Pix2Gif: Motion-Guided Diffusion for GIF Generation

We present Pix2Gif, a motion-guided diffusion model for image-to-GIF (video) generation. We tackle this problem differently by formulating the task as an image translation problem steered by text and motion magnitude prompts, as shown in teaser fig. To ensure that the model adheres to motion guidance, we propose a new motion-guided warping module to spatially transform the features of the source image conditioned on the two types of prompts. Furthermore, we introduce a perceptual loss to ensure the transformed feature map remains within the same space as the target image, ensuring content consistency and coherence. In preparation for the model training, we meticulously curated data by extracting coherent image frames from the TGIF video-caption dataset, which provides rich information about the temporal changes of subjects. After pretraining, we apply our model in a zero-shot manner to a number of video datasets. Extensive qualitative and quantitative experiments demonstrate the effectiveness of our model -- it not only captures the semantic prompt from text but also the spatial ones from motion guidance. We train all our models using a single node of 16xV100 GPUs. Code, dataset and models are made public at: https://hiteshk03.github.io/Pix2Gif/.

==> images/stdout.txt <==
2023-08-01 15:23:00 [1,3]<stdout>:amlt-code-runner - WARNING - Environment variable 'NCCL_SOCKET_IFNAME' already set to 'enp134s0f1', not changing to '^docker0,lo'
2023-08-01 15:23:00 [1,3]<stdout>:amlt-code-runner - WARNING - Installing amlt runtime dependencies: ['wrapt', 'azureml-mlflow==1.52.0', 'pandas', 'tensorboard==2.9.0'] into /home/t-hkandala/.local/lib/python3.8/site-packages
2023-08-01 15:23:00 [1,2]<stdout>:[2023-08-01T15:22:59.005620] Current directory: /workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4
2023-08-01 15:23:00 [1,2]<stdout>:[2023-08-01T15:22:59.005646] Preparing to call script [aml_code_runner.py] with arguments:[]
2023-08-01 15:23:00 [1,2]<stdout>:[2023-08-01T15:22:59.005654] After variable expansion, calling script [aml_code_runner.py] with arguments:[]
2023-08-01 15:23:00 [1,2]<stdout>:
2023-08-01 15:23:00 [1,5]<stdout>:amulet: instigate log capture forthwith
2023-08-01 15:23:00 [1,5]<stdout>:amlt-code-runner - WARNING - Environment variable 'NCCL_SOCKET_IFNAME' already set to 'enp134s0f1', not changing to '^docker0,lo'
2023-08-01 15:23:00 [1,5]<stdout>:amlt-code-runner - WARNING - Installing amlt runtime dependencies: ['wrapt', 'azureml-mlflow==1.52.0', 'pandas', 'tensorboard==2.9.0'] into /home/t-hkandala/.local/lib/python3.8/site-packages
2023-08-01 15:23:00 [1,0]<stdout>:[context_manager_injector.py] Command line Options: Namespace(inject=['ProjectPythonPath:context_managers.ProjectPythonPath', 'RunHistory:context_managers.RunHistory', 'TrackUserError:context_managers.TrackUserError', 'UserExceptions:context_managers.UserExceptions'], invocation=['aml_code_runner.py'])
2023-08-01 15:23:00 [1,0]<stdout>:Script type = None
2023-08-01 15:23:00 [1,0]<stdout>:[2023-08-01T15:22:59.300370] Entering Run History Context Manager.
2023-08-01 15:23:00 [1,1]<stdout>:amulet: instigate log capture forthwith
2023-08-01 15:23:00 [1,1]<stdout>:amlt-code-runner - WARNING - Environment variable 'NCCL_SOCKET_IFNAME' already set to 'enp134s0f1', not changing to '^docker0,lo'
2023-08-01 15:23:00 [1,1]<stdout>:amlt-code-runner - WARNING - Installing amlt runtime dependencies: ['wrapt', 'azureml-mlflow==1.52.0', 'pandas', 'tensorboard==2.9.0'] into /home/t-hkandala/.local/lib/python3.8/site-packages
2023-08-01 15:23:00 [1,12]<stdout>:[context_manager_injector.py] Command line Options: Namespace(inject=['ProjectPythonPath:context_managers.ProjectPythonPath', 'RunHistory:context_managers.RunHistory', 'TrackUserError:context_managers.TrackUserError', 'UserExceptions:context_managers.UserExceptions'], invocation=['aml_code_runner.py'])
2023-08-01 15:23:00 [1,4]<stdout>:[context_manager_injector.py] Command line Options: Namespace(inject=['ProjectPythonPath:context_managers.ProjectPythonPath', 'RunHistory:context_managers.RunHistory', 'TrackUserError:context_managers.TrackUserError', 'UserExceptions:context_managers.UserExceptions'], invocation=['aml_code_runner.py'])
2023-08-01 15:23:00 [1,12]<stdout>:Script type = None
2023-08-01 15:23:00 [1,12]<stdout>:[2023-08-01T15:22:59.359462] Entering Run History Context Manager.
2023-08-01 15:23:00 [1,4]<stdout>:Script type = None
2023-08-01 15:23:00 [1,4]<stdout>:[2023-08-01T15:22:59.359689] Entering Run History Context Manager.
2023-08-01 15:23:00 [1,6]<stdout>:[2023-08-01T15:22:59.450896] Current directory: /workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4
2023-08-01 15:23:00 [1,6]<stdout>:[2023-08-01T15:22:59.450923] Preparing to call script [aml_code_runner.py] with arguments:[]
2023-08-01 15:23:00 [1,6]<stdout>:[2023-08-01T15:22:59.450936] After variable expansion, calling script [aml_code_runner.py] with arguments:[]
2023-08-01 15:23:00 [1,6]<stdout>:
2023-08-01 15:23:00 [1,9]<stdout>:amulet: instigate log capture forthwith
2023-08-01 15:23:00 [1,9]<stdout>:amlt-code-runner - WARNING - Environment variable 'NCCL_SOCKET_IFNAME' already set to 'enp134s0f1', not changing to '^docker0,lo'
2023-08-01 15:23:00 [1,9]<stdout>:amlt-code-runner - WARNING - Installing amlt runtime dependencies: ['wrapt', 'azureml-mlflow==1.52.0', 'pandas', 'tensorboard==2.9.0'] into /home/t-hkandala/.local/lib/python3.8/site-packages
2023-08-01 15:23:00 [1,15]<stdout>:[context_manager_injector.py] Command line Options: Namespace(inject=['ProjectPythonPath:context_managers.ProjectPythonPath', 'RunHistory:context_managers.RunHistory', 'TrackUserError:context_managers.TrackUserError', 'UserExceptions:context_managers.UserExceptions'], invocation=['aml_code_runner.py'])
2023-08-01 15:23:00 [1,15]<stdout>:Script type = None
2023-08-01 15:23:00 [1,15]<stdout>:[2023-08-01T15:22:59.632425] Entering Run History Context Manager.
2023-08-01 15:23:00 [1,7]<stdout>:amulet: instigate log capture forthwith
2023-08-01 15:23:00 [1,7]<stdout>:amlt-code-runner - WARNING - Environment variable 'NCCL_SOCKET_IFNAME' already set to 'enp134s0f1', not changing to '^docker0,lo'
2023-08-01 15:23:00 [1,7]<stdout>:amlt-code-runner - WARNING - Installing amlt runtime dependencies: ['wrapt', 'azureml-mlflow==1.52.0', 'pandas', 'tensorboard==2.9.0'] into /home/t-hkandala/.local/lib/python3.8/site-packages
2023-08-01 15:23:00 [1,11]<stdout>:[2023-08-01T15:22:59.738565] Current directory: /workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4
2023-08-01 15:23:00 [1,11]<stdout>:[2023-08-01T15:22:59.738589] Preparing to call script [aml_code_runner.py] with arguments:[]
2023-08-01 15:23:00 [1,11]<stdout>:[2023-08-01T15:22:59.738600] After variable expansion, calling script [aml_code_runner.py] with arguments:[]
2023-08-01 15:23:00 [1,11]<stdout>:
2023-08-01 15:23:00 [1,10]<stdout>:[context_manager_injector.py] Command line Options: Namespace(inject=['ProjectPythonPath:context_managers.ProjectPythonPath', 'RunHistory:context_managers.RunHistory', 'TrackUserError:context_managers.TrackUserError', 'UserExceptions:context_managers.UserExceptions'], invocation=['aml_code_runner.py'])
2023-08-01 15:23:00 [1,10]<stdout>:Script type = None
2023-08-01 15:23:00 [1,10]<stdout>:[2023-08-01T15:22:59.751893] Entering Run History Context Manager.
2023-08-01 15:23:00 [1,13]<stdout>:amulet: instigate log capture forthwith
2023-08-01 15:23:00 [1,13]<stdout>:amlt-code-runner - WARNING - Environment variable 'NCCL_SOCKET_IFNAME' already set to 'enp134s0f1', not changing to '^docker0,lo'
2023-08-01 15:23:00 [1,13]<stdout>:amlt-code-runner - WARNING - Installing amlt runtime dependencies: ['wrapt', 'azureml-mlflow==1.52.0', 'pandas', 'tensorboard==2.9.0'] into /home/t-hkandala/.local/lib/python3.8/site-packages
2023-08-01 15:23:00 [1,6]<stdout>:amulet: instigate log capture forthwith
2023-08-01 15:23:00 [1,6]<stdout>:amlt-code-runner - WARNING - Environment variable 'NCCL_SOCKET_IFNAME' already set to 'enp134s0f1', not changing to '^docker0,lo'
2023-08-01 15:23:00 [1,6]<stdout>:amlt-code-runner - WARNING - Installing amlt runtime dependencies: ['wrapt', 'azureml-mlflow==1.52.0', 'pandas', 'tensorboard==2.9.0'] into /home/t-hkandala/.local/lib/python3.8/site-packages
2023-08-01 15:23:00 [1,11]<stdout>:amulet: instigate log capture forthwith
2023-08-01 15:23:00 [1,11]<stdout>:amlt-code-runner - WARNING - Environment variable 'NCCL_SOCKET_IFNAME' already set to 'enp134s0f1', not changing to '^docker0,lo'
2023-08-01 15:23:00 [1,11]<stdout>:amlt-code-runner - WARNING - Installing amlt runtime dependencies: ['wrapt', 'azureml-mlflow==1.52.0', 'pandas', 'tensorboard==2.9.0'] into /home/t-hkandala/.local/lib/python3.8/site-packages
2023-08-01 15:23:00 [1,14]<stdout>:[2023-08-01T15:23:00.544571] Current directory: /workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4
2023-08-01 15:23:00 [1,14]<stdout>:[2023-08-01T15:23:00.544597] Preparing to call script [aml_code_runner.py] with arguments:[]
2023-08-01 15:23:00 [1,14]<stdout>:[2023-08-01T15:23:00.544608] After variable expansion, calling script [aml_code_runner.py] with arguments:[]
2023-08-01 15:23:00 [1,14]<stdout>:
2023-08-01 15:23:03 [1,8]<stdout>:amulet: instigate log capture forthwith
2023-08-01 15:23:03 [1,8]<stdout>:amlt-code-runner - WARNING - Environment variable 'NCCL_SOCKET_IFNAME' already set to 'enp134s0f1', not changing to '^docker0,lo'
2023-08-01 15:23:03 [1,8]<stdout>:amlt-code-runner - WARNING - Installing amlt runtime dependencies: ['wrapt', 'azureml-mlflow==1.52.0', 'pandas', 'tensorboard==2.9.0'] into /home/t-hkandala/.local/lib/python3.8/site-packages
2023-08-01 15:23:03 [1,2]<stdout>:amulet: instigate log capture forthwith
2023-08-01 15:23:03 [1,2]<stdout>:amlt-code-runner - WARNING - Environment variable 'NCCL_SOCKET_IFNAME' already set to 'enp134s0f1', not changing to '^docker0,lo'
2023-08-01 15:23:03 [1,2]<stdout>:amlt-code-runner - WARNING - Installing amlt runtime dependencies: ['wrapt', 'azureml-mlflow==1.52.0', 'pandas', 'tensorboard==2.9.0'] into /home/t-hkandala/.local/lib/python3.8/site-packages
2023-08-01 15:23:03 [1,14]<stdout>:amulet: instigate log capture forthwith
2023-08-01 15:23:03 [1,14]<stdout>:amlt-code-runner - WARNING - Environment variable 'NCCL_SOCKET_IFNAME' already set to 'enp134s0f1', not changing to '^docker0,lo'
2023-08-01 15:23:03 [1,14]<stdout>:amlt-code-runner - WARNING - Installing amlt runtime dependencies: ['wrapt', 'azureml-mlflow==1.52.0', 'pandas', 'tensorboard==2.9.0'] into /home/t-hkandala/.local/lib/python3.8/site-packages
2023-08-01 15:23:03 [1,0]<stdout>:[2023-08-01T15:23:02.806401] Current directory: /workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4
2023-08-01 15:23:03 [1,0]<stdout>:[2023-08-01T15:23:02.806431] Preparing to call script [aml_code_runner.py] with arguments:[]
2023-08-01 15:23:03 [1,0]<stdout>:[2023-08-01T15:23:02.806448] After variable expansion, calling script [aml_code_runner.py] with arguments:[]
2023-08-01 15:23:03 [1,0]<stdout>:
2023-08-01 15:23:06 [1,15]<stdout>:[2023-08-01T15:23:03.599299] Current directory: /workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4
2023-08-01 15:23:06 [1,15]<stdout>:[2023-08-01T15:23:03.599328] Preparing to call script [aml_code_runner.py] with arguments:[]
2023-08-01 15:23:06 [1,15]<stdout>:[2023-08-01T15:23:03.599341] After variable expansion, calling script [aml_code_runner.py] with arguments:[]
2023-08-01 15:23:06 [1,15]<stdout>:
2023-08-01 15:23:06 [1,12]<stdout>:[2023-08-01T15:23:04.332248] Current directory: /workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4
2023-08-01 15:23:06 [1,12]<stdout>:[2023-08-01T15:23:04.332279] Preparing to call script [aml_code_runner.py] with arguments:[]
2023-08-01 15:23:06 [1,12]<stdout>:[2023-08-01T15:23:04.332293] After variable expansion, calling script [aml_code_runner.py] with arguments:[]
2023-08-01 15:23:06 [1,12]<stdout>:
2023-08-01 15:23:06 [1,10]<stdout>:[2023-08-01T15:23:04.366072] Current directory: /workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4
2023-08-01 15:23:06 [1,10]<stdout>:[2023-08-01T15:23:04.366100] Preparing to call script [aml_code_runner.py] with arguments:[]
2023-08-01 15:23:06 [1,10]<stdout>:[2023-08-01T15:23:04.366114] After variable expansion, calling script [aml_code_runner.py] with arguments:[]
2023-08-01 15:23:06 [1,10]<stdout>:
2023-08-01 15:23:06 [1,0]<stdout>:amulet: instigate log capture forthwith
2023-08-01 15:23:06 [1,0]<stdout>:Filesystem        1K-blocks         Used   Available Use% Mounted on
2023-08-01 15:23:06 [1,0]<stdout>:overlay         26148708488     77404988 24758575080   1% /
2023-08-01 15:23:06 [1,0]<stdout>:tmpfs                 65536            0       65536   0% /dev
2023-08-01 15:23:06 [1,0]<stdout>:tmpfs             791715860            0   791715860   0% /sys/fs/cgroup
2023-08-01 15:23:06 [1,0]<stdout>:/dev/md0          921171800     17993876   856309856   3% /tb_logs
2023-08-01 15:23:06 [1,0]<stdout>:blobfuse        26148708488     77404988 24758575080   1% /amlt9345ebe4b59bb50874ae1ed3abaa85e8
2023-08-01 15:23:06 [1,0]<stdout>:blobfuse        26148708488     77404988 24758575080   1% /amltfb9e5e8f9ca4c5bc9e8fd59c70af289c
2023-08-01 15:23:06 [1,0]<stdout>:wekafs         168702876056 160424179120  8278696936  96% /msrhyper-weka
2023-08-01 15:23:06 [1,0]<stdout>:blobfuse        26148708488     77404988 24758575080   1% /amlt89bf2dabcbbfe9827a68a32f986e625a
2023-08-01 15:23:06 [1,0]<stdout>:blobfuse        26148708488     77404988 24758575080   1% /amlt3158687116a07bf59a7df3648a697709
2023-08-01 15:23:06 [1,0]<stdout>:blobfuse        26148708488     77404988 24758575080   1% /workspaceblobstore
2023-08-01 15:23:06 [1,0]<stdout>:/dev/md1        26148708488     77404988 24758575080   1% /mnt/blobfuse
2023-08-01 15:23:06 [1,0]<stdout>:tmpfs             791715860           16   791715844   1% /usr/job-ssh-keys
2023-08-01 15:23:06 [1,0]<stdout>:tmpfs             791715860            0   791715860   0% /dev/shm
2023-08-01 15:23:06 [1,0]<stdout>:udev              791675584            0   791675584   0% /dev/nvidia2
2023-08-01 15:23:06 [1,0]<stdout>:tmpfs             791715860           12   791715848   1% /proc/driver/nvidia
2023-08-01 15:23:06 [1,0]<stdout>:tmpfs             158343172        26212   158316960   1% /run/nvidia-persistenced/socket
2023-08-01 15:23:06 [1,0]<stdout>:Tue Aug  1 15:23:05 2023       
2023-08-01 15:23:06 [1,0]<stdout>:+-----------------------------------------------------------------------------+
2023-08-01 15:23:06 [1,0]<stdout>:| NVIDIA-SMI 450.236.01   Driver Version: 450.236.01   CUDA Version: 11.5     |
2023-08-01 15:23:06 [1,0]<stdout>:|-------------------------------+----------------------+----------------------+
2023-08-01 15:23:06 [1,0]<stdout>:| GPU  Name        Persistence-M| Bus-Id        Disp.A | Volatile Uncorr. ECC |
2023-08-01 15:23:06 [1,0]<stdout>:| Fan  Temp  Perf  Pwr:Usage/Cap|         Memory-Usage | GPU-Util  Compute M. |
2023-08-01 15:23:06 [1,0]<stdout>:|                               |                      |               MIG M. |
2023-08-01 15:23:06 [1,0]<stdout>:|===============================+======================+======================|
2023-08-01 15:23:06 [1,0]<stdout>:|   0  Tesla V100-SXM3...  On   | 00000000:34:00.0 Off |                    0 |
2023-08-01 15:23:06 [1,0]<stdout>:| N/A   29C    P0    49W / 350W |      0MiB / 32510MiB |      0%      Default |
2023-08-01 15:23:06 [1,0]<stdout>:|                               |                      |                  N/A |
2023-08-01 15:23:06 [1,0]<stdout>:+-------------------------------+----------------------+----------------------+
2023-08-01 15:23:06 [1,0]<stdout>:|   1  Tesla V100-SXM3...  On   | 00000000:36:00.0 Off |                    0 |
2023-08-01 15:23:06 [1,0]<stdout>:| N/A   27C    P0    48W / 350W |      0MiB / 32510MiB |      0%      Default |
2023-08-01 15:23:06 [1,0]<stdout>:|                               |                      |                  N/A |
2023-08-01 15:23:06 [1,0]<stdout>:+-------------------------------+----------------------+----------------------+
2023-08-01 15:23:06 [1,0]<stdout>:|   2  Tesla V100-SXM3...  On   | 00000000:39:00.0 Off |                    0 |
2023-08-01 15:23:06 [1,0]<stdout>:| N/A   32C    P0    48W / 350W |      0MiB / 32510MiB |      0%      Default |
2023-08-01 15:23:06 [1,0]<stdout>:|                               |                      |                  N/A |
2023-08-01 15:23:06 [1,0]<stdout>:+-------------------------------+----------------------+----------------------+
2023-08-01 15:23:06 [1,15]<stdout>:amulet: instigate log capture forthwith
2023-08-01 15:23:06 [1,15]<stdout>:amlt-code-runner - WARNING - Environment variable 'NCCL_SOCKET_IFNAME' already set to 'enp134s0f1', not changing to '^docker0,lo'
2023-08-01 15:23:06 [1,15]<stdout>:amlt-code-runner - WARNING - Installing amlt runtime dependencies: ['wrapt', 'azureml-mlflow==1.52.0', 'pandas', 'tensorboard==2.9.0'] into /home/t-hkandala/.local/lib/python3.8/site-packages
2023-08-01 15:23:06 [1,0]<stdout>:|   3  Tesla V100-SXM3...  On   | 00000000:3B:00.0 Off |                    0 |
2023-08-01 15:23:06 [1,0]<stdout>:| N/A   33C    P0    51W / 350W |      0MiB / 32510MiB |      0%      Default |
2023-08-01 15:23:06 [1,0]<stdout>:|                               |                      |                  N/A |
2023-08-01 15:23:06 [1,0]<stdout>:+-------------------------------+----------------------+----------------------+
2023-08-01 15:23:06 [1,0]<stdout>:|   4  Tesla V100-SXM3...  On   | 00000000:57:00.0 Off |                    0 |
2023-08-01 15:23:06 [1,0]<stdout>:| N/A   28C    P0    48W / 350W |      0MiB / 32510MiB |      0%      Default |
2023-08-01 15:23:06 [1,0]<stdout>:|                               |                      |                  N/A |
2023-08-01 15:23:06 [1,0]<stdout>:+-------------------------------+----------------------+----------------------+
2023-08-01 15:23:06 [1,0]<stdout>:|   5  Tesla V100-SXM3...  On   | 00000000:59:00.0 Off |                    0 |
2023-08-01 15:23:06 [1,0]<stdout>:| N/A   32C    P0    50W / 350W |      0MiB / 32510MiB |      0%      Default |
2023-08-01 15:23:06 [1,0]<stdout>:|                               |                      |                  N/A |
2023-08-01 15:23:06 [1,0]<stdout>:+-------------------------------+----------------------+----------------------+
2023-08-01 15:23:06 [1,0]<stdout>:|   6  Tesla V100-SXM3...  On   | 00000000:5C:00.0 Off |                    0 |
2023-08-01 15:23:06 [1,0]<stdout>:| N/A   31C    P0    48W / 350W |      0MiB / 32510MiB |      0%      Default |
2023-08-01 15:23:06 [1,0]<stdout>:|                               |                      |                  N/A |
2023-08-01 15:23:06 [1,0]<stdout>:+-------------------------------+----------------------+----------------------+
2023-08-01 15:23:06 [1,0]<stdout>:|   7  Tesla V100-SXM3...  On   | 00000000:5E:00.0 Off |                    0 |
2023-08-01 15:23:06 [1,0]<stdout>:| N/A   32C    P0    50W / 350W |      0MiB / 32510MiB |      0%      Default |
2023-08-01 15:23:06 [1,0]<stdout>:|                               |                      |                  N/A |
2023-08-01 15:23:06 [1,0]<stdout>:+-------------------------------+----------------------+----------------------+
2023-08-01 15:23:06 [1,0]<stdout>:|   8  Tesla V100-SXM3...  On   | 00000000:B7:00.0 Off |                    0 |
2023-08-01 15:23:06 [1,0]<stdout>:| N/A   30C    P0    48W / 350W |      0MiB / 32510MiB |      0%      Default |
2023-08-01 15:23:06 [1,0]<stdout>:|                               |                      |                  N/A |
2023-08-01 15:23:06 [1,0]<stdout>:+-------------------------------+----------------------+----------------------+
2023-08-01 15:23:06 [1,4]<stdout>:[2023-08-01T15:23:05.517024] Current directory: /workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4
2023-08-01 15:23:06 [1,4]<stdout>:[2023-08-01T15:23:05.517049] Preparing to call script [aml_code_runner.py] with arguments:[]
2023-08-01 15:23:06 [1,4]<stdout>:[2023-08-01T15:23:05.517061] After variable expansion, calling script [aml_code_runner.py] with arguments:[]
2023-08-01 15:23:06 [1,4]<stdout>:
2023-08-01 15:23:06 [1,0]<stdout>:|   9  Tesla V100-SXM3...  On   | 00000000:B9:00.0 Off |                    0 |
2023-08-01 15:23:06 [1,0]<stdout>:| N/A   29C    P0    51W / 350W |      0MiB / 32510MiB |      0%      Default |
2023-08-01 15:23:06 [1,0]<stdout>:|                               |                      |                  N/A |
2023-08-01 15:23:06 [1,0]<stdout>:+-------------------------------+----------------------+----------------------+
2023-08-01 15:23:06 [1,0]<stdout>:|  10  Tesla V100-SXM3...  On   | 00000000:BC:00.0 Off |                    0 |
2023-08-01 15:23:06 [1,0]<stdout>:| N/A   33C    P0    48W / 350W |      0MiB / 32510MiB |      0%      Default |
2023-08-01 15:23:06 [1,0]<stdout>:|                               |                      |                  N/A |
2023-08-01 15:23:06 [1,0]<stdout>:+-------------------------------+----------------------+----------------------+
2023-08-01 15:23:06 [1,0]<stdout>:|  11  Tesla V100-SXM3...  On   | 00000000:BE:00.0 Off |                    0 |
2023-08-01 15:23:06 [1,0]<stdout>:| N/A   36C    P0    48W / 350W |      0MiB / 32510MiB |      0%      Default |
2023-08-01 15:23:06 [1,0]<stdout>:|                               |                      |                  N/A |
2023-08-01 15:23:06 [1,0]<stdout>:+-------------------------------+----------------------+----------------------+
2023-08-01 15:23:06 [1,0]<stdout>:|  12  Tesla V100-SXM3...  On   | 00000000:E0:00.0 Off |                    0 |
2023-08-01 15:23:06 [1,0]<stdout>:| N/A   29C    P0    51W / 350W |      0MiB / 32510MiB |      0%      Default |
2023-08-01 15:23:06 [1,0]<stdout>:|                               |                      |                  N/A |
2023-08-01 15:23:06 [1,0]<stdout>:+-------------------------------+----------------------+----------------------+
2023-08-01 15:23:06 [1,12]<stdout>:amulet: instigate log capture forthwith
2023-08-01 15:23:06 [1,12]<stdout>:amlt-code-runner - WARNING - Environment variable 'NCCL_SOCKET_IFNAME' already set to 'enp134s0f1', not changing to '^docker0,lo'
2023-08-01 15:23:06 [1,12]<stdout>:amlt-code-runner - WARNING - Installing amlt runtime dependencies: ['wrapt', 'azureml-mlflow==1.52.0', 'pandas', 'tensorboard==2.9.0'] into /home/t-hkandala/.local/lib/python3.8/site-packages
2023-08-01 15:23:06 [1,0]<stdout>:|  13  Tesla V100-SXM3...  On   | 00000000:E2:00.0 Off |                    0 |
2023-08-01 15:23:06 [1,0]<stdout>:| N/A   31C    P0    49W / 350W |      0MiB / 32510MiB |      0%      Default |
2023-08-01 15:23:06 [1,0]<stdout>:|                               |                      |                  N/A |
2023-08-01 15:23:06 [1,0]<stdout>:+-------------------------------+----------------------+----------------------+
2023-08-01 15:23:06 [1,0]<stdout>:|  14  Tesla V100-SXM3...  On   | 00000000:E5:00.0 Off |                    0 |
2023-08-01 15:23:06 [1,0]<stdout>:| N/A   33C    P0    49W / 350W |      0MiB / 32510MiB |      0%      Default |
2023-08-01 15:23:06 [1,0]<stdout>:|                               |                      |                  N/A |
2023-08-01 15:23:06 [1,0]<stdout>:+-------------------------------+----------------------+----------------------+
2023-08-01 15:23:06 [1,0]<stdout>:|  15  Tesla V100-SXM3...  On   | 00000000:E7:00.0 Off |                    0 |
2023-08-01 15:23:06 [1,0]<stdout>:| N/A   34C    P0    52W / 350W |      0MiB / 32510MiB |      0%      Default |
2023-08-01 15:23:06 [1,0]<stdout>:|                               |                      |                  N/A |
2023-08-01 15:23:06 [1,0]<stdout>:+-------------------------------+----------------------+----------------------+
2023-08-01 15:23:06 [1,0]<stdout>:                                                                               
2023-08-01 15:23:06 [1,0]<stdout>:+-----------------------------------------------------------------------------+
2023-08-01 15:23:06 [1,0]<stdout>:| Processes:                                                                  |
2023-08-01 15:23:06 [1,0]<stdout>:|  GPU   GI   CI        PID   Type   Process name                  GPU Memory |
2023-08-01 15:23:06 [1,0]<stdout>:|        ID   ID                                                   Usage      |
2023-08-01 15:23:06 [1,0]<stdout>:|=============================================================================|
2023-08-01 15:23:06 [1,0]<stdout>:|  No running processes found                                                 |
2023-08-01 15:23:06 [1,0]<stdout>:+-----------------------------------------------------------------------------+
2023-08-01 15:23:06 [1,10]<stdout>:amulet: instigate log capture forthwith
2023-08-01 15:23:06 [1,10]<stdout>:amlt-code-runner - WARNING - Environment variable 'NCCL_SOCKET_IFNAME' already set to 'enp134s0f1', not changing to '^docker0,lo'
2023-08-01 15:23:06 [1,10]<stdout>:amlt-code-runner - WARNING - Installing amlt runtime dependencies: ['wrapt', 'azureml-mlflow==1.52.0', 'pandas', 'tensorboard==2.9.0'] into /home/t-hkandala/.local/lib/python3.8/site-packages
2023-08-01 15:23:06 [1,0]<stdout>:amlt-code-runner - WARNING - Environment variable 'NCCL_SOCKET_IFNAME' already set to 'enp134s0f1', not changing to '^docker0,lo'
2023-08-01 15:23:09 [1,0]<stdout>:amlt-code-runner - WARNING - Installing amlt runtime dependencies: ['wrapt', 'azureml-mlflow==1.52.0', 'pandas', 'tensorboard==2.9.0'] into /home/t-hkandala/.local/lib/python3.8/site-packages
2023-08-01 15:23:09 [1,4]<stdout>:amulet: instigate log capture forthwith
2023-08-01 15:23:09 [1,4]<stdout>:amlt-code-runner - WARNING - Environment variable 'NCCL_SOCKET_IFNAME' already set to 'enp134s0f1', not changing to '^docker0,lo'
2023-08-01 15:23:09 [1,4]<stdout>:amlt-code-runner - WARNING - Installing amlt runtime dependencies: ['wrapt', 'azureml-mlflow==1.52.0', 'pandas', 'tensorboard==2.9.0'] into /home/t-hkandala/.local/lib/python3.8/site-packages
2023-08-01 15:24:18 [1,0]<stdout>:Linking //amltfb9e5e8f9ca4c5bc9e8fd59c70af289c to /mnt/data
2023-08-01 15:24:18 [1,0]<stdout>:Linking //amlt3158687116a07bf59a7df3648a697709 to /mnt/model
2023-08-01 15:24:18 [1,0]<stdout>:Linking //amlt9345ebe4b59bb50874ae1ed3abaa85e8 to /mnt/default
2023-08-01 15:24:18 [1,0]<stdout>:Linking //amlt89bf2dabcbbfe9827a68a32f986e625a to /mnt/output
2023-08-01 15:24:21 [1,0]<stderr>:2023/08/01 15:24:20 INFO mlflow.tracking.fluent: Autologging successfully enabled for pyspark.
2023-08-01 15:24:21 [1,0]<stderr>:2023/08/01 15:24:20 INFO mlflow.tracking.fluent: Autologging successfully enabled for pyspark.
2023-08-01 15:24:21 [1,0]<stderr>:2023/08/01 15:24:20 INFO mlflow.tracking.fluent: Autologging successfully enabled for pyspark.
2023-08-01 15:24:30 [1,0]<stderr>:INFO:background_dirsync:Starting directory syncer from '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs' to '/tmp/amlt_code/outputs/logs', every 30.000000s
2023-08-01 15:24:30 [1,0]<stderr>:INFO:background_dirsync:Starting directory syncer from '/tmp/amlt_code/outputs' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab', every 30.000000s
2023-08-01 15:25:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner15.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt'
2023-08-01 15:25:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner4.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt'
2023-08-01 15:25:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner8.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt'
2023-08-01 15:25:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner5.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt'
2023-08-01 15:25:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner1.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt'
2023-08-01 15:25:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner7.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt'
2023-08-01 15:25:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner9.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt'
2023-08-01 15:25:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner2.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt'
2023-08-01 15:25:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner11.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt'
2023-08-01 15:25:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner3.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt'
2023-08-01 15:25:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner13.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt'
2023-08-01 15:25:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner12.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt'
2023-08-01 15:25:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner14.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt'
2023-08-01 15:25:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner6.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt'
2023-08-01 15:25:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt'
2023-08-01 15:25:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner10.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt'
2023-08-01 15:25:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/job_prep_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log'
2023-08-01 15:25:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_922_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:25:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_899_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:25:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_910_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:25:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_900_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:25:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_912_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:25:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_904_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:25:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_916_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:25:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_924_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:25:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_902_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:25:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_928_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:25:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_906_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:25:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_918_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:25:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_926_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:25:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_920_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:25:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_914_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:25:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_908_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:25:12 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner15.txt'
2023-08-01 15:25:15 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner4.txt'
2023-08-01 15:25:18 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner8.txt'
2023-08-01 15:25:21 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner5.txt'
2023-08-01 15:25:21 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner1.txt'
2023-08-01 15:25:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner7.txt'
2023-08-01 15:25:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner15.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt'
2023-08-01 15:25:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner4.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt'
2023-08-01 15:25:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner8.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt'
2023-08-01 15:25:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner5.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt'
2023-08-01 15:25:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner1.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt'
2023-08-01 15:25:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner7.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt'
2023-08-01 15:25:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner9.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt'
2023-08-01 15:25:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner2.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt'
2023-08-01 15:25:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner11.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt'
2023-08-01 15:25:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner3.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt'
2023-08-01 15:25:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner13.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt'
2023-08-01 15:25:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner12.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt'
2023-08-01 15:25:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner14.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt'
2023-08-01 15:25:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner6.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt'
2023-08-01 15:25:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt'
2023-08-01 15:25:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner10.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt'
2023-08-01 15:25:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/job_prep_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log'
2023-08-01 15:25:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_922_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:25:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_899_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:25:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_910_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:25:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_900_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:25:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_912_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:25:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_904_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:25:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_916_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:25:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_924_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:25:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_902_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:25:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_928_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:25:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_906_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:25:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_918_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:25:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_926_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:25:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_920_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:25:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_914_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:25:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_908_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:25:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner9.txt'
2023-08-01 15:25:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner2.txt'
2023-08-01 15:25:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner11.txt'
2023-08-01 15:25:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner3.txt'
2023-08-01 15:25:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner13.txt'
2023-08-01 15:25:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner12.txt'
2023-08-01 15:25:42 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner14.txt'
2023-08-01 15:25:42 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner6.txt'
2023-08-01 15:25:45 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner.txt'
2023-08-01 15:25:48 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner10.txt'
2023-08-01 15:25:51 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/job_prep_azureml.log'
2023-08-01 15:25:54 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:25:57 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:25:58 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:26:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner15.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt'
2023-08-01 15:26:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner4.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt'
2023-08-01 15:26:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner8.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt'
2023-08-01 15:26:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner5.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt'
2023-08-01 15:26:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner1.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt'
2023-08-01 15:26:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner7.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt'
2023-08-01 15:26:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner9.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt'
2023-08-01 15:26:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner2.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt'
2023-08-01 15:26:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner11.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt'
2023-08-01 15:26:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner3.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt'
2023-08-01 15:26:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner13.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt'
2023-08-01 15:26:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner12.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt'
2023-08-01 15:26:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner14.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt'
2023-08-01 15:26:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner6.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt'
2023-08-01 15:26:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt'
2023-08-01 15:26:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner10.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt'
2023-08-01 15:26:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:26:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/job_prep_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log'
2023-08-01 15:26:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_922_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:26:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_899_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:26:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_910_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:26:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_900_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:26:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_912_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:26:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_904_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:26:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_916_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:26:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_924_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:26:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_902_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:26:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_928_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:26:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_906_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:26:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_918_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:26:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_926_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:26:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_920_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:26:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_914_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:26:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_908_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:26:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:26:01 [1,0]<stdout>:Code is in //amlt9345ebe4b59bb50874ae1ed3abaa85e8/projects/pandaexp/amlt-code/2554c25320acfcdcc5551eb71e09217e.
2023-08-01 15:26:04 [1,0]<stderr>:2023/08/01 15:26:02 INFO mlflow.tracking.fluent: Autologging successfully enabled for pyspark.
2023-08-01 15:26:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:26:07 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:26:07 [1,0]<stdout>:Collecting albumentations==0.4.3
2023-08-01 15:26:07 [1,0]<stdout>:  Downloading albumentations-0.4.3.tar.gz (3.2 MB)
2023-08-01 15:26:07 [1,0]<stdout>:[?25l[1,0]<stdout>:     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m0.0/3.2 MB[0m [31m?[0m eta [36m-:--:--[0m[1,0]<stdout>:
2023-08-01 15:26:07 [2K     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m0.0/3.2 MB[0m [31m2.0 MB/s[0m eta [36m0:00:02[0m[1,0]<stdout>:
2023-08-01 15:26:07 [2K     [91mâ¸[0m[90mâââââââââââââââââââââââââââââââââââââââ[0m [32m0.1/3.2 MB[0m [31m784.7 kB/s[0m eta [36m0:00:04[0m[1,0]<stdout>:
2023-08-01 15:26:07 [2K     [91mâ¸[0m[90mâââââââââââââââââââââââââââââââââââââââ[0m [32m0.1/3.2 MB[0m [31m784.7 kB/s[0m eta [36m0:00:04[0m[1,0]<stdout>:
2023-08-01 15:26:07 [2K     [91mâ[0m[91mâ¸[0m[90mââââââââââââââââââââââââââââââââââââââ[0m [32m0.1/3.2 MB[0m [31m993.6 kB/s[0m eta [36m0:00:04[0m[1,0]<stdout>:
2023-08-01 15:26:07 [2K     [91mââ[0m[91mâ¸[0m[90mâââââââââââââââââââââââââââââââââââââ[0m [32m0.2/3.2 MB[0m [31m1.1 MB/s[0m eta [36m0:00:03[0m[1,0]<stdout>:
2023-08-01 15:26:07 [2K     [91mââââ[0m[90mâº[0m[90mâââââââââââââââââââââââââââââââââââ[0m [32m0.3/3.2 MB[0m [31m1.6 MB/s[0m eta [36m0:00:02[0m[1,0]<stdout>:
2023-08-01 15:26:07 [2K     [91mâââââââ[0m[90mâº[0m[90mââââââââââââââââââââââââââââââââ[0m [32m0.6/3.2 MB[0m [31m2.3 MB/s[0m eta [36m0:00:02[0m[1,0]<stdout>:
2023-08-01 15:26:07 [2K     [91mââââââââââ[0m[90mâº[0m[90mâââââââââââââââââââââââââââââ[0m [32m0.8/3.2 MB[0m [31m2.9 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:07 [2K     [91mâââââââââââââââââ[0m[90mâº[0m[90mââââââââââââââââââââââ[0m [32m1.4/3.2 MB[0m [31m4.4 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:07 [2K     [91mââââââââââââââââââââââââââââ[0m[91mâ¸[0m[90mâââââââââââ[0m [32m2.3/3.2 MB[0m [31m6.4 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:07 [2K     [91mâââââââââââââââââââââââââââââââââââââââ[0m[91mâ¸[0m [32m3.2/3.2 MB[0m [31m8.1 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:07 [2K     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m3.2/3.2 MB[0m [31m7.8 MB/s[0m eta [36m0:00:00[0m
2023-08-01 15:26:07 [1,0]<stdout>:[?25h[1,0]<stdout>:  Preparing metadata (setup.py) ... [?25l2023-08-01 15:26:10 [1,0]<stdout>:-[1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:26:13 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:26:13 [1,0]<stdout>: \[1,0]<stdout>: done
2023-08-01 15:26:13 [1,0]<stdout>:[?25h[1,0]<stdout>:Collecting datasets==2.8.0
2023-08-01 15:26:13 [1,0]<stdout>:  Downloading datasets-2.8.0-py3-none-any.whl (452 kB)
2023-08-01 15:26:13 [1,0]<stdout>:[?25l[1,0]<stdout>:     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m0.0/452.9 kB[0m [31m?[0m eta [36m-:--:--[0m[1,0]<stdout>:
2023-08-01 15:26:13 [2K     [90mââââââââââââââââââââââââââââââââââââââ[0m [32m452.9/452.9 kB[0m [31m61.6 MB/s[0m eta [36m0:00:00[0m
2023-08-01 15:26:13 [1,0]<stdout>:[?25h[1,0]<stdout>:Collecting diffusers
2023-08-01 15:26:13 [1,0]<stdout>:  Downloading diffusers-0.19.3-py3-none-any.whl (1.3 MB)
2023-08-01 15:26:13 [1,0]<stdout>:[?25l[1,0]<stdout>:     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m0.0/1.3 MB[0m [31m?[0m eta [36m-:--:--[0m[1,0]<stdout>:
2023-08-01 15:26:13 [2K     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m1.3/1.3 MB[0m [31m83.2 MB/s[0m eta [36m0:00:00[0m
2023-08-01 15:26:13 [1,0]<stdout>:[?25h[1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:26:13 [1,0]<stdout>:Collecting opencv-python
2023-08-01 15:26:13 [1,0]<stdout>:  Downloading opencv_python-4.8.0.74-cp37-abi3-manylinux_2_17_x86_64.manylinux2014_x86_64.whl (61.7 MB)
2023-08-01 15:26:13 [1,0]<stdout>:[?25l[1,0]<stdout>:     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m0.0/61.7 MB[0m [31m?[0m eta [36m-:--:--[0m[1,0]<stdout>:
2023-08-01 15:26:13 [2K     [91mââ[0m[90mâº[0m[90mâââââââââââââââââââââââââââââââââââââ[0m [32m3.1/61.7 MB[0m [31m138.8 MB/s[0m eta [36m0:00:01[0m2023-08-01 15:26:16 [1,0]<stdout>:
2023-08-01 15:26:16 [2K     [91mâââ[0m[90mâº[0m[90mââââââââââââââââââââââââââââââââââââ[0m [32m5.2/61.7 MB[0m [31m75.9 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:16 [2K     [91mââââ[0m[90mâº[0m[90mâââââââââââââââââââââââââââââââââââ[0m [32m6.3/61.7 MB[0m [31m59.5 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:16 [2K     [91mââââââ[0m[90mâº[0m[90mâââââââââââââââââââââââââââââââââ[0m [32m9.3/61.7 MB[0m [31m70.1 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:16 [2K     [91mâââââââ[0m[90mâº[0m[90mââââââââââââââââââââââââââââââââ[0m [32m10.9/61.7 MB[0m [31m59.3 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:16 [2K     [91mâââââââ[0m[91mâ¸[0m[90mââââââââââââââââââââââââââââââââ[0m [32m12.3/61.7 MB[0m [31m58.8 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:16 [2K     [91mâââââââââ[0m[91mâ¸[0m[90mââââââââââââââââââââââââââââââ[0m [32m15.3/61.7 MB[0m [31m58.5 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:16 [2K     [91mââââââââââ[0m[91mâ¸[0m[90mâââââââââââââââââââââââââââââ[0m [32m16.6/61.7 MB[0m [31m59.3 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:16 [2K     [91mâââââââââââ[0m[91mâ¸[0m[90mââââââââââââââââââââââââââââ[0m [32m18.2/61.7 MB[0m [31m58.6 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:16 [2K     [91mâââââââââââââ[0m[91mâ¸[0m[90mââââââââââââââââââââââââââ[0m [32m21.2/61.7 MB[0m [31m59.3 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:16 [2K     [91mââââââââââââââ[0m[90mâº[0m[90mâââââââââââââââââââââââââ[0m [32m22.3/61.7 MB[0m [31m50.0 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:16 [2K     [91mâââââââââââââââ[0m[91mâ¸[0m[90mââââââââââââââââââââââââ[0m [32m24.3/61.7 MB[0m [31m55.5 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:16 [2K     [91mâââââââââââââââââ[0m[91mâ¸[0m[90mââââââââââââââââââââââ[0m [32m27.2/61.7 MB[0m [31m59.1 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:16 [2K     [91mââââââââââââââââââ[0m[90mâº[0m[90mâââââââââââââââââââââ[0m [32m28.3/61.7 MB[0m [31m50.5 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:16 [2K     [91mâââââââââââââââââââ[0m[91mâ¸[0m[90mââââââââââââââââââââ[0m [32m30.4/61.7 MB[0m [31m55.8 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:16 [2K     [91mâââââââââââââââââââââ[0m[90mâº[0m[90mââââââââââââââââââ[0m [32m33.1/61.7 MB[0m [31m59.5 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:16 [2K     [91mââââââââââââââââââââââ[0m[90mâº[0m[90mâââââââââââââââââ[0m [32m34.2/61.7 MB[0m [31m50.9 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:16 [2K     [91mâââââââââââââââââââââââ[0m[91mâ¸[0m[90mââââââââââââââââ[0m [32m36.5/61.7 MB[0m [31m55.5 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:16 [2K     [91mâââââââââââââââââââââââââ[0m[90mâº[0m[90mââââââââââââââ[0m [32m38.9/61.7 MB[0m [31m58.9 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:16 [2K     [91mâââââââââââââââââââââââââ[0m[91mâ¸[0m[90mââââââââââââââ[0m [32m40.1/61.7 MB[0m [31m51.1 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:16 [2K     [91mâââââââââââââââââââââââââââ[0m[91mâ¸[0m[90mââââââââââââ[0m [32m42.5/61.7 MB[0m [31m55.6 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:16 [2K     [91mââââââââââââââââââââââââââââ[0m[91mâ¸[0m[90mâââââââââââ[0m [32m44.6/61.7 MB[0m [31m58.2 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:16 [2K     [91mâââââââââââââââââââââââââââââ[0m[91mâ¸[0m[90mââââââââââ[0m [32m46.0/61.7 MB[0m [31m51.5 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:16 [2K     [91mâââââââââââââââââââââââââââââââ[0m[90mâº[0m[90mââââââââ[0m [32m48.5/61.7 MB[0m [31m55.8 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:16 [2K     [91mââââââââââââââââââââââââââââââââ[0m[91mâ¸[0m[90mâââââââ[0m [32m50.4/61.7 MB[0m [31m58.2 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:16 [2K     [91mâââââââââââââââââââââââââââââââââ[0m[91mâ¸[0m[90mââââââ[0m [32m52.1/61.7 MB[0m [31m52.0 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:16 [2K     [91mâââââââââââââââââââââââââââââââââââ[0m[90mâº[0m[90mââââ[0m [32m54.5/61.7 MB[0m [31m56.0 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:16 [2K     [91mââââââââââââââââââââââââââââââââââââ[0m[90mâº[0m[90mâââ[0m [32m56.2/61.7 MB[0m [31m57.1 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:16 [2K     [91mâââââââââââââââââââââââââââââââââââââ[0m[91mâ¸[0m[90mââ[0m [32m58.1/61.7 MB[0m [31m53.1 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:16 [2K     [91mâââââââââââââââââââââââââââââââââââââââ[0m[90mâº[0m [32m60.4/61.7 MB[0m [31m57.4 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:16 [2K     [91mâââââââââââââââââââââââââââââââââââââââ[0m[91mâ¸[0m [32m61.7/61.7 MB[0m [31m53.3 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:16 [2K     [91mâââââââââââââââââââââââââââââââââââââââ[0m[91mâ¸[0m [32m61.7/61.7 MB[0m [31m53.3 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:16 [2K     [91mâââââââââââââââââââââââââââââââââââââââ[0m[91mâ¸[0m [32m61.7/61.7 MB[0m [31m53.3 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:16 [2K     [91mâââââââââââââââââââââââââââââââââââââââ[0m[91mâ¸[0m [32m61.7/61.7 MB[0m [31m53.3 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:16 [2K     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m61.7/61.7 MB[0m [31m23.1 MB/s[0m eta [36m0:00:00[0m
2023-08-01 15:26:16 [1,0]<stdout>:[?25h[1,0]<stdout>:Collecting pudb==2019.2
2023-08-01 15:26:16 [1,0]<stdout>:  Downloading pudb-2019.2.tar.gz (59 kB)
2023-08-01 15:26:16 [1,0]<stdout>:[?25l[1,0]<stdout>:     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m0.0/59.5 kB[0m [31m?[0m eta [36m-:--:--[0m[1,0]<stdout>:
2023-08-01 15:26:16 [2K     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m59.5/59.5 kB[0m [31m12.1 MB/s[0m eta [36m0:00:00[0m
2023-08-01 15:26:16 [1,0]<stdout>:[?25h[1,0]<stdout>:  Preparing metadata (setup.py) ... [?25l[1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:26:19 [1,0]<stdout>:-[1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:26:19 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:26:22 [1,0]<stdout>: \[1,0]<stdout>: done
2023-08-01 15:26:22 [1,0]<stdout>:[?25h[1,0]<stdout>:Collecting invisible-watermark
2023-08-01 15:26:22 [1,0]<stdout>:  Downloading invisible_watermark-0.2.0-py3-none-any.whl (1.6 MB)
2023-08-01 15:26:22 [1,0]<stdout>:[?25l[1,0]<stdout>:     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m0.0/1.6 MB[0m [31m?[0m eta [36m-:--:--[0m[1,0]<stdout>:
2023-08-01 15:26:22 [2K     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m1.6/1.6 MB[0m [31m81.5 MB/s[0m eta [36m0:00:00[0m
2023-08-01 15:26:22 [1,0]<stdout>:[?25h[1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:26:22 [1,0]<stdout>:Collecting imageio==2.9.0
2023-08-01 15:26:22 [1,0]<stdout>:  Downloading imageio-2.9.0-py3-none-any.whl (3.3 MB)
2023-08-01 15:26:22 [1,0]<stdout>:[?25l[1,0]<stdout>:     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m0.0/3.3 MB[0m [31m?[0m eta [36m-:--:--[0m[1,0]<stdout>:
2023-08-01 15:26:22 [2K     [91mâââââââââââââââââââââââââââââââââââââ[0m[91mâ¸[0m[90mââ[0m [32m3.1/3.3 MB[0m [31m152.3 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:22 [2K     [91mâââââââââââââââââââââââââââââââââââââââ[0m[91mâ¸[0m [32m3.3/3.3 MB[0m [31m52.6 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:22 [2K     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m3.3/3.3 MB[0m [31m32.6 MB/s[0m eta [36m0:00:00[0m
2023-08-01 15:26:22 [1,0]<stdout>:[?25h[1,0]<stdout>:Collecting imageio-ffmpeg==0.4.2
2023-08-01 15:26:22 [1,0]<stdout>:  Downloading imageio_ffmpeg-0.4.2-py3-none-manylinux2010_x86_64.whl (26.9 MB)
2023-08-01 15:26:22 [1,0]<stdout>:[?25l[1,0]<stdout>:     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m0.0/26.9 MB[0m [31m?[0m eta [36m-:--:--[0m[1,0]<stdout>:
2023-08-01 15:26:22 [2K     [91mââââ[0m[91mâ¸[0m[90mâââââââââââââââââââââââââââââââââââ[0m [32m3.1/26.9 MB[0m [31m166.7 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:22 [2K     [91mâââââââ[0m[90mâº[0m[90mââââââââââââââââââââââââââââââââ[0m [32m4.9/26.9 MB[0m [31m73.4 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:22 [2K     [91mâââââââ[0m[90mâº[0m[90mââââââââââââââââââââââââââââââââ[0m [32m5.0/26.9 MB[0m [31m47.4 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:22 [2K     [91mâââââââââââ[0m[91mâ¸[0m[90mââââââââââââââââââââââââââââ[0m [32m7.7/26.9 MB[0m [31m62.5 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:22 [2K     [91mâââââââââââââââ[0m[90mâº[0m[90mââââââââââââââââââââââââ[0m [32m10.2/26.9 MB[0m [31m58.3 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:22 [2K     [91mâââââââââââââââ[0m[90mâº[0m[90mââââââââââââââââââââââââ[0m [32m10.2/26.9 MB[0m [31m58.3 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:22 [2K     [91mâââââââââââââââââââ[0m[91mâ¸[0m[90mââââââââââââââââââââ[0m [32m13.2/26.9 MB[0m [31m47.7 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:22 [2K     [91mâââââââââââââââââââââââ[0m[90mâº[0m[90mââââââââââââââââ[0m [32m15.5/26.9 MB[0m [31m58.7 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:22 [2K     [91mâââââââââââââââââââââââ[0m[91mâ¸[0m[90mââââââââââââââââ[0m [32m15.8/26.9 MB[0m [31m57.9 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:22 [2K     [91mâââââââââââââââââââââââââââ[0m[91mâ¸[0m[90mââââââââââââ[0m [32m18.7/26.9 MB[0m [31m57.9 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:22 [2K     [91mâââââââââââââââââââââââââââââââ[0m[90mâº[0m[90mââââââââ[0m [32m21.0/26.9 MB[0m [31m59.0 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:22 [2K     [91mââââââââââââââââââââââââââââââââ[0m[90mâº[0m[90mâââââââ[0m [32m21.8/26.9 MB[0m [31m58.3 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:22 [2K     [91mââââââââââââââââââââââââââââââââââââ[0m[91mâ¸[0m[90mâââ[0m [32m24.6/26.9 MB[0m [31m58.0 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:22 [2K     [91mâââââââââââââââââââââââââââââââââââââââ[0m[90mâº[0m [32m26.5/26.9 MB[0m [31m59.2 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:22 [2K     [91mâââââââââââââââââââââââââââââââââââââââ[0m[91mâ¸[0m [32m26.9/26.9 MB[0m [31m58.4 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:22 [2K     [91mâââââââââââââââââââââââââââââââââââââââ[0m[91mâ¸[0m [32m26.9/26.9 MB[0m [31m58.4 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:22 [2K     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m26.9/26.9 MB[0m [31m37.2 MB/s[0m eta [36m0:00:00[0m
2023-08-01 15:26:22 [1,0]<stdout>:[?25h[1,0]<stdout>:Collecting pytorch-lightning==1.4.2
2023-08-01 15:26:22 [1,0]<stdout>:  Downloading pytorch_lightning-1.4.2-py3-none-any.whl (916 kB)
2023-08-01 15:26:22 [1,0]<stdout>:[?25l[1,0]<stdout>:     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m0.0/916.6 kB[0m [31m?[0m eta [36m-:--:--[0m[1,0]<stdout>:
2023-08-01 15:26:22 [2K     [90mââââââââââââââââââââââââââââââââââââââ[0m [32m916.6/916.6 kB[0m [31m75.7 MB/s[0m eta [36m0:00:00[0m
2023-08-01 15:26:22 [1,0]<stdout>:[?25h2023-08-01 15:26:25 [1,0]<stdout>:Collecting omegaconf==2.1.1
2023-08-01 15:26:25 [1,0]<stdout>:  Downloading omegaconf-2.1.1-py3-none-any.whl (74 kB)
2023-08-01 15:26:25 [1,0]<stdout>:[?25l[1,0]<stdout>:     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m0.0/74.7 kB[0m [31m?[0m eta [36m-:--:--[0m[1,0]<stdout>:
2023-08-01 15:26:25 [2K     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m74.7/74.7 kB[0m [31m25.2 MB/s[0m eta [36m0:00:00[0m
2023-08-01 15:26:25 [1,0]<stdout>:[?25h[1,0]<stdout>:Collecting test-tube>=0.7.5
2023-08-01 15:26:25 [1,0]<stdout>:  Downloading test_tube-0.7.5.tar.gz (21 kB)
2023-08-01 15:26:25 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:26:25 [1,0]<stdout>:  Preparing metadata (setup.py) ... [?25l[1,0]<stdout>:-[1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:26:28 [1,0]<stdout>: \2023-08-01 15:26:31 [1,0]<stdout>: done
2023-08-01 15:26:31 [1,0]<stdout>:[?25h[1,0]<stdout>:Collecting streamlit>=0.73.1
2023-08-01 15:26:31 [1,0]<stdout>:  Downloading streamlit-1.25.0-py2.py3-none-any.whl (8.1 MB)
2023-08-01 15:26:31 [1,0]<stdout>:[?25l[1,0]<stdout>:     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m0.0/8.1 MB[0m [31m?[0m eta [36m-:--:--[0m[1,0]<stdout>:
2023-08-01 15:26:31 [2K     [91mâââââââââââââââ[0m[90mâº[0m[90mââââââââââââââââââââââââ[0m [32m3.1/8.1 MB[0m [31m170.7 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:31 [2K     [91mââââââââââââââââââââââ[0m[91mâ¸[0m[90mâââââââââââââââââ[0m [32m4.6/8.1 MB[0m [31m72.4 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:31 [2K     [91mââââââââââââââââââââââââââââââ[0m[91mâ¸[0m[90mâââââââââ[0m [32m6.2/8.1 MB[0m [31m59.8 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:31 [2K     [91mâââââââââââââââââââââââââââââââââââââââ[0m[91mâ¸[0m [32m8.1/8.1 MB[0m [31m61.9 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:31 [2K     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m8.1/8.1 MB[0m [31m48.6 MB/s[0m eta [36m0:00:00[0m
2023-08-01 15:26:31 [1,0]<stdout>:[?25h[1,0]<stdout>:Collecting einops==0.3.0
2023-08-01 15:26:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner15.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt'
2023-08-01 15:26:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner4.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt'
2023-08-01 15:26:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner8.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt'
2023-08-01 15:26:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner5.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt'
2023-08-01 15:26:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner1.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt'
2023-08-01 15:26:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner7.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt'
2023-08-01 15:26:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner9.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt'
2023-08-01 15:26:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner2.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt'
2023-08-01 15:26:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner11.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt'
2023-08-01 15:26:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner3.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt'
2023-08-01 15:26:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner13.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt'
2023-08-01 15:26:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner12.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt'
2023-08-01 15:26:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner14.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt'
2023-08-01 15:26:31 [1,0]<stdout>:  Downloading einops-0.3.0-py2.py3-none-any.whl (25 kB)
2023-08-01 15:26:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner6.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt'
2023-08-01 15:26:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt'
2023-08-01 15:26:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner10.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt'
2023-08-01 15:26:31 [1,0]<stdout>:Collecting torch-fidelity==0.3.0
2023-08-01 15:26:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/job_prep_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log'
2023-08-01 15:26:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_922_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:26:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_899_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:26:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_910_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:26:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_900_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:26:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_912_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:26:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_904_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:26:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_916_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:26:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_924_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:26:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_902_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:26:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_928_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:26:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_906_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:26:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_918_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:26:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_926_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:26:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_920_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:26:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_914_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:26:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_908_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:26:31 [1,0]<stdout>:  Downloading torch_fidelity-0.3.0-py3-none-any.whl (37 kB)
2023-08-01 15:26:31 [1,0]<stdout>:Collecting transformers==4.19.2
2023-08-01 15:26:31 [1,0]<stdout>:  Downloading transformers-4.19.2-py3-none-any.whl (4.2 MB)
2023-08-01 15:26:31 [1,0]<stdout>:[?25l[1,0]<stdout>:     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m0.0/4.2 MB[0m [31m?[0m eta [36m-:--:--[0m[1,0]<stdout>:
2023-08-01 15:26:31 [2K     [91mâââââââââââââââââââââââââââââ[0m[91mâ¸[0m[90mââââââââââ[0m [32m3.1/4.2 MB[0m [31m160.3 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:31 [2K     [91mâââââââââââââââââââââââââââââââââââââââ[0m[91mâ¸[0m [32m4.2/4.2 MB[0m [31m67.6 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:31 [2K     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m4.2/4.2 MB[0m [31m53.1 MB/s[0m eta [36m0:00:00[0m
2023-08-01 15:26:31 [1,0]<stdout>:[?25h[1,0]<stdout>:Collecting torchmetrics==0.6.0
2023-08-01 15:26:31 [1,0]<stdout>:  Downloading torchmetrics-0.6.0-py3-none-any.whl (329 kB)
2023-08-01 15:26:31 [1,0]<stdout>:[?25l[1,0]<stdout>:     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m0.0/329.4 kB[0m [31m?[0m eta [36m-:--:--[0m[1,0]<stdout>:
2023-08-01 15:26:31 [2K     [90mââââââââââââââââââââââââââââââââââââââ[0m [32m329.4/329.4 kB[0m [31m61.3 MB/s[0m eta [36m0:00:00[0m
2023-08-01 15:26:31 [1,0]<stdout>:[?25h[1,0]<stdout>:Collecting kornia==0.6
2023-08-01 15:26:31 [1,0]<stdout>:  Downloading kornia-0.6.0-py2.py3-none-any.whl (367 kB)
2023-08-01 15:26:31 [1,0]<stdout>:[?25l[1,0]<stdout>:     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m0.0/367.1 kB[0m [31m?[0m eta [36m-:--:--[0m[1,0]<stdout>:
2023-08-01 15:26:31 [2K     [90mââââââââââââââââââââââââââââââââââââââ[0m [32m367.1/367.1 kB[0m [31m60.4 MB/s[0m eta [36m0:00:00[0m
2023-08-01 15:26:31 [1,0]<stdout>:[?25h[1,0]<stdout>:Collecting openai
2023-08-01 15:26:31 [1,0]<stdout>:  Downloading openai-0.27.8-py3-none-any.whl (73 kB)
2023-08-01 15:26:31 [1,0]<stdout>:[?25l[1,0]<stdout>:     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m0.0/73.6 kB[0m [31m?[0m eta [36m-:--:--[0m[1,0]<stdout>:
2023-08-01 15:26:31 [2K     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m73.6/73.6 kB[0m [31m21.9 MB/s[0m eta [36m0:00:00[0m
2023-08-01 15:26:31 [1,0]<stdout>:[?25h[1,0]<stdout>:Collecting gradio
2023-08-01 15:26:31 [1,0]<stdout>:  Downloading gradio-3.39.0-py3-none-any.whl (19.9 MB)
2023-08-01 15:26:31 [1,0]<stdout>:[?25l[1,0]<stdout>:     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m0.0/19.9 MB[0m [31m?[0m eta [36m-:--:--[0m[1,0]<stdout>:
2023-08-01 15:26:31 [2K     [91mââââââ[0m[90mâº[0m[90mâââââââââââââââââââââââââââââââââ[0m [32m3.1/19.9 MB[0m [31m174.0 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:31 [2K     [91mââââââââââ[0m[90mâº[0m[90mâââââââââââââââââââââââââââââ[0m [32m5.0/19.9 MB[0m [31m75.3 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:31 [2K     [91mââââââââââ[0m[90mâº[0m[90mâââââââââââââââââââââââââââââ[0m [32m5.0/19.9 MB[0m [31m75.3 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:31 [2K     [91mâââââââââââââââ[0m[91mâ¸[0m[90mââââââââââââââââââââââââ[0m [32m7.9/19.9 MB[0m [31m63.2 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:31 [2K     [91mââââââââââââââââââââ[0m[90mâº[0m[90mâââââââââââââââââââ[0m [32m10.2/19.9 MB[0m [31m58.0 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:31 [2K     [91mââââââââââââââââââââ[0m[90mâº[0m[90mâââââââââââââââââââ[0m [32m10.2/19.9 MB[0m [31m58.0 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:31 [2K     [91mââââââââââââââââââââââââââ[0m[91mâ¸[0m[90mâââââââââââââ[0m [32m13.2/19.9 MB[0m [31m47.6 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:31 [2K     [91mâââââââââââââââââââââââââââââââ[0m[90mâº[0m[90mââââââââ[0m [32m15.5/19.9 MB[0m [31m58.7 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:31 [2K     [91mââââââââââââââââââââââââââââââââ[0m[90mâº[0m[90mâââââââ[0m [32m15.9/19.9 MB[0m [31m58.1 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:31 [2K     [91mâââââââââââââââââââââââââââââââââââââ[0m[91mâ¸[0m[90mââ[0m [32m18.6/19.9 MB[0m [31m57.9 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:31 [2K     [91mâââââââââââââââââââââââââââââââââââââââ[0m[91mâ¸[0m [32m19.9/19.9 MB[0m [31m47.7 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:31 [2K     [91mâââââââââââââââââââââââââââââââââââââââ[0m[91mâ¸[0m [32m19.9/19.9 MB[0m [31m47.7 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:31 [2K     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m19.9/19.9 MB[0m [31m34.4 MB/s[0m eta [36m0:00:00[0m
2023-08-01 15:26:31 [1,0]<stdout>:[?25h[1,0]<stdout>:Collecting seaborn
2023-08-01 15:26:34 [1,0]<stdout>:  Downloading seaborn-0.12.2-py3-none-any.whl (293 kB)
2023-08-01 15:26:34 [1,0]<stdout>:[?25l[1,0]<stdout>:     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m0.0/293.3 kB[0m [31m?[0m eta [36m-:--:--[0m[1,0]<stdout>:
2023-08-01 15:26:34 [2K     [90mââââââââââââââââââââââââââââââââââââââ[0m [32m293.3/293.3 kB[0m [31m57.1 MB/s[0m eta [36m0:00:00[0m
2023-08-01 15:26:34 [1,0]<stdout>:[?25h[1,0]<stdout>:Requirement already satisfied: numpy>=1.11.1 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from albumentations==0.4.3->-r requirements.txt (line 1)) (1.22.2)
2023-08-01 15:26:34 [1,0]<stdout>:Requirement already satisfied: scipy in /opt/conda/envs/ptca/lib/python3.8/site-packages (from albumentations==0.4.3->-r requirements.txt (line 1)) (1.7.3)
2023-08-01 15:26:34 [1,0]<stdout>:Collecting imgaug<0.2.7,>=0.2.5
2023-08-01 15:26:34 [1,0]<stdout>:  Downloading imgaug-0.2.6.tar.gz (631 kB)
2023-08-01 15:26:34 [1,0]<stdout>:[?25l[1,0]<stdout>:     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m0.0/631.4 kB[0m [31m?[0m eta [36m-:--:--[0m[1,0]<stdout>:
2023-08-01 15:26:34 [2K     [90mââââââââââââââââââââââââââââââââââââââ[0m [32m631.4/631.4 kB[0m [31m81.3 MB/s[0m eta [36m0:00:00[0m
2023-08-01 15:26:34 [1,0]<stdout>:[?25h[1,0]<stdout>:  Preparing metadata (setup.py) ... [?25l[1,0]<stdout>:-2023-08-01 15:26:37 [1,0]<stdout>: \[1,0]<stdout>: done
2023-08-01 15:26:37 [1,0]<stdout>:[?25h[1,0]<stdout>:Requirement already satisfied: PyYAML in /opt/conda/envs/ptca/lib/python3.8/site-packages (from albumentations==0.4.3->-r requirements.txt (line 1)) (6.0)
2023-08-01 15:26:40 [1,0]<stdout>:Collecting opencv-python-headless>=4.1.1
2023-08-01 15:26:40 [1,0]<stdout>:  Downloading opencv_python_headless-4.8.0.74-cp37-abi3-manylinux_2_17_x86_64.manylinux2014_x86_64.whl (49.1 MB)
2023-08-01 15:26:40 [1,0]<stdout>:[?25l[1,0]<stdout>:     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m0.0/49.1 MB[0m [31m?[0m eta [36m-:--:--[0m[1,0]<stdout>:
2023-08-01 15:26:40 [2K     [91mââ[0m[91mâ¸[0m[90mâââââââââââââââââââââââââââââââââââââ[0m [32m3.1/49.1 MB[0m [31m209.6 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:40 [2K     [91mââââ[0m[90mâº[0m[90mâââââââââââââââââââââââââââââââââââ[0m [32m4.9/49.1 MB[0m [31m74.6 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:40 [2K     [91mââââ[0m[90mâº[0m[90mâââââââââââââââââââââââââââââââââââ[0m [32m5.0/49.1 MB[0m [31m47.8 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:40 [2K     [91mââââââ[0m[90mâº[0m[90mâââââââââââââââââââââââââââââââââ[0m [32m7.7/49.1 MB[0m [31m64.7 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:40 [2K     [91mââââââââ[0m[90mâº[0m[90mâââââââââââââââââââââââââââââââ[0m [32m10.4/49.1 MB[0m [31m58.5 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:40 [2K     [91mââââââââ[0m[91mâ¸[0m[90mâââââââââââââââââââââââââââââââ[0m [32m10.8/49.1 MB[0m [31m57.8 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:40 [2K     [91mââââââââââ[0m[91mâ¸[0m[90mâââââââââââââââââââââââââââââ[0m [32m13.2/49.1 MB[0m [31m47.5 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:40 [2K     [91mââââââââââââ[0m[91mâ¸[0m[90mâââââââââââââââââââââââââââ[0m [32m15.7/49.1 MB[0m [31m58.8 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:40 [2K     [91mâââââââââââââ[0m[90mâº[0m[90mââââââââââââââââââââââââââ[0m [32m16.1/49.1 MB[0m [31m57.9 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:26:40 [2K     [91mâââââââââââââââ[0m[90mâº[0m[90mâââââââââââââââââ2023-08-01 15:26:58 [1,0]<stdout>: \[1,0]<stdout>: done
2023-08-01 15:26:58 [1,0]<stdout>:[?25h[1,0]<stdout>:Requirement already satisfied: torchvision in /opt/conda/envs/ptca/lib/python3.8/site-packages (from torch-fidelity==0.3.0->-r requirements.txt (line 14)) (0.12.0+cu115)
2023-08-01 15:26:58 [1,0]<stdout>:Requirement already satisfied: filelock in /opt/conda/envs/ptca/lib/python3.8/site-packages (from transformers==4.19.2->-r requirements.txt (line 15)) (3.12.2)
2023-08-01 15:27:01 [1,0]<stdout>:Collecting tokenizers!=0.11.3,<0.13,>=0.11.1
2023-08-01 15:27:01 [1,0]<stdout>:  Downloading tokenizers-0.12.1-cp38-cp38-manylinux_2_12_x86_64.manylinux2010_x86_64.whl (6.6 MB)
2023-08-01 15:27:01 [1,0]<stdout>:[?25l[1,0]<stdout>:     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m0.0/6.6 MB[0m [31m?[0m eta [36m-:--:--[0m[1,0]<stdout>:
2023-08-01 15:27:01 [2K     [91mââââââââââââââââââ[0m[91mâ¸[0m[90mâââââââââââââââââââââ[0m [32m3.1/6.6 MB[0m [31m160.2 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:27:01 [2K     [91mâââââââââââââââââââââââââââ[0m[90mâº[0m[90mââââââââââââ[0m [32m4.5/6.6 MB[0m [31m70.8 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:27:01 [2K     [91mâââââââââââââââââââââââââââââââââââââ[0m[91mâ¸[0m[90mââ[0m [32m6.2/6.6 MB[0m [31m59.2 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:27:01 [2K     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m6.6/6.6 MB[0m [31m46.7 MB/s[0m eta [36m0:00:00[0m
2023-08-01 15:27:01 [1,0]<stdout>:[?25h[1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner15.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt'
2023-08-01 15:27:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner4.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt'
2023-08-01 15:27:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner8.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt'
2023-08-01 15:27:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner5.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt'
2023-08-01 15:27:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner1.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt'
2023-08-01 15:27:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner7.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt'
2023-08-01 15:27:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner9.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt'
2023-08-01 15:27:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner2.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt'
2023-08-01 15:27:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner11.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt'
2023-08-01 15:27:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner3.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt'
2023-08-01 15:27:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner13.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt'
2023-08-01 15:27:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner12.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt'
2023-08-01 15:27:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner14.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt'
2023-08-01 15:27:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner6.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt'
2023-08-01 15:27:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt'
2023-08-01 15:27:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner10.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt'
2023-08-01 15:27:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/job_prep_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log'
2023-08-01 15:27:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_922_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:27:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_899_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:27:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_910_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:27:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_900_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:27:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_912_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:27:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_904_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:27:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_916_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:27:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_924_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:27:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_902_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:27:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_928_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:27:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_906_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:27:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_918_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:27:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_926_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:27:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_920_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:27:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_914_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:27:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_908_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:27:01 [1,0]<stdout>:Collecting regex!=2019.12.17
2023-08-01 15:27:01 [1,0]<stdout>:  Downloading regex-2023.6.3-cp38-cp38-manylinux_2_17_x86_64.manylinux2014_x86_64.whl (772 kB)
2023-08-01 15:27:01 [1,0]<stdout>:[?25l[1,0]<stdout>:     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m0.0/772.3 kB[0m [31m?[0m eta [36m-:--:--[0m[1,0]<stdout>:
2023-08-01 15:27:01 [2K     [90mââââââââââââââââââââââââââââââââââââââ[0m [32m772.3/772.3 kB[0m [31m63.2 MB/s[0m eta [36m0:00:00[0m
2023-08-01 15:27:01 [1,0]<stdout>:[?25h2023-08-01 15:27:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner15.txt'
2023-08-01 15:27:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner4.txt'
2023-08-01 15:27:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner8.txt'
2023-08-01 15:27:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner5.txt'
2023-08-01 15:27:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner1.txt'
2023-08-01 15:27:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner7.txt'
2023-08-01 15:27:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner9.txt'
2023-08-01 15:27:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner2.txt'
2023-08-01 15:27:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner11.txt'
2023-08-01 15:27:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner3.txt'
2023-08-01 15:27:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner13.txt'
2023-08-01 15:27:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner12.txt'
2023-08-01 15:27:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner14.txt'
2023-08-01 15:27:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner6.txt'
2023-08-01 15:27:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner.txt'
2023-08-01 15:27:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner10.txt'
2023-08-01 15:27:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/job_prep_azureml.log'
2023-08-01 15:27:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:27:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:27:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:27:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:27:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:27:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:27:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:27:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:27:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:27:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:27:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:27:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:27:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:27:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:27:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:27:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:27:04 [1,0]<stdout>:Collecting safetensors>=0.3.1
2023-08-01 15:27:04 [1,0]<stdout>:  Downloading safetensors-0.3.1-cp38-cp38-manylinux_2_17_x86_64.manylinux2014_x86_64.whl (1.3 MB)
2023-08-01 15:27:04 [1,0]<stdout>:[?25l[1,0]<stdout>:     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m0.0/1.3 MB[0m [31m?[0m eta [36m-:--:--[0m[1,0]<stdout>:
2023-08-01 15:27:04 [2K     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m1.3/1.3 MB[0m [31m83.8 MB/s[0m eta [36m0:00:00[0m
2023-08-01 15:27:04 [1,0]<stdout>:[?25h[1,0]<stdout>:Requirement already satisfied: importlib-metadata in /opt/conda/envs/ptca/lib/python3.8/site-packages (from diffusers->-r requirements.txt (line 3)) (4.12.0)
2023-08-01 15:27:04 [1,0]<stdout>:Collecting PyWavelets>=1.1.1
2023-08-01 15:27:04 [1,0]<stdout>:  Downloading PyWavelets-1.4.1-cp38-cp38-manylinux_2_17_x86_64.manylinux2014_x86_64.whl (6.9 MB)
2023-08-01 15:27:04 [1,0]<stdout>:[?25l[1,0]<stdout>:     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m0.0/6.9 MB[0m [31m?[0m eta [36m-:--:--[0m[1,0]<stdout>:
2023-08-01 15:27:04 [2K     [91mââââââââââââââââââ[0m[90mâº[0m[90mâââââââââââââââââââââ[0m [32m3.1/6.9 MB[0m [31m176.9 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:27:04 [2K     [91mââââââââââââââââââââââââââââââ[0m[91mâ¸[0m[90mâââââââââ[0m [32m5.3/6.9 MB[0m [31m76.6 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:27:04 [2K     [91mââââââââââââââââââââââââââââââ[0m[91mâ¸[0m[90mâââââââââ[0m [32m5.3/6.9 MB[0m [31m74.4 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:27:04 [2K     [91mâââââââââââââââââââââââââââââââââââââââ[0m[91mâ¸[0m [32m6.9/6.9 MB[0m [31m59.4 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:27:04 [2K     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m6.9/6.9 MB[0m [31m48.6 MB/s[0m eta [36m0:00:00[0m
2023-08-01 15:27:04 [1,0]<stdout>:[?25h[1,0]<stdout>:Collecting altair<6,>=4.0
2023-08-01 15:27:04 [1,0]<stdout>:  Downloading altair-5.0.1-py3-none-any.whl (471 kB)
2023-08-01 15:27:04 [1,0]<stdout>:[?25l[1,0]<stdout>:     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m0.0/471.5 kB[0m [31m?[0m eta [36m-:--:--[0m[1,0]<stdout>:
2023-08-01 15:27:04 [2K     [90mââââââââââââââââââââââââââââââââââââââ[0m [32m471.5/471.5 kB[0m [31m74.9 MB/s[0m eta [36m0:00:00[0m
2023-08-01 15:27:04 [1,0]<stdout>:[?25h[1,0]<stdout>:Collecting tenacity<9,>=8.1.0
2023-08-01 15:27:04 [1,0]<stdout>:  Downloading tenacity-8.2.2-py3-none-any.whl (24 kB)
2023-08-01 15:27:04 [1,0]<stdout>:Collecting tzlocal<5,>=1.1
2023-08-01 15:27:04 [1,0]<stdout>:  Downloading tzlocal-4.3.1-py3-none-any.whl (20 kB)
2023-08-01 15:27:04 [1,0]<stdout>:Requirement already satisfied: click<9,>=7.0 in /home/t-hkandala/.local/lib/python3.8/site-packages (from streamlit>=0.73.1->-r requirements.txt (line 12)) (8.1.6)
2023-08-01 15:27:04 [1,0]<stdout>:Collecting toml<2,>=0.10.1
2023-08-01 15:27:04 [1,0]<stdout>:  Downloading toml-0.10.2-py2.py3-none-any.whl (16 kB)
2023-08-01 15:27:04 [1,0]<stdout>:Collecting pydeck<1,>=0.8
2023-08-01 15:27:04 [1,0]<stdout>:  Downloading pydeck-0.8.0-py2.py3-none-any.whl (4.7 MB)
2023-08-01 15:27:04 [1,0]<stdout>:[?25l[1,0]<stdout>:     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m0.0/4.7 MB[0m [31m?[0m eta [36m-:--:--[0m[1,0]<stdout>:
2023-08-01 15:27:04 [2K     [91mââââââââââââââââââââââââââ[0m[91mâ¸[0m[90mâââââââââââââ[0m [32m3.1/4.7 MB[0m [31m162.6 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:27:04 [2K     [91mâââââââââââââââââââââââââââââââââââââââ[0m[90mâº[0m [32m4.6/4.7 MB[0m [31m71.9 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:27:04 [2K     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m4.7/4.7 MB[0m [31m53.0 MB/s[0m eta [36m0:00:00[0m
2023-08-01 15:27:04 [1,0]<stdout>:[?25h[1,0]<stdout>:Collecting blinker<2,>=1.0.0
2023-08-01 15:27:04 [1,0]<stdout>:  Downloading blinker-1.6.2-py3-none-any.whl (13 kB)
2023-08-01 15:27:04 [1,0]<stdout>:Collecting pympler<2,>=0.9
2023-08-01 15:27:04 [1,0]<stdout>:  Downloading Pympler-1.0.1-py3-none-any.whl (164 kB)
2023-08-01 15:27:04 [1,0]<stdout>:[?25l[1,0]<stdout>:     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m0.0/164.8 kB[0m [31m?[0m eta [36m-:--:--[0m[1,0]<stdout>:
2023-08-01 15:27:04 [2K     [90mââââââââââââââââââââââââââââââââââââââ[0m [32m164.8/164.8 kB[0m [31m32.1 MB/s[0m eta [36m0:00:00[0m
2023-08-01 15:27:04 [1,0]<stdout>:[?25h[1,0]<stdout>:Collecting validators<1,>=0.2
2023-08-01 15:27:04 [1,0]<stdout>:  Downloading validators-0.20.0.tar.gz (30 kB)
2023-08-01 15:27:04 [1,0]<stdout>:  Preparing metadata (setup.py) ... [?25l2023-08-01 15:27:07 [1,0]<stdout>:-2023-08-01 15:27:10 [1,0]<stdout>: \[1,0]<stdout>: done
2023-08-01 15:27:10 [1,0]<stdout>:[?25h[1,0]<stdout>:Requirement already satisfied: gitpython!=3.1.19,<4,>=3.0.7 in /home/t-hkandala/.local/lib/python3.8/site-packages (from streamlit>=0.73.1->-r requirements.txt (line 12)) (3.1.32)
2023-08-01 15:27:10 [1,0]<stdout>:Collecting rich<14,>=10.14.0
2023-08-01 15:27:10 [1,0]<stdout>:  Downloading rich-13.5.1-py3-none-any.whl (239 kB)
2023-08-01 15:27:10 [1,0]<stdout>:[?25l[1,0]<stdout>:     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m0.0/239.7 kB[0m [31m?[0m eta [36m-:--:--[0m[1,0]<stdout>:
2023-08-01 15:27:10 [2K     [90mââââââââââââââââââââââââââââââââââââââ[0m [32m239.7/239.7 kB[0m [31m46.9 MB/s[0m eta [36m0:00:00[0m
2023-08-01 15:27:10 [1,0]<stdout>:[?25h[1,0]<stdout>:Collecting tornado<7,>=6.0.3
2023-08-01 15:27:10 [1,0]<stdout>:  Downloading tornado-6.3.2-cp38-abi3-manylinux_2_5_x86_64.manylinux1_x86_64.manylinux_2_17_x86_64.manylinux2014_x86_64.whl (426 kB)
2023-08-01 15:27:10 [1,0]<stdout>:[?25l[1,0]<stdout>:     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m0.0/426.9 kB[0m [31m?[0m eta [36m-:--:--[0m[1,0]<stdout>:
2023-08-01 15:27:10 [2K     [90mââââââââââââââââââââââââââââââââââââââ[0m [32m426.9/426.9 kB[0m [31m64.6 MB/s[0m eta [36m0:00:00[0m
2023-08-01 15:27:10 [1,0]<stdout>:[?25h[1,0]<stdout>:Requirement already satisfied: cachetools<6,>=4.0 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from streamlit>=0.73.1->-r requirements.txt (line 12)) (5.2.0)
2023-08-01 15:27:10 [1,0]<stdout>:Requirement already satisfied: python-dateutil<3,>=2.7.3 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from streamlit>=0.73.1->-r requirements.txt (line 12)) (2.8.2)
2023-08-01 15:27:10 [1,0]<stdout>:Requirement already satisfied: protobuf<5,>=3.20 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from streamlit>=0.73.1->-r requirements.txt (line 12)) (3.20.1)
2023-08-01 15:27:10 [1,0]<stdout>:Collecting watchdog>=2.1.5
2023-08-01 15:27:10 [1,0]<stdout>:  Downloading watchdog-3.0.0-py3-none-manylinux2014_x86_64.whl (82 kB)
2023-08-01 15:27:10 [1,0]<stdout>:[?25l[1,0]<stdout>:     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m0.0/82.1 kB[0m [31m?[0m eta [36m-:--:--[0m[1,0]<stdout>:
2023-08-01 15:27:10 [2K     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m82.1/82.1 kB[0m [31m22.2 MB/s[0m eta [36m0:00:00[0m
2023-08-01 15:27:10 [1,0]<stdout>:[?25h2023-08-01 15:27:13 [1,0]<stdout>:Collecting fastapi
2023-08-01 15:27:13 [1,0]<stdout>:  Downloading fastapi-0.100.1-py3-none-any.whl (65 kB)
2023-08-01 15:27:13 [1,0]<stdout>:[?25l[1,0]<stdout>:     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m0.0/65.8 kB[0m [31m?[0m eta [36m-:--:--[0m[1,0]<stdout>:
2023-08-01 15:27:13 [2K     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m65.8/65.8 kB[0m [31m20.3 MB/s[0m eta [36m0:00:00[0m
2023-08-01 15:27:13 [1,0]<stdout>:[?25h[1,0]<stdout>:Collecting matplotlib~=3.0
2023-08-01 15:27:13 [1,0]<stdout>:  Downloading matplotlib-3.7.2-cp38-cp38-manylinux_2_12_x86_64.manylinux2010_x86_64.whl (9.2 MB)
2023-08-01 15:27:13 [1,0]<stdout>:[?25l[1,0]<stdout>:     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m0.0/9.2 MB[0m [31m?[0m eta [36m-:--:--[0m[1,0]<stdout>:
2023-08-01 15:27:13 [2K     [91mâââââââââââââ[0m[91mâ¸[0m[90mââââââââââââââââââââââââââ[0m [32m3.1/9.2 MB[0m [31m153.2 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:27:13 [2K     [91mâââââââââââââââââââ[0m[91mâ¸[0m[90mââââââââââââââââââââ[0m [32m4.6/9.2 MB[0m [31m71.0 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:27:13 [2K     [91mââââââââââââââââââââââââââ[0m[90mâº[0m[90mâââââââââââââ[0m [32m6.1/9.2 MB[0m [31m57.8 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:27:13 [2K     [91mâââââââââââââââââââââââââââââââââââââ[0m[91mâ¸[0m[90mââ[0m [32m8.6/9.2 MB[0m [31m64.0 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:27:13 [2K     [91mâââââââââââââââââââââââââââââââââââââââ[0m[91mâ¸[0m [32m9.2/9.2 MB[0m [31m56.1 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:27:13 [2K     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m9.2/9.2 MB[0m [31m45.7 MB/s[0m eta [36m0:00:00[0m
2023-08-01 15:27:13 [1,0]<stdout>:[?25h[1,0]<stdout>:Collecting gradio-client>=0.3.0
2023-08-01 15:27:13 [1,0]<stdout>:  Downloading gradio_client-0.3.0-py3-none-any.whl (294 kB)
2023-08-01 15:27:13 [1,0]<stdout>:[?25l[1,0]<stdout>:     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m0.0/294.2 kB[0m [31m?[0m eta [36m-:--:--[0m[1,0]<stdout>:
2023-08-01 15:27:13 [2K     [90mââââââââââââââââââââââââââââââââââââââ[0m [32m294.2/294.2 kB[0m [31m60.6 MB/s[0m eta [36m0:00:00[0m
2023-08-01 15:27:13 [1,0]<stdout>:[?25h[1,0]<stdout>:Collecting httpx
2023-08-01 15:27:13 [1,0]<stdout>:  Downloading httpx-0.24.1-py3-none-any.whl (75 kB)
2023-08-01 15:27:13 [1,0]<stdout>:[?25l[1,0]<stdout>:     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m0.0/75.4 kB[0m [31m?[0m eta [36m-:--:--[0m[1,0]<stdout>:
2023-08-01 15:27:13 [2K     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m75.4/75.4 kB[0m [31m23.6 MB/s[0m eta [36m0:00:00[0m
2023-08-01 15:27:13 [1,0]<stdout>:[?25h[1,0]<stdout>:Requirement already satisfied: markupsafe~=2.0 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from gradio->-r requirements.txt (line 19)) (2.1.1)
2023-08-01 15:27:13 [1,0]<stdout>:Collecting ffmpy
2023-08-01 15:27:13 [1,0]<stdout>:  Downloading ffmpy-0.3.1.tar.gz (5.5 kB)
2023-08-01 15:27:13 [1,0]<stdout>:  Preparing metadata (setup.py) ... [?25l2023-08-01 15:27:16 [1,0]<stdout>:-2023-08-01 15:27:19 [1,0]<stdout>: \[1,0]<stdout>: done
2023-08-01 15:27:19 [1,0]<stdout>:[?25h[1,0]<stdout>:Collecting websockets<12.0,>=10.0
2023-08-01 15:27:19 [1,0]<stdout>:  Downloading websockets-11.0.3-cp38-cp38-manylinux_2_5_x86_64.manylinux1_x86_64.manylinux_2_17_x86_64.manylinux2014_x86_64.whl (130 kB)
2023-08-01 15:27:19 [1,0]<stdout>:[?25l[1,0]<stdout>:     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m0.0/130.2 kB[0m [31m?[0m eta [36m-:--:--[0m[1,0]<stdout>:
2023-08-01 15:27:19 [2K     [90mââââââââââââââââââââââââââââââââââââââ[0m [32m130.2/130.2 kB[0m [31m31.2 MB/s[0m eta [36m0:00:00[0m
2023-08-01 15:27:19 [1,0]<stdout>:[?25h[1,0]<stdout>:Requirement already satisfied: pydantic!=1.8,!=1.8.1,!=2.0.0,!=2.0.1,<3.0.0,>=1.7.4 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from gradio->-r requirements.txt (line 19)) (1.9.1)
2023-08-01 15:27:19 [1,0]<stdout>:Collecting python-multipart
2023-08-01 15:27:19 [1,0]<stdout>:  Downloading python_multipart-0.0.6-py3-none-any.whl (45 kB)
2023-08-01 15:27:19 [1,0]<stdout>:[?25l[1,0]<stdout>:     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m0.0/45.7 kB[0m [31m?[0m eta [36m-:--:--[0m[1,0]<stdout>:
2023-08-01 15:27:19 [2K     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m45.7/45.7 kB[0m [31m13.1 MB/s[0m eta [36m0:00:00[0m
2023-08-01 15:27:19 [1,0]<stdout>:[?25h[1,0]<stdout>:Collecting aiofiles<24.0,>=22.0
2023-08-01 15:27:19 [1,0]<stdout>:  Downloading aiofiles-23.1.0-py3-none-any.whl (14 kB)
2023-08-01 15:27:19 [1,0]<stdout>:Collecting pydub
2023-08-01 15:27:19 [1,0]<stdout>:  Downloading pydub-0.25.1-py2.py3-none-any.whl (32 kB)
2023-08-01 15:27:22 [1,0]<stdout>:Collecting orjson~=3.0
2023-08-01 15:27:22 [1,0]<stdout>:  Downloading orjson-3.9.2-cp38-cp38-manylinux_2_17_x86_64.manylinux2014_x86_64.whl (138 kB)
2023-08-01 15:27:22 [1,0]<stdout>:[?25l[1,0]<stdout>:     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m0.0/138.4 kB[0m [31m?[0m eta [36m-:--:--[0m[1,0]<stdout>:
2023-08-01 15:27:22 [2K     [90mââââââââââââââââââââââââââââââââââââââ[0m [32m138.4/138.4 kB[0m [31m31.7 MB/s[0m eta [36m0:00:00[0m
2023-08-01 15:27:22 [1,0]<stdout>:[?25h[1,0]<stdout>:Collecting mdit-py-plugins<=0.3.3
2023-08-01 15:27:22 [1,0]<stdout>:  Downloading mdit_py_plugins-0.3.3-py3-none-any.whl (50 kB)
2023-08-01 15:27:22 [1,0]<stdout>:[?25l[1,0]<stdout>:     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m0.0/50.5 kB[0m [31m?[0m eta [36m-:--:--[0m[1,0]<stdout>:
2023-08-01 15:27:22 [2K     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m50.5/50.5 kB[0m [31m12.7 MB/s[0m eta [36m0:00:00[0m
2023-08-01 15:27:22 [1,0]<stdout>:[?25h[1,0]<stdout>:Collecting markdown-it-py[linkify]>=2.0.0
2023-08-01 15:27:22 [1,0]<stdout>:  Downloading markdown_it_py-3.0.0-py3-none-any.whl (87 kB)
2023-08-01 15:27:22 [1,0]<stdout>:[?25l[1,0]<stdout>:     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m0.0/87.5 kB[0m [31m?[0m eta [36m-:--:--[0m[1,0]<stdout>:
2023-08-01 15:27:22 [2K     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m87.5/87.5 kB[0m [31m28.0 MB/s[0m eta [36m0:00:00[0m
2023-08-01 15:27:22 [1,0]<stdout>:[?25h[1,0]<stdout>:Collecting uvicorn>=0.14.0
2023-08-01 15:27:22 [1,0]<stdout>:  Downloading uvicorn-0.23.2-py3-none-any.whl (59 kB)
2023-08-01 15:27:22 [1,0]<stdout>:[?25l[1,0]<stdout>:     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m0.0/59.5 kB[0m [31m?[0m eta [36m-:--:--[0m[1,0]<stdout>:
2023-08-01 15:27:22 [2K     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m59.5/59.5 kB[0m [31m5.4 MB/s[0m eta [36m0:00:00[0m
2023-08-01 15:27:22 [1,0]<stdout>:[?25h[1,0]<stdout>:Collecting semantic-version~=2.0
2023-08-01 15:27:22 [1,0]<stdout>:  Downloading semantic_version-2.10.0-py2.py3-none-any.whl (15 kB)
2023-08-01 15:27:22 [1,0]<stdout>:Collecting jinja2<4.0
2023-08-01 15:27:22 [1,0]<stdout>:  Downloading Jinja2-3.1.2-py3-none-any.whl (133 kB)
2023-08-01 15:27:22 [1,0]<stdout>:[?25l[1,0]<stdout>:     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m0.0/133.1 kB[0m [31m?[0m eta [36m-:--:--[0m[1,0]<stdout>:
2023-08-01 15:27:22 [2K     [90mââââââââââââââââââââââââââââââââââââââ[0m [32m133.1/133.1 kB[0m [31m38.7 MB/s[0m eta [36m0:00:00[0m
2023-08-01 15:27:22 [1,0]<stdout>:[?25h[1,0]<stdout>:Requirement already satisfied: attrs>=17.3.0 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from aiohttp->datasets==2.8.0->-r requirements.txt (line 2)) (23.1.0)
2023-08-01 15:27:22 [1,0]<stdout>:Requirement already satisfied: aiosignal>=1.1.2 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from aiohttp->datasets==2.8.0->-r requirements.txt (line 2)) (1.2.0)
2023-08-01 15:27:22 [1,0]<stdout>:Requirement already satisfied: multidict<7.0,>=4.5 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from aiohttp->datasets==2.8.0->-r requirements.txt (line 2)) (6.0.2)
2023-08-01 15:27:22 [1,0]<stdout>:Requirement already satisfied: async-timeout<5.0,>=4.0.0a3 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from aiohttp->datasets==2.8.0->-r requirements.txt (line 2)) (4.0.2)
2023-08-01 15:27:22 [1,0]<stdout>:Requirement already satisfied: charset-normalizer<3.0,>=2.0 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from aiohttp->datasets==2.8.0->-r requirements.txt (line 2)) (2.1.0)
2023-08-01 15:27:22 [1,0]<stdout>:Requirement already satisfied: frozenlist>=1.1.1 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from aiohttp->datasets==2.8.0->-r requirements.txt (line 2)) (1.3.0)
2023-08-01 15:27:22 [1,0]<stdout>:Requirement already satisfied: yarl<2.0,>=1.0 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from aiohttp->datasets==2.8.0->-r requirements.txt (line 2)) (1.7.2)
2023-08-01 15:27:22 [1,0]<stdout>:Collecting toolz
2023-08-01 15:27:22 [1,0]<stdout>:  Downloading toolz-0.12.0-py3-none-any.whl (55 kB)
2023-08-01 15:27:22 [1,0]<stdout>:[?25l[1,0]<stdout>:     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m0.0/55.8 kB[0m [31m?[0m eta [36m-:--:--[0m[1,0]<stdout>:
2023-08-01 15:27:22 [2K     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m55.8/55.8 kB[0m [31m11.7 MB/s[0m eta [36m0:00:00[0m
2023-08-01 15:27:22 [1,0]<stdout>:[?25h[1,0]<stdout>:Requirement already satisfied: jsonschema>=3.0 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from altair<6,>=4.0->streamlit>=0.73.1->-r requirements.txt (line 12)) (4.18.4)
2023-08-01 15:27:22 [1,0]<stdout>:Requirement already satisfied: gitdb<5,>=4.0.1 in /home/t-hkandala/.local/lib/python3.8/site-packages (from gitpython!=3.1.19,<4,>=3.0.7->streamlit>=0.73.1->-r requirements.txt (line 12)) (4.0.10)
2023-08-01 15:27:22 [1,0]<stdout>:Collecting scikit-image>=0.11.0
2023-08-01 15:27:22 [1,0]<stdout>:  Downloading scikit_image-0.21.0-cp38-cp38-manylinux_2_17_x86_64.manylinux2014_x86_64.whl (13.9 MB)
2023-08-01 15:27:22 [1,0]<stdout>:[?25l[1,0]<stdout>:     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m0.0/13.9 MB[0m [31m?[0m eta [36m-:--:--[0m[1,0]<stdout>:
2023-08-01 15:27:22 [2K     [91mâââââââââ[0m[90mâº[0m[90mââââââââââââââââââââââââââââââ[0m [32m3.1/13.9 MB[0m [31m158.7 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:27:22 [2K     [91mâââââââââââââ[0m[90mâº[0m[90mââââââââââââââââââââââââââ[0m [32m4.6/13.9 MB[0m [31m71.8 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:27:22 [2K     [91mâââââââââââââââââ[0m[91mâ¸[0m[90mââââââââââââââââââââââ[0m [32m6.2/13.9 MB[0m [31m58.8 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:27:22 [2K     [91mâââââââââââââââââââââââââ[0m[90mâº[0m[90mââââââââââââââ[0m [32m8.7/13.9 MB[0m [31m64.1 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:27:22 [2K     [91mââââââââââââââââââââââââââââââ[0m[90mâº[0m[90mâââââââââ[0m [32m10.5/13.9 MB[0m [31m59.7 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:27:22 [2K     [91mâââââââââââââââââââââââââââââââââ[0m[90mâº[0m[90mââââââ[0m [32m11.6/13.9 MB[0m [31m56.9 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:27:22 [2K     [91mâââââââââââââââââââââââââââââââââââââââ[0m[91mâ¸[0m [32m13.9/13.9 MB[0m [31m56.5 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:27:22 [2K     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m13.9/13.9 MB[0m [31m43.1 MB/s[0m eta [36m0:00:00[0m
2023-08-01 15:27:22 [1,0]<stdout>:[?25h[1,0]<stdout>:Requirement already satisfied: six in /opt/conda/envs/ptca/lib/python3.8/site-packages (from imgaug<0.2.7,>=0.2.5->albumentations==0.4.3->-r requirements.txt (line 1)) (1.16.0)
2023-08-01 15:27:22 [1,0]<stdout>:Requirement already satisfied: zipp>=0.5 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from importlib-metadata->diffusers->-r requirements.txt (line 3)) (3.8.1)
2023-08-01 15:27:25 [1,0]<stdout>:Collecting mdurl~=0.1
2023-08-01 15:27:25 [1,0]<stdout>:  Downloading mdurl-0.1.2-py3-none-any.whl (10.0 kB)
2023-08-01 15:27:25 [1,0]<stdout>:Collecting linkify-it-py<3,>=1
2023-08-01 15:27:25 [1,0]<stdout>:  Downloading linkify_it_py-2.0.2-py3-none-any.whl (19 kB)
2023-08-01 15:27:25 [1,0]<stdout>:Collecting kiwisolver>=1.0.1
2023-08-01 15:27:25 [1,0]<stdout>:  Downloading kiwisolver-1.4.4-cp38-cp38-manylinux_2_5_x86_64.manylinux1_x86_64.whl (1.2 MB)
2023-08-01 15:27:25 [1,0]<stdout>:[?25l[1,0]<stdout>:     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m0.0/1.2 MB[0m [31m?[0m eta [36m-:--:--[0m[1,0]<stdout>:
2023-08-01 15:27:25 [2K     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m1.2/1.2 MB[0m [31m89.1 MB/s[0m eta [36m0:00:00[0m
2023-08-01 15:27:25 [1,0]<stdout>:[?25h[1,0]<stdout>:Collecting contourpy>=1.0.1
2023-08-01 15:27:25 [1,0]<stdout>:  Downloading contourpy-1.1.0-cp38-cp38-manylinux_2_17_x86_64.manylinux2014_x86_64.whl (300 kB)
2023-08-01 15:27:25 [1,0]<stdout>:[?25l[1,0]<stdout>:     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m0.0/300.4 kB[0m [31m?[0m eta [36m-:--:--[0m[1,0]<stdout>:
2023-08-01 15:27:25 [2K     [90mââââââââââââââââââââââââââââââââââââââ[0m [32m300.4/300.4 kB[0m [31m63.9 MB/s[0m eta [36m0:00:00[0m
2023-08-01 15:27:25 [1,0]<stdout>:[?25h[1,0]<stdout>:Requirement already satisfied: importlib-resources>=3.2.0 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from matplotlib~=3.0->gradio->-r requirements.txt (line 19)) (6.0.0)
2023-08-01 15:27:25 [1,0]<stdout>:Requirement already satisfied: pyparsing<3.1,>=2.3.1 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from matplotlib~=3.0->gradio->-r requirements.txt (line 19)) (3.0.9)
2023-08-01 15:27:25 [1,0]<stdout>:Collecting cycler>=0.10
2023-08-01 15:27:25 [1,0]<stdout>:  Downloading cycler-0.11.0-py3-none-any.whl (6.4 kB)
2023-08-01 15:27:25 [1,0]<stdout>:Collecting fonttools>=4.22.0
2023-08-01 15:27:25 [1,0]<stdout>:  Downloading fonttools-4.41.1-cp38-cp38-manylinux_2_17_x86_64.manylinux2014_x86_64.whl (4.6 MB)
2023-08-01 15:27:25 [1,0]<stdout>:[?25l[1,0]<stdout>:     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m0.0/4.6 MB[0m [31m?[0m eta [36m-:--:--[0m[1,0]<stdout>:
2023-08-01 15:27:25 [2K     [91mâââââââââââââââââââââââââââ[0m[90mâº[0m[90mââââââââââââ[0m [32m3.1/4.6 MB[0m [31m162.6 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:27:25 [2K     [91mââââââââââââââââââââââââââââââââââââ[0m[90mâº[0m[90mâââ[0m [32m4.2/4.6 MB[0m [31m60.2 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:27:25 [2K     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m4.6/4.6 MB[0m [31m50.2 MB/s[0m eta [36m0:00:00[0m
2023-08-01 15:27:25 [1,0]<stdout>:[?25h[1,0]<stdout>:Collecting mdit-py-plugins<=0.3.3
2023-08-01 15:27:25 [1,0]<stdout>:  Downloading mdit_py_plugins-0.3.2-py3-none-any.whl (50 kB)
2023-08-01 15:27:25 [1,0]<stdout>:[?25l[1,0]<stdout>:     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m0.0/50.4 kB[0m [31m?[0m eta [36m-:--:--[0m[1,0]<stdout>:
2023-08-01 15:27:25 [2K     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m50.4/50.4 kB[0m [31m14.4 MB/s[0m eta [36m0:00:00[0m
2023-08-01 15:27:25 [1,0]<stdout>:[?25h[1,0]<stdout>:  Downloading mdit_py_plugins-0.3.1-py3-none-any.whl (46 kB)
2023-08-01 15:27:25 [1,0]<stdout>:[?25l[1,0]<stdout>:     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m0.0/46.5 kB[0m [31m?[0m eta [36m-:--:--[0m[1,0]<stdout>:
2023-08-01 15:27:25 [2K     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m46.5/46.5 kB[0m [31m14.0 MB/s[0m eta [36m0:00:00[0m
2023-08-01 15:27:25 [1,0]<stdout>:[?25h[1,0]<stdout>:  Downloading mdit_py_plugins-0.3.0-py3-none-any.whl (43 kB)
2023-08-01 15:27:25 [1,0]<stdout>:[?25l[1,0]<stdout>:     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m0.0/43.7 kB[0m [31m?[0m eta [36m-:--:--[0m[1,0]<stdout>:
2023-08-01 15:27:25 [2K     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m43.7/43.7 kB[0m [31m13.7 MB/s[0m eta [36m0:00:00[0m
2023-08-01 15:27:25 [1,0]<stdout>:[?25h[1,0]<stdout>:  Downloading mdit_py_plugins-0.2.8-py3-none-any.whl (41 kB)
2023-08-01 15:27:25 [1,0]<stdout>:[?25l[1,0]<stdout>:     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m0.0/41.0 kB[0m [31m?[0m eta [36m-:--:--[0m[1,0]<stdout>:
2023-08-01 15:27:25 [2K     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m41.0/41.0 kB[0m [31m13.2 MB/s[0m eta [36m0:00:00[0m
2023-08-01 15:27:25 [1,0]<stdout>:[?25h[1,0]<stdout>:  Downloading mdit_py_plugins-0.2.7-py3-none-any.whl (41 kB)
2023-08-01 15:27:25 [1,0]<stdout>:[?25l[1,0]<stdout>:     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m0.0/41.0 kB[0m [31m?[0m eta [36m-:--:--[0m[1,0]<stdout>:
2023-08-01 15:27:25 [2K     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m41.0/41.0 kB[0m [31m11.6 MB/s[0m eta [36m0:00:00[0m
2023-08-01 15:27:25 [1,0]<stdout>:[?25h[1,0]<stdout>:  Downloading mdit_py_plugins-0.2.6-py3-none-any.whl (39 kB)
2023-08-01 15:27:25 [1,0]<stdout>:  Downloading mdit_py_plugins-0.2.5-py3-none-any.whl (39 kB)
2023-08-01 15:27:25 [1,0]<stdout>:  Downloading mdit_py_plugins-0.2.4-py3-none-any.whl (39 kB)
2023-08-01 15:27:25 [1,0]<stdout>:  Downloading mdit_py_plugins-0.2.3-py3-none-any.whl (39 kB)
2023-08-01 15:27:25 [1,0]<stdout>:  Downloading mdit_py_plugins-0.2.2-py3-none-any.whl (39 kB)
2023-08-01 15:27:25 [1,0]<stdout>:  Downloading mdit_py_plugins-0.2.1-py3-none-any.whl (38 kB)
2023-08-01 15:27:25 [1,0]<stdout>:  Downloading mdit_py_plugins-0.2.0-py3-none-any.whl (38 kB)
2023-08-01 15:27:25 [1,0]<stdout>:  Downloading mdit_py_plugins-0.1.0-py3-none-any.whl (37 kB)
2023-08-01 15:27:25 [1,0]<stdout>:INFO: pip is looking at multiple versions of matplotlib to determine which version is compatible with other requirements. This could take a while.
2023-08-01 15:27:25 [1,0]<stdout>:Collecting matplotlib~=3.0
2023-08-01 15:27:25 [1,0]<stdout>:  Downloading matplotlib-3.7.1-cp38-cp38-manylinux_2_12_x86_64.manylinux2010_x86_64.whl (9.2 MB)
2023-08-01 15:27:25 [1,0]<stdout>:[?25l[1,0]<stdout>:     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m0.0/9.2 MB[0m [31m?[0m eta [36m-:--:--[0m[1,0]<stdout>:
2023-08-01 15:27:25 [2K     [91mâââââââââââââ[0m[91mâ¸[0m[90mââââââââââââââââââââââââââ[0m [32m3.1/9.2 MB[0m [31m162.2 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:27:25 [2K     [91mââââââââââââââââââââ[0m[90mâº[0m[90mâââââââââââââââââââ[0m [32m4.6/9.2 MB[0m [31m71.9 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:27:25 [2K     [91mâââââââââââââââââââââââââââ[0m[90mâº[0m[90mââââââââââââ[0m [32m6.2/9.2 MB[0m [31m59.4 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:27:25 [2K     [91mââââââââââââââââââââââââââââââââââââââ[0m[90mâº[0m[90mâ[0m [32m8.8/9.2 MB[0m [31m64.7 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:27:25 [2K     [91mâââââââââââââââââââââââââââââââââââââââ[0m[91mâ¸[0m [32m9.2/9.2 MB[0m [31m56.8 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:27:25 [2K     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m9.2/9.2 MB[0m [31m47.7 MB/s[0m eta [36m0:00:00[0m
2023-08-01 15:27:25 [1,0]<stdout>:[?25h2023-08-01 15:27:28 [1,0]<stdout>:INFO: pip is looking at multiple versions of markupsafe to determine which version is compatible with other requirements. This could take a while.
2023-08-01 15:27:28 [1,0]<stdout>:Collecting markupsafe~=2.0
2023-08-01 15:27:28 [1,0]<stdout>:  Downloading MarkupSafe-2.1.3-cp38-cp38-manylinux_2_17_x86_64.manylinux2014_x86_64.whl (25 kB)
2023-08-01 15:27:28 [1,0]<stdout>:INFO: pip is looking at multiple versions of markdown-it-py[linkify] to determine which version is compatible with other requirements. This could take a while.
2023-08-01 15:27:28 [1,0]<stdout>:Collecting markdown-it-py[linkify]>=2.0.0
2023-08-01 15:27:28 [1,0]<stdout>:  Downloading markdown_it_py-2.2.0-py3-none-any.whl (84 kB)
2023-08-01 15:27:28 [1,0]<stdout>:[?25l[1,0]<stdout>:     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m0.0/84.5 kB[0m [31m?[0m eta [36m-:--:--[0m[1,0]<stdout>:
2023-08-01 15:27:28 [2K     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m84.5/84.5 kB[0m [31m26.7 MB/s[0m eta [36m0:00:00[0m
2023-08-01 15:27:28 [1,0]<stdout>:[?25h[1,0]<stdout>:Requirement already satisfied: pytz>=2020.1 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from pandas->datasets==2.8.0->-r requirements.txt (line 2)) (2023.3)
2023-08-01 15:27:28 [1,0]<stdout>:Requirement already satisfied: tzdata>=2022.1 in /home/t-hkandala/.local/lib/python3.8/site-packages (from pandas->datasets==2.8.0->-r requirements.txt (line 2)) (2023.3)
2023-08-01 15:27:28 [1,0]<stdout>:Requirement already satisfied: urllib3<1.27,>=1.21.1 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from requests>=2.19.0->datasets==2.8.0->-r requirements.txt (line 2)) (1.26.10)
2023-08-01 15:27:28 [1,0]<stdout>:Requirement already satisfied: idna<4,>=2.5 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from requests>=2.19.0->datasets==2.8.0->-r requirements.txt (line 2)) (3.3)
2023-08-01 15:27:28 [1,0]<stdout>:Requirement already satisfied: certifi>=2017.4.17 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from requests>=2.19.0->datasets==2.8.0->-r requirements.txt (line 2)) (2022.6.15)
2023-08-01 15:27:28 [1,0]<stdout>:Requirement already satisfied: google-auth-oauthlib<0.5,>=0.4.1 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from tensorboard>=2.2.0->pytorch-lightning==1.4.2->-r requirements.txt (line 9)) (0.4.6)
2023-08-01 15:27:28 [1,0]<stdout>:Requirement already satisfied: tensorboard-plugin-wit>=1.6.0 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from tensorboard>=2.2.0->pytorch-lightning==1.4.2->-r requirements.txt (line 9)) (1.8.1)
2023-08-01 15:27:28 [1,0]<stdout>:Requirement already satisfied: werkzeug>=1.0.1 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from tensorboard>=2.2.0->pytorch-lightning==1.4.2->-r requirements.txt (line 9)) (2.2.0)
2023-08-01 15:27:28 [1,0]<stdout>:Requirement already satisfied: tensorboard-data-server<0.7.0,>=0.6.0 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from tensorboard>=2.2.0->pytorch-lightning==1.4.2->-r requirements.txt (line 9)) (0.6.1)
2023-08-01 15:27:28 [1,0]<stdout>:Requirement already satisfied: google-auth<3,>=1.6.3 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from tensorboard>=2.2.0->pytorch-lightning==1.4.2->-r requirements.txt (line 9)) (2.9.1)
2023-08-01 15:27:28 [1,0]<stdout>:Requirement already satisfied: wheel>=0.26 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from tensorboard>=2.2.0->pytorch-lightning==1.4.2->-r requirements.txt (line 9)) (0.37.0)
2023-08-01 15:27:28 [1,0]<stdout>:Requirement already satisfied: markdown>=2.6.8 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from tensorboard>=2.2.0->pytorch-lightning==1.4.2->-r requirements.txt (line 9)) (3.4.1)
2023-08-01 15:27:28 [1,0]<stdout>:Requirement already satisfied: absl-py>=0.4 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from tensorboard>=2.2.0->pytorch-lightning==1.4.2->-r requirements.txt (line 9)) (1.2.0)
2023-08-01 15:27:28 [1,0]<stdout>:Requirement already satisfied: grpcio>=1.24.3 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from tensorboard>=2.2.0->pytorch-lightning==1.4.2->-r requirements.txt (line 9)) (1.47.0)
2023-08-01 15:27:28 [1,0]<stdout>:Requirement already satisfied: setuptools>=41.0.0 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from tensorboard>=2.2.0->pytorch-lightning==1.4.2->-r requirements.txt (line 9)) (59.5.0)
2023-08-01 15:27:28 [1,0]<stdout>:Collecting pytz-deprecation-shim
2023-08-01 15:27:28 [1,0]<stdout>:  Downloading pytz_deprecation_shim-0.1.0.post0-py2.py3-none-any.whl (15 kB)
2023-08-01 15:27:28 [1,0]<stdout>:Collecting backports.zoneinfo
2023-08-01 15:27:28 [1,0]<stdout>:  Downloading backports.zoneinfo-0.2.1-cp38-cp38-manylinux1_x86_64.whl (74 kB)
2023-08-01 15:27:28 [1,0]<stdout>:[?25l[1,0]<stdout>:     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m0.0/74.0 kB[0m [31m?[0m eta [36m-:--:--[0m[1,0]<stdout>:
2023-08-01 15:27:28 [2K     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m74.0/74.0 kB[0m [31m22.0 MB/s[0m eta [36m0:00:00[0m
2023-08-01 15:27:28 [1,0]<stdout>:[?25h[1,0]<stdout>:Collecting h11>=0.8
2023-08-01 15:27:28 [1,0]<stdout>:  Downloading h11-0.14.0-py3-none-any.whl (58 kB)
2023-08-01 15:27:28 [1,0]<stdout>:[?25l[1,0]<stdout>:     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m0.0/58.3 kB[0m [31m?[0m eta [36m-:--:--[0m[1,0]<stdout>:
2023-08-01 15:27:28 [2K     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m58.3/58.3 kB[0m [31m21.0 MB/s[0m eta [36m0:00:00[0m
2023-08-01 15:27:28 [1,0]<stdout>:[?25h[1,0]<stdout>:Collecting decorator>=3.4.0
2023-08-01 15:27:28 [1,0]<stdout>:  Downloading decorator-5.1.1-py3-none-any.whl (9.1 kB)
2023-08-01 15:27:28 [1,0]<stdout>:Collecting starlette<0.28.0,>=0.27.0
2023-08-01 15:27:28 [1,0]<stdout>:  Downloading starlette-0.27.0-py3-none-any.whl (66 kB)
2023-08-01 15:27:28 [1,0]<stdout>:[?25l[1,0]<stdout>:     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m0.0/67.0 kB[0m [31m?[0m eta [36m-:--:--[0m[1,0]<stdout>:
2023-08-01 15:27:28 [2K     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m67.0/67.0 kB[0m [31m21.1 MB/s[0m eta [36m0:00:00[0m
2023-08-01 15:27:28 [1,0]<stdout>:[?25h2023-08-01 15:27:31 [1,0]<stdout>:Collecting httpcore<0.18.0,>=0.15.0
2023-08-01 15:27:31 [1,0]<stdout>:  Downloading httpcore-0.17.3-py3-none-any.whl (74 kB)
2023-08-01 15:27:31 [1,0]<stdout>:[?25l[1,0]<stdout>:     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m0.0/74.5 kB[0m [31m?[0m eta [36m-:--:--[0m[1,0]<stdout>:
2023-08-01 15:27:31 [2K     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m74.5/74.5 kB[0m [31m21.8 MB/s[0m eta [36m0:00:00[0m
2023-08-01 15:27:31 [1,0]<stdout>:[?25h[1,0]<stdout>:Collecting sniffio
2023-08-01 15:27:31 [1,0]<stdout>:  Downloading sniffio-1.3.0-py3-none-any.whl (10 kB)
2023-08-01 15:27:31 [1,0]<stdout>:Collecting multiprocess
2023-08-01 15:27:31 [1,0]<stdout>:  Downloading multiprocess-0.70.14-py38-none-any.whl (132 kB)
2023-08-01 15:27:31 [1,0]<stdout>:[?25l[1,0]<stdout>:     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m0.0/132.0 kB[0m [31m?[0m eta [36m-:--:--[0m[1,0]<stdout>:
2023-08-01 15:27:31 [2K     [90mââââââââââââââââââââââââââââââââââââââ[0m [32m132.0/132.0 kB[0m [31m38.6 MB/s[0m eta [36m0:00:00[0m
2023-08-01 15:27:31 [1,0]<stdout>:[?25h[1,0]<stdout>:Requirement already satisfied: smmap<6,>=3.0.1 in /home/t-hkandala/.local/lib/python3.8/site-packages (from gitdb<5,>=4.0.1->gitpython!=3.1.19,<4,>=3.0.7->streamlit>=0.73.1->-r requirements.txt (line 12)) (5.0.0)
2023-08-01 15:27:31 [1,0]<stdout>:Requirement already satisfied: rsa<5,>=3.1.4 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from google-auth<3,>=1.6.3->tensorboard>=2.2.0->pytorch-lightning==1.4.2->-r requirements.txt (line 9)) (4.9)
2023-08-01 15:27:31 [1,0]<stdout>:Requirement already satisfied: pyasn1-modules>=0.2.1 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from google-auth<3,>=1.6.3->tensorboard>=2.2.0->pytorch-lightning==1.4.2->-r requirements.txt (line 9)) (0.2.8)
2023-08-01 15:27:31 [1,0]<stdout>:Requirement already satisfied: requests-oauthlib>=0.7.0 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from google-auth-oauthlib<0.5,>=0.4.1->tensorboard>=2.2.0->pytorch-lightning==1.4.2->-r requirements.txt (line 9)) (1.3.1)
2023-08-01 15:27:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner15.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt'
2023-08-01 15:27:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner4.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt'
2023-08-01 15:27:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner8.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt'
2023-08-01 15:27:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner5.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt'
2023-08-01 15:27:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner1.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt'
2023-08-01 15:27:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner7.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt'
2023-08-01 15:27:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner9.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt'
2023-08-01 15:27:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner2.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt'
2023-08-01 15:27:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner11.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt'
2023-08-01 15:27:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner3.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt'
2023-08-01 15:27:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner13.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt'
2023-08-01 15:27:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner12.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt'
2023-08-01 15:27:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner14.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt'
2023-08-01 15:27:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner6.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt'
2023-08-01 15:27:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt'
2023-08-01 15:27:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner10.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt'
2023-08-01 15:27:31 [1,0]<stdout>:Collecting anyio<5.0,>=3.0
2023-08-01 15:27:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/job_prep_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log'
2023-08-01 15:27:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_922_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:27:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_899_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:27:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_910_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:27:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_900_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:27:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_912_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:27:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_904_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:27:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_916_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:27:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_924_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:27:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_902_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:27:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_928_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:27:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_906_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:27:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_918_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:27:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_926_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:27:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_920_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:27:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_914_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:27:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_908_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:27:31 [1,0]<stdout>:  Downloading anyio-3.7.1-py3-none-any.whl (80 kB)
2023-08-01 15:27:31 [1,0]<stdout>:[?25l[1,0]<stdout>:     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m0.0/80.9 kB[0m [31m?[0m eta [36m-:--:--[0m[1,0]<stdout>:
2023-08-01 15:27:31 [2K     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m80.9/80.9 kB[0m [31m25.6 MB/s[0m eta [36m0:00:00[0m
2023-08-01 15:27:31 [1,0]<stdout>:[?25h[1,0]<stdout>:Requirement already satisfied: rpds-py>=0.7.1 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from jsonschema>=3.0->altair<6,>=4.0->streamlit>=0.73.1->-r requirements.txt (line 12)) (0.9.2)
2023-08-01 15:27:31 [1,0]<stdout>:Requirement already satisfied: referencing>=0.28.4 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from jsonschema>=3.0->altair<6,>=4.0->streamlit>=0.73.1->-r requirements.txt (line 12)) (0.30.0)
2023-08-01 15:27:31 [1,0]<stdout>:Requirement already satisfied: pkgutil-resolve-name>=1.3.10 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from jsonschema>=3.0->altair<6,>=4.0->streamlit>=0.73.1->-r requirements.txt (line 12)) (1.3.10)
2023-08-01 15:27:31 [1,0]<stdout>:Requirement already satisfied: jsonschema-specifications>=2023.03.6 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from jsonschema>=3.0->altair<6,>=4.0->streamlit>=0.73.1->-r requirements.txt (line 12)) (2023.7.1)
2023-08-01 15:27:31 [1,0]<stdout>:Collecting uc-micro-py
2023-08-01 15:27:31 [1,0]<stdout>:  Downloading uc_micro_py-1.0.2-py3-none-any.whl (6.2 kB)
2023-08-01 15:27:31 [1,0]<stdout>:Collecting tifffile>=2022.8.12
2023-08-01 15:27:31 [1,0]<stdout>:  Downloading tifffile-2023.7.10-py3-none-any.whl (220 kB)
2023-08-01 15:27:31 [1,0]<stdout>:[?25l[1,0]<stdout>:     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m0.0/220.9 kB[0m [31m?[0m eta [36m-:--:--[0m[1,0]<stdout>:
2023-08-01 15:27:31 [2K     [90mââââââââââââââââââââââââââââââââââââââ[0m [32m220.9/220.9 kB[0m [31m49.0 MB/s[0m eta [36m0:00:00[0m
2023-08-01 15:27:31 [1,0]<stdout>:[?25h[1,0]<stdout>:Collecting networkx>=2.8
2023-08-01 15:27:31 [1,0]<stdout>:  Downloading networkx-3.1-py3-none-any.whl (2.1 MB)
2023-08-01 15:27:31 [1,0]<stdout>:[?25l[1,0]<stdout>:     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m0.0/2.1 MB[0m [31m?[0m eta [36m-:--:--[0m[1,0]<stdout>:
2023-08-01 15:27:31 [2K     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m2.1/2.1 MB[0m [31m92.9 MB/s[0m eta [36m0:00:00[0m
2023-08-01 15:27:31 [1,0]<stdout>:[?25h[1,0]<stdout>:Collecting scipy
2023-08-01 15:27:34 [1,0]<stdout>:  Downloading scipy-1.10.1-cp38-cp38-manylinux_2_17_x86_64.manylinux2014_x86_64.whl (34.5 MB)
2023-08-01 15:27:34 [1,0]<stdout>:[?25l[1,0]<stdout>:     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m0.0/34.5 MB[0m [31m?[0m eta [36m-:--:--[0m[1,0]<stdout>:
2023-08-01 15:27:34 [2K     [91mâââ[0m[91mâ¸[0m[90mââââââââââââââââââââââââââââââââââââ[0m [32m3.1/34.5 MB[0m [31m157.1 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:27:34 [2K     [91mâââââ[0m[90mâº[0m[90mââââââââââââââââââââââââââââââââââ[0m [32m4.7/34.5 MB[0m [31m71.9 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:27:34 [2K     [91mâââââââ[0m[90mâº[0m[90mââââââââââââââââââââââââââââââââ[0m [32m6.3/34.5 MB[0m [31m74.4 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:27:34 [2K     [91mââââââââââ[0m[90mâº[0m[90mâââââââââââââââââââââââââââââ[0m [32m8.9/34.5 MB[0m [31m64.9 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:27:34 [2K     [91mââââââââââââ[0m[90mâº[0m[90mâââââââââââââââââââââââââââ[0m [32m10.7/34.5 MB[0m [31m59.6 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:27:34 [2K     [91mâââââââââââââ[0m[91mâ¸[0m[90mââââââââââââââââââââââââââ[0m [32m11.9/34.5 MB[0m [31m56.9 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:27:34 [2K     [91mâââââââââââââââââ[0m[90mâº[0m[90mââââââââââââââââââââââ[0m [32m14.9/34.5 MB[0m [31m56.3 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:27:34 [2K     [91mââââââââââââââââââ[0m[90mâº[0m[90mâââââââââââââââââââââ[0m [32m15.9/34.5 MB[0m [31m50.5 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:27:34 [2K     [91mââââââââââââââââââââ[0m[91mâ¸[0m[90mâââââââââââââââââââ[0m [32m17.8/34.5 MB[0m [31m55.3 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:27:34 [2K     [91mâââââââââââââââââââââââ[0m[90mâº[0m[90mââââââââââââââââ[0m [32m20.2/34.5 MB[0m [31m55.4 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:27:34 [2K     [91mâââââââââââââââââââââââââ[0m[90mâº[0m[90mââââââââââââââ[0m [32m21.7/34.5 MB[0m [31m50.6 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:27:34 [2K     [91mââââââââââââââââââââââââââ[0m[91mâ¸[0m[90mâââââââââââââ[0m [32m23.3/34.5 MB[0m [31m56.1 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:27:34 [2K     [91mâââââââââââââââââââââââââââââ[0m[91mâ¸[0m[90mââââââââââ[0m [32m25.8/34.5 MB[0m [31m56.4 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:27:34 [2K     [91mâââââââââââââââââââââââââââââââ[0m[90mâº[0m[90mââââââââ[0m [32m27.1/34.5 MB[0m [31m51.8 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:27:34 [2K     [91mâââââââââââââââââââââââââââââââââ[0m[91mâ¸[0m[90mââââââ[0m [32m29.2/34.5 MB[0m [31m58.5 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:27:34 [2K     [91mââââââââââââââââââââââââââââââââââââ[0m[90mâº[0m[90mâââ[0m [32m31.5/34.5 MB[0m [31m56.2 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:27:34 [2K     [91mââââââââââââââââââââââââââââââââââââââ[0m[90mâº[0m[90mâ[0m [32m33.0/34.5 MB[0m [31m51.8 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:27:34 [2K     [91mâââââââââââââââââââââââââââââââââââââââ[0m[91mâ¸[0m [32m34.5/34.5 MB[0m [31m56.7 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:27:34 [2K     [91mâââââââââââââââââââââââââââââââââââââââ[0m[91mâ¸[0m [32m34.5/34.5 MB[0m [31m56.7 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:27:34 [2K     [91mâââââââââââââââââââââââââââââââââââââââ[0m[91mâ¸[0m [32m34.5/34.5 MB[0m [31m56.7 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:27:34 [2K     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m34.5/34.5 MB[0m [31m32.3 MB/s[0m eta [36m0:00:00[0m
2023-08-01 15:27:34 [1,0]<stdout>:[?25h[1,0]<stdout>:Collecting scikit-image>=0.11.0
2023-08-01 15:27:34 [1,0]<stdout>:  Downloading scikit_image-0.20.0-cp38-cp38-manylinux_2_17_x86_64.manylinux2014_x86_64.whl (13.4 MB)
2023-08-01 15:27:34 [1,0]<stdout>:[?25l[1,0]<stdout>:     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m0.0/13.4 MB[0m [31m?[0m eta [36m-:--:--[0m[1,0]<stdout>:
2023-08-01 15:27:34 [2K     [91mâââââââââ[0m[90mâº[0m[90mââââââââââââââââââââââââââââââ[0m [32m3.1/13.4 MB[0m [31m163.6 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:27:34 [2K     [91mâââââââââââââ[0m[91mâ¸[0m[90mââââââââââââââââââââââââââ[0m [32m4.6/13.4 MB[0m [31m72.1 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:27:34 [2K     [91mââââââââââââââââââ[0m[91mâ¸[0m[90mâââââââââââââââââââââ[0m [32m6.2/13.4 MB[0m [31m59.4 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:27:34 [2K     [91mâââââââââââââââââââââââââ[0m[91mâ¸[0m[90mââââââââââââââ[0m [32m8.7/13.4 MB[0m [31m64.5 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:27:34 [2K     [91mâââââââââââââââââââââââââââââââ[0m[91mâ¸[0m[90mââââââââ[0m [32m10.7/13.4 MB[0m [31m60.0 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:27:34 [2K     [91mââââââââââââââââââââââââââââââââââ[0m[91mâ¸[0m[90mâââââ[0m [32m11.7/13.4 MB[0m [31m57.0 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:27:34 [2K     [91mâââââââââââââââââââââââââââââââââââââââ[0m[91mâ¸[0m [32m13.4/13.4 MB[0m [31m59.5 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:27:34 [2K     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m13.4/13.4 MB[0m [31m49.4 MB/s[0m eta [36m0:00:00[0m
2023-08-01 15:27:34 [1,0]<stdout>:[?25h[1,0]<stdout>:Collecting scipy
2023-08-01 15:27:34 [1,0]<stdout>:  Downloading scipy-1.9.1-cp38-cp38-manylinux_2_17_x86_64.manylinux2014_x86_64.whl (43.4 MB)
2023-08-01 15:27:34 [1,0]<stdout>:[?25l[1,0]<stdout>:     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m0.0/43.4 MB[0m [31m?[0m eta [36m-:--:--[0m[1,0]<stdout>:
2023-08-01 15:27:34 [2K     [91mââ[0m[91mâ¸[0m[90mâââââââââââââââââââââââââââââââââââââ[0m [32m3.1/43.4 MB[0m [31m160.7 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:27:34 [2K     [91mââââ[0m[90mâº[0m[90mâââââââââââââââââââââââââââââââââââ[0m [32m4.8/43.4 MB[0m [31m72.6 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:27:34 [2K     [91mââââ[0m[90mâº[0m[90mâââââââââââââââââââââââââââââââââââ[0m [32m4.8/43.4 MB[0m [31m45.6 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:27:34 [2K     [91mâââââââ[0m[90mâº[0m[90mââââââââââââââââââââââââââââââââ[0m [32m7.8/43.4 MB[0m [31m62.0 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:27:34 [2K     [91mâââââââââ[0m[90mâº[0m[90mââââââââââââââââââââââââââââââ[0m [32m10.0/43.4 MB[0m [31m56.9 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:27:34 [2K     [91mâââââââââ[0m[90mâº[0m[90mââââââââââââââââââââââââââââââ[0m [32m10.0/43.4 MB[0m [31m56.9 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:27:34 [2K     [91mâââââââââââ[0m[91mâ¸[0m[90mââââââââââââââââââââââââââââ[0m [32m13.0/43.4 MB[0m [31m47.5 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:27:34 [2K     [91mâââââââââââââ[0m[91mâ¸[0m[90mââââââââââââââââââââââââââ[0m [32m15.2/43.4 MB[0m [31m58.5 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:27:34 [2K     [91mââââââââââââââ[0m[90mâº[0m[90mâââââââââââââââââââââââââ[0m [32m15.5/43.4 MB[0m [31m57.9 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:27:34 [2K     [91mââââââââââââââââ[0m[91mâ¸[0m[90mâââââââââââââââââââââââ[0m [32m18.3/43.4 MB[0m [31m57.7 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:27:34 [2K     [91mââââââââââââââââââ[0m[91mâ¸[0m[90mâââââââââââââââââââââ[0m [32m20.3/43.4 MB[0m [31m58.4 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:27:34 [2K     [91mâââââââââââââââââââ[0m[91mâ¸[0m[90mââââââââââââââââââââ[0m [32m21.4/43.4 MB[0m [31m57.9 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:27:34 [2K     [91mââââââââââââââââââââââ[0m[90mâº[0m[90mâââââââââââââââââ[0m [32m24.1/43.4 MB[0m [31m57.4 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:27:34 [2K     [91mâââââââââââââââââââââââ[0m[91mâ¸[0m[90mââââââââââââââââ[0m [32m25.5/43.4 MB[0m [31m48.5 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:27:34 [2K     [91mââââââââââââââââââââââââ[0m[91mâ¸[0m[90mâââââââââââââââ[0m [32m26.9/43.4 MB[0m [31m57.7 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:27:34 [2K     [91mâââââââââââââââââââââââââââ[0m[90mâº[0m[90mââââââââââââ[0m [32m29.7/43.4 MB[0m [31m57.6 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:27:34 [2K     [91mââââââââââââââââââââââââââââ[0m[91mâ¸[0m[90mâââââââââââ[0m [32m31.0/43.4 MB[0m [31m48.9 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:27:34 [2K     [91mââââââââââââââââââââââââââââââ[0m[90mâº[0m[90mâââââââââ[0m [32m32.5/43.4 MB[0m [31m57.7 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:27:34 [2K     [91mââââââââââââââââââââââââââââââââ[0m[91mâ¸[0m[90mâââââââ[0m [32m35.5/43.4 MB[0m [31m58.1 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:27:34 [2K     [91mâââââââââââââââââââââââââââââââââ[0m[91mâ¸[0m[90mââââââ[0m [32m36.4/43.4 MB[0m [31m49.2 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:27:34 [2K     [91mâââââââââââââââââââââââââââââââââââ[0m[90mâº[0m[90mââââ[0m [32m38.4/43.4 MB[0m [31m58.0 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:27:34 [2K     [91mââââââââââââââââââââââââââââââââââââââ[0m[90mâº[0m[90mâ[0m [32m41.3/43.4 MB[0m [31m58.9 MB/s[0m eta [36m0:00:01[0m[1,0]<2023-08-01 15:27:58 [1,0]<stdout>: \[1,0]<stdout>: done
2023-08-01 15:27:58 [1,0]<stdout>:[?25h[1,0]<stdout>:  Created wheel for test-tube: filename=test_tube-0.7.5-py3-none-any.whl size=25357 sha256=36069e1c0a9e4ca36d1098d7f289c30e027d5bdfacd33d4482be3ea4ca792ed2
2023-08-01 15:27:58 [1,0]<stdout>:  Stored in directory: /home/t-hkandala/.cache/pip/wheels/95/b0/3a/00ea66dbb0d9ce470ce1bdcb854a6fa030c279c316cb27ca9e
2023-08-01 15:27:58 [1,0]<stdout>:  Building wheel for future (setup.py) ... [?25l2023-08-01 15:28:01 [1,0]<stdout>:-[1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner15.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt'
2023-08-01 15:28:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner4.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt'
2023-08-01 15:28:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner8.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt'
2023-08-01 15:28:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner5.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt'
2023-08-01 15:28:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner1.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt'
2023-08-01 15:28:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner7.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt'
2023-08-01 15:28:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner9.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt'
2023-08-01 15:28:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner2.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt'
2023-08-01 15:28:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner11.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt'
2023-08-01 15:28:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner3.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt'
2023-08-01 15:28:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner13.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt'
2023-08-01 15:28:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner12.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt'
2023-08-01 15:28:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner14.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt'
2023-08-01 15:28:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner6.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt'
2023-08-01 15:28:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt'
2023-08-01 15:28:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner10.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt'
2023-08-01 15:28:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/job_prep_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log'
2023-08-01 15:28:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_922_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:28:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_899_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:28:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_910_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:28:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_900_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:28:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_912_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:28:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_904_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:28:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_916_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:28:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_924_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:28:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_902_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:28:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_928_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:28:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_906_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:28:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_918_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:28:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_926_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:28:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_920_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:28:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_914_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:28:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_908_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:28:04 [1,0]<stdout>: \[1,0]<stdout>: |[1,0]<stdout>: /[1,0]<stdout>: done
2023-08-01 15:28:04 [1,0]<stdout>:[?25h[1,0]<stdout>:  Created wheel for future: filename=future-0.18.3-py3-none-any.whl size=492036 sha256=5949cbf8c83316287d2d89db14af3fada154f96ff5688ee3589c4e072751857d
2023-08-01 15:28:04 [1,0]<stdout>:  Stored in directory: /home/t-hkandala/.cache/pip/wheels/a0/0b/ee/e6994fadb42c1354dcccb139b0bf2795271bddfe6253ccdf11
2023-08-01 15:28:04 [1,0]<stdout>:  Building wheel for imgaug (setup.py) ... [?25l2023-08-01 15:28:07 [1,0]<stdout>:-[1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner15.txt'
2023-08-01 15:28:07 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner4.txt'
2023-08-01 15:28:07 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner8.txt'
2023-08-01 15:28:07 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner5.txt'
2023-08-01 15:28:07 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner1.txt'
2023-08-01 15:28:07 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner7.txt'
2023-08-01 15:28:07 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner9.txt'
2023-08-01 15:28:07 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner2.txt'
2023-08-01 15:28:07 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner11.txt'
2023-08-01 15:28:07 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner3.txt'
2023-08-01 15:28:07 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner13.txt'
2023-08-01 15:28:07 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner12.txt'
2023-08-01 15:28:07 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner14.txt'
2023-08-01 15:28:07 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner6.txt'
2023-08-01 15:28:07 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner.txt'
2023-08-01 15:28:07 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner10.txt'
2023-08-01 15:28:07 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/job_prep_azureml.log'
2023-08-01 15:28:07 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:28:07 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:28:07 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:28:07 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:28:07 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:28:07 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:28:07 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:28:07 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:28:07 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:28:07 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:28:07 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:28:07 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:28:07 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:28:07 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:28:07 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:28:07 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:28:10 [1,0]<stdout>: \[1,0]<stdout>: |[1,0]<stdout>: done
2023-08-01 15:28:10 [1,0]<stdout>:[?25h[1,0]<stdout>:  Created wheel for imgaug: filename=imgaug-0.2.6-py3-none-any.whl size=654020 sha256=818f22e8041ab78f13097a9b31fd0533c566950ba3f95df8de86c005aa0d6ac1
2023-08-01 15:28:10 [1,0]<stdout>:  Stored in directory: /home/t-hkandala/.cache/pip/wheels/41/23/e8/b1016c275f713978d312621da3c4f55920ec4297798aba8a5a
2023-08-01 15:28:10 [1,0]<stdout>:  Building wheel for urwid (setup.py) ... [?25l2023-08-01 15:28:13 [1,0]<stdout>:-2023-08-01 15:28:16 [1,0]<stdout>: \[1,0]<stdout>: [1,0]<stdout>:|[1,0]<stdout>: /[1,0]<stdout>: done
2023-08-01 15:28:16 [1,0]<stdout>:[?25h[1,0]<stdout>:  Created wheel for urwid: filename=urwid-2.1.2-cp38-cp38-linux_x86_64.whl size=262177 sha256=a28478da1682c618756db14a4fad5f7090221fd7c384cea1a09849e6cfa1999b
2023-08-01 15:28:16 [1,0]<stdout>:  Stored in directory: /home/t-hkandala/.cache/pip/wheels/28/71/e4/38b5d81438105d0e3db5016cf2eea6fa796d89d96a04451d4d
2023-08-01 15:28:16 [1,0]<stdout>:  Building wheel for validators (setup.py) ... [?25l[1,0]<stdout>:-2023-08-01 15:28:22 [1,0]<stdout>: \[1,0]<stdout>: done
2023-08-01 15:28:22 [1,0]<stdout>:[?25h[1,0]<stdout>:  Created wheel for validators: filename=validators-0.20.0-py3-none-any.whl size=19583 sha256=e26241f9deab5fba5425edd2c4659c2b065bd6cb7e1214b9721aa95bfa058f1f
2023-08-01 15:28:22 [1,0]<stdout>:  Stored in directory: /home/t-hkandala/.cache/pip/wheels/19/09/72/3eb74d236bb48bd0f3c6c3c83e4e0c5bbfcbcad7c6c3539db8
2023-08-01 15:28:22 [1,0]<stdout>:  Building wheel for ffmpy (setup.py) ... [?25l[1,0]<stdout>:-2023-08-01 15:28:25 [1,0]<stdout>: \2023-08-01 15:28:28 [1,0]<stdout>: done
2023-08-01 15:28:28 [1,0]<stdout>:[?25h[1,0]<stdout>:  Created wheel for ffmpy: filename=ffmpy-0.3.1-py3-none-any.whl size=5595 sha256=85c3f7caf78682c442e5cdaf3637844878ebc5b4a6cfb4a04ded60d8ea848c1c
2023-08-01 15:28:28 [1,0]<stdout>:  Stored in directory: /home/t-hkandala/.cache/pip/wheels/75/a3/1a/2f3f90b9a4eb0408109ae1b5bae01efbdf8ab4ef98797433e4
2023-08-01 15:28:28 [1,0]<stdout>:Successfully built albumentations pudb antlr4-python3-runtime test-tube future imgaug urwid validators ffmpy
2023-08-01 15:28:31 [1,0]<stdout>:Installing collected packages: urwid, tokenizers, safetensors, pydub, ffmpy, einops, antlr4-python3-runtime, xxhash, websockets, watchdog, uc-micro-py, tornado, toolz, toml, tifffile, tenacity, sniffio, semantic-version, scipy, regex, PyWavelets, python-multipart, pympler, pyDeprecate, pudb, orjson, opencv-python-headless, opencv-python, omegaconf, networkx, mdurl, lazy_loader, kiwisolver, jinja2, imageio-ffmpeg, imageio, h11, future, fonttools, exceptiongroup, dill, decorator, cycler, contourpy, blinker, backports.zoneinfo, aiofiles, validators, uvicorn, torchmetrics, scikit-image, responses, pytz-deprecation-shim, pydeck, multiprocess, matplotlib, markdown-it-py, linkify-it-py, kornia, invisible-watermark, huggingface-hub, anyio, tzlocal, transformers, torch-fidelity, starlette, seaborn, rich, openai, mdit-py-plugins, imgaug, httpcore, diffusers, httpx, fastapi, datasets, altair, albumentations, test-tube, streamlit, pytorch-lightning, gradio-client, gradio
2023-08-01 15:28:31 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:31 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:31 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:31 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:31 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:31 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:31 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:31 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:31 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:31 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:31 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:31 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:31 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:31 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:31 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:31 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:31 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:31 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:31 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:31 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:31 [1,0]<stderr>:  WARNING: The script watchmedo is installed in '/home/t-hkandala/.local/bin' which is not on PATH.
2023-08-01 15:28:31 [1,0]<stderr>:  Consider adding this directory to PATH or, if you prefer to suppress this warning, use --no-warn-script-location.
2023-08-01 15:28:31 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:31 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:31 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:31 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner15.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt'
2023-08-01 15:28:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner4.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt'
2023-08-01 15:28:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner8.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt'
2023-08-01 15:28:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner5.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt'
2023-08-01 15:28:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner1.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt'
2023-08-01 15:28:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner7.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt'
2023-08-01 15:28:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner9.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt'
2023-08-01 15:28:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner2.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt'
2023-08-01 15:28:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner11.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt'
2023-08-01 15:28:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner3.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt'
2023-08-01 15:28:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner13.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt'
2023-08-01 15:28:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner12.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt'
2023-08-01 15:28:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner14.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt'
2023-08-01 15:28:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner6.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt'
2023-08-01 15:28:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt'
2023-08-01 15:28:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner10.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt'
2023-08-01 15:28:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/job_prep_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log'
2023-08-01 15:28:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_922_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:28:31 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:31 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_899_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:28:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_910_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:28:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_900_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:28:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_912_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:28:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_904_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:28:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_916_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:28:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_924_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:28:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_902_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:28:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_928_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:28:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_906_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:28:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_918_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:28:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_926_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:28:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_920_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:28:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_914_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:28:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_908_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:28:31 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:31 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:31 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:31 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:31 [1,0]<stderr>:  WARNING: The scripts lsm2bin, tiff2fsspec, tiffcomment and tifffile are installed in '/home/t-hkandala/.local/bin' which is not on PATH.
2023-08-01 15:28:31 [1,0]<stderr>:  Consider adding this directory to PATH or, if you prefer to suppress this warning, use --no-warn-script-location.
2023-08-01 15:28:31 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:31 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:31 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:31 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:31 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:31 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:31 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:31 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:34 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:34 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:34 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:34 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:34 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:34 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:34 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:34 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:37 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:37 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:37 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:37 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:37 [1,0]<stderr>:  WARNING: The script pudb3 is installed in '/home/t-hkandala/.local/bin' which is not on PATH.
2023-08-01 15:28:37 [1,0]<stderr>:  Consider adding this directory to PATH or, if you prefer to suppress this warning, use --no-warn-script-location.
2023-08-01 15:28:37 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:37 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:37 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:37 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:37 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:37 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:37 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:37 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:37 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:37 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:40 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:40 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:40 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:40 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:40 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:40 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:40 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:40 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:40 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:40 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner15.txt'
2023-08-01 15:28:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner4.txt'
2023-08-01 15:28:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner8.txt'
2023-08-01 15:28:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner5.txt'
2023-08-01 15:28:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner1.txt'
2023-08-01 15:28:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner7.txt'
2023-08-01 15:28:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner9.txt'
2023-08-01 15:28:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner2.txt'
2023-08-01 15:28:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner11.txt'
2023-08-01 15:28:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner3.txt'
2023-08-01 15:28:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner13.txt'
2023-08-01 15:28:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner12.txt'
2023-08-01 15:28:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner14.txt'
2023-08-01 15:28:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner6.txt'
2023-08-01 15:28:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner.txt'
2023-08-01 15:28:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner10.txt'
2023-08-01 15:28:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/job_prep_azureml.log'
2023-08-01 15:28:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:28:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:28:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:28:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:28:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:28:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:28:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:28:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:28:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:28:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:28:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:28:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:28:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:28:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:28:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:28:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:28:40 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:40 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:40 [1,0]<stderr>:  WARNING: The scripts imageio_download_bin and imageio_remove_bin are installed in '/home/t-hkandala/.local/bin' which is not on PATH.
2023-08-01 15:28:40 [1,0]<stderr>:  Consider adding this directory to PATH or, if you prefer to suppress this warning, use --no-warn-script-location.
2023-08-01 15:28:40 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:40 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:40 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:40 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:40 [1,0]<stderr>:  WARNING: The scripts futurize and pasteurize are installed in '/home/t-hkandala/.local/bin' which is not on PATH.
2023-08-01 15:28:40 [1,0]<stderr>:  Consider adding this directory to PATH or, if you prefer to suppress this warning, use --no-warn-script-location.
2023-08-01 15:28:40 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:40 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:40 [1,0]<stderr>:  WARNING: The scripts fonttools, pyftmerge, pyftsubset and ttx are installed in '/home/t-hkandala/.local/bin' which is not on PATH.
2023-08-01 15:28:40 [1,0]<stderr>:  Consider adding this directory to PATH or, if you prefer to suppress this warning, use --no-warn-script-location.
2023-08-01 15:28:40 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:40 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:40 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:40 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:40 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:40 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:40 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:40 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:40 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:40 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:40 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:40 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:40 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:40 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:40 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:40 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:40 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:40 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:40 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:40 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:40 [1,0]<stderr>:  WARNING: The script uvicorn is installed in '/home/t-hkandala/.local/bin' which is not on PATH.
2023-08-01 15:28:40 [1,0]<stderr>:  Consider adding this directory to PATH or, if you prefer to suppress this warning, use --no-warn-script-location.
2023-08-01 15:28:40 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:40 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:43 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:43 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:43 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:43 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:43 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:43 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:43 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:43 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:43 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:43 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:43 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:43 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:43 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:43 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:43 [1,0]<stderr>:  WARNING: The script markdown-it is installed in '/home/t-hkandala/.local/bin' which is not on PATH.
2023-08-01 15:28:43 [1,0]<stderr>:  Consider adding this directory to PATH or, if you prefer to suppress this warning, use --no-warn-script-location.
2023-08-01 15:28:43 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:43 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:43 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:43 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:46 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:46 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:46 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:46 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:46 [1,0]<stderr>:  WARNING: The script huggingface-cli is installed in '/home/t-hkandala/.local/bin' which is not on PATH.
2023-08-01 15:28:46 [1,0]<stderr>:  Consider adding this directory to PATH or, if you prefer to suppress this warning, use --no-warn-script-location.
2023-08-01 15:28:46 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:46 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:46 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:46 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:46 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:46 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:49 [1,0]<stderr>:  WARNING: The script transformers-cli is installed in '/home/t-hkandala/.local/bin' which is not on PATH.
2023-08-01 15:28:49 [1,0]<stderr>:  Consider adding this directory to PATH or, if you prefer to suppress this warning, use --no-warn-script-location.
2023-08-01 15:28:49 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:49 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:49 [1,0]<stderr>:  WARNING: The script fidelity is installed in '/home/t-hkandala/.local/bin' which is not on PATH.
2023-08-01 15:28:49 [1,0]<stderr>:  Consider adding this directory to PATH or, if you prefer to suppress this warning, use --no-warn-script-location.
2023-08-01 15:28:49 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:49 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:49 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:49 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:49 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:49 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:49 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:49 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:49 [1,0]<stderr>:  WARNING: The script openai is installed in '/home/t-hkandala/.local/bin' which is not on PATH.
2023-08-01 15:28:49 [1,0]<stderr>:  Consider adding this directory to PATH or, if you prefer to suppress this warning, use --no-warn-script-location.
2023-08-01 15:28:49 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:49 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:49 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:49 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:49 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:49 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:49 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:49 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:49 [1,0]<stderr>:  WARNING: The script diffusers-cli is installed in '/home/t-hkandala/.local/bin' which is not on PATH.
2023-08-01 15:28:49 [1,0]<stderr>:  Consider adding this directory to PATH or, if you prefer to suppress this warning, use --no-warn-script-location.
2023-08-01 15:28:49 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:49 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:49 [1,0]<stderr>:  WARNING: The script httpx is installed in '/home/t-hkandala/.local/bin' which is not on PATH.
2023-08-01 15:28:49 [1,0]<stderr>:  Consider adding this directory to PATH or, if you prefer to suppress this warning, use --no-warn-script-location.
2023-08-01 15:28:49 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:49 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:49 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:49 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:49 [1,0]<stderr>:  WARNING: The script datasets-cli is installed in '/home/t-hkandala/.local/bin' which is not on PATH.
2023-08-01 15:28:49 [1,0]<stderr>:  Consider adding this directory to PATH or, if you prefer to suppress this warning, use --no-warn-script-location.
2023-08-01 15:28:49 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:49 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:49 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:49 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:49 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:49 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:49 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:49 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:52 [1,0]<stderr>:  WARNING: The script streamlit is installed in '/home/t-hkandala/.local/bin' which is not on PATH.
2023-08-01 15:28:52 [1,0]<stderr>:  Consider adding this directory to PATH or, if you prefer to suppress this warning, use --no-warn-script-location.
2023-08-01 15:28:52 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:52 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:52 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:52 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:52 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:52 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:52 [1,0]<stderr>:  WARNING: The scripts gradio and upload_theme are installed in '/home/t-hkandala/.local/bin' which is not on PATH.
2023-08-01 15:28:52 [1,0]<stderr>:  Consider adding this directory to PATH or, if you prefer to suppress this warning, use --no-warn-script-location.
2023-08-01 15:28:52 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:28:52 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:28:52 [1,0]<stdout>:Successfully installed PyWavelets-1.4.1 aiofiles-23.1.0 albumentations-0.4.3 altair-5.0.1 antlr4-python3-runtime-4.8 anyio-3.7.1 backports.zoneinfo-0.2.1 blinker-1.6.2 contourpy-1.1.0 cycler-0.11.0 datasets-2.8.0 decorator-5.1.1 diffusers-0.19.3 dill-0.3.6 einops-0.3.0 exceptiongroup-1.1.2 fastapi-0.100.1 ffmpy-0.3.1 fonttools-4.41.1 future-0.18.3 gradio-3.39.0 gradio-client-0.3.0 h11-0.14.0 httpcore-0.17.3 httpx-0.24.1 huggingface-hub-0.16.4 imageio-2.9.0 imageio-ffmpeg-0.4.2 imgaug-0.2.6 invisible-watermark-0.2.0 jinja2-3.1.2 kiwisolver-1.4.4 kornia-0.6.0 lazy_loader-0.3 linkify-it-py-2.0.2 markdown-it-py-2.2.0 matplotlib-3.7.2 mdit-py-plugins-0.3.3 mdurl-0.1.2 multiprocess-0.70.14 networkx-3.1 omegaconf-2.1.1 openai-0.27.8 opencv-python-4.8.0.74 opencv-python-headless-4.8.0.74 orjson-3.9.2 pudb-2019.2 pyDeprecate-0.3.1 pydeck-0.8.0 pydub-0.25.1 pympler-1.0.1 python-multipart-0.0.6 pytorch-lightning-1.4.2 pytz-deprecation-shim-0.1.0.post0 regex-2023.6.3 responses-0.18.0 rich-13.5.1 safetensors-0.3.1 scikit-image-0.20.0 scipy-1.9.1 seaborn-0.12.2 semantic-version-2.10.0 sniffio-1.3.0 starlette-0.27.0 streamlit-1.25.0 tenacity-8.2.2 test-tube-0.7.5 tifffile-2023.7.10 tokenizers-0.12.1 toml-0.10.2 toolz-0.12.0 torch-fidelity-0.3.0 torchmetrics-0.6.0 tornado-6.3.2 transformers-4.19.2 tzlocal-4.3.1 uc-micro-py-1.0.2 urwid-2.1.2 uvicorn-0.23.2 validators-0.20.0 watchdog-3.0.0 websockets-11.0.3 xxhash-3.3.0
2023-08-01 15:28:55 [1,0]<stderr>:2023/08/01 15:28:54 INFO mlflow.tracking.fluent: Autologging successfully enabled for pyspark.
2023-08-01 15:28:58 [1,0]<stderr>:2023/08/01 15:28:56 WARNING mlflow.utils.autologging_utils: You are using an unsupported version of transformers. If you encounter errors during autologging, try upgrading / downgrading transformers to a supported version, or try upgrading MLflow.
2023-08-01 15:28:58 [1,0]<stderr>:2023/08/01 15:28:56 INFO mlflow.tracking.fluent: Autologging successfully enabled for transformers.
2023-08-01 15:28:58 [1,0]<stdout>:Obtaining taming-transformers from git+https://github.com/CompVis/taming-transformers.git@master#egg=taming-transformers
2023-08-01 15:28:58 [1,0]<stdout>:  Cloning https://github.com/CompVis/taming-transformers.git (to revision master) to ./src/taming-transformers
2023-08-01 15:28:58 [1,0]<stderr>:  Running command git clone --filter=blob:none --quiet https://github.com/CompVis/taming-transformers.git /tmp/amlt_code/src/taming-transformers
2023-08-01 15:29:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner15.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt'
2023-08-01 15:29:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner4.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt'
2023-08-01 15:29:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner8.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt'
2023-08-01 15:29:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner5.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt'
2023-08-01 15:29:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner1.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt'
2023-08-01 15:29:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner7.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt'
2023-08-01 15:29:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner9.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt'
2023-08-01 15:29:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner2.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt'
2023-08-01 15:29:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner11.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt'
2023-08-01 15:29:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner3.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt'
2023-08-01 15:29:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner13.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt'
2023-08-01 15:29:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner12.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt'
2023-08-01 15:29:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner14.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt'
2023-08-01 15:29:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner6.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt'
2023-08-01 15:29:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt'
2023-08-01 15:29:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner10.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt'
2023-08-01 15:29:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/job_prep_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log'
2023-08-01 15:29:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_922_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:29:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_899_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:29:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_910_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:29:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_900_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:29:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_912_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:29:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_904_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:29:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_916_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:29:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_924_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:29:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_902_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:29:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_928_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:29:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_906_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:29:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_918_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:29:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_926_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:29:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_920_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:29:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_914_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:29:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_908_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:29:07 [1,0]<stdout>:  Resolved https://github.com/CompVis/taming-transformers.git to commit 3ba01b241669f5ade541ce990f7650a3b8f65318
2023-08-01 15:29:07 [1,0]<stdout>:  Preparing metadata (setup.py) ... [?25l2023-08-01 15:29:10 [1,0]<stdout>:-[1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner15.txt'
2023-08-01 15:29:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner4.txt'
2023-08-01 15:29:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner8.txt'
2023-08-01 15:29:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner5.txt'
2023-08-01 15:29:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner1.txt'
2023-08-01 15:29:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner7.txt'
2023-08-01 15:29:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner9.txt'
2023-08-01 15:29:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner2.txt'
2023-08-01 15:29:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner11.txt'
2023-08-01 15:29:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner3.txt'
2023-08-01 15:29:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner13.txt'
2023-08-01 15:29:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner12.txt'
2023-08-01 15:29:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner14.txt'
2023-08-01 15:29:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner6.txt'
2023-08-01 15:29:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner.txt'
2023-08-01 15:29:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner10.txt'
2023-08-01 15:29:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/job_prep_azureml.log'
2023-08-01 15:29:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:29:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:29:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:29:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:29:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:29:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:29:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:29:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:29:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:29:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:29:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:29:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:29:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:29:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:29:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:29:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:29:13 [1,0]<stdout>: \[1,0]<stdout>: |[1,0]<stdout>: /[1,0]<stdout>: done
2023-08-01 15:29:13 [1,0]<stdout>:[?25h[1,0]<stdout>:Requirement already satisfied: torch in /opt/conda/envs/ptca/lib/python3.8/site-packages (from taming-transformers) (1.11.0)
2023-08-01 15:29:13 [1,0]<stdout>:Requirement already satisfied: numpy in /opt/conda/envs/ptca/lib/python3.8/site-packages (from taming-transformers) (1.22.2)
2023-08-01 15:29:13 [1,0]<stdout>:Requirement already satisfied: tqdm in /opt/conda/envs/ptca/lib/python3.8/site-packages (from taming-transformers) (4.64.0)
2023-08-01 15:29:13 [1,0]<stdout>:Requirement already satisfied: typing-extensions in /opt/conda/envs/ptca/lib/python3.8/site-packages (from torch->taming-transformers) (4.7.1)
2023-08-01 15:29:19 [1,0]<stdout>:Installing collected packages: taming-transformers
2023-08-01 15:29:19 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:29:19 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:29:19 [1,0]<stdout>:  Running setup.py develop for taming-transformers
2023-08-01 15:29:25 [1,0]<stdout>:Successfully installed taming-transformers
2023-08-01 15:29:28 [1,0]<stderr>:2023/08/01 15:29:26 INFO mlflow.tracking.fluent: Autologging successfully enabled for pyspark.
2023-08-01 15:29:28 [1,0]<stderr>:2023/08/01 15:29:28 WARNING mlflow.utils.autologging_utils: You are using an unsupported version of transformers. If you encounter errors during autologging, try upgrading / downgrading transformers to a supported version, or try upgrading MLflow.
2023-08-01 15:29:28 [1,0]<stderr>:2023/08/01 15:29:28 INFO mlflow.tracking.fluent: Autologging successfully enabled for transformers.
2023-08-01 15:29:31 [1,0]<stdout>:Obtaining clip from git+https://github.com/openai/CLIP.git@main#egg=clip
2023-08-01 15:29:31 [1,0]<stdout>:  Cloning https://github.com/openai/CLIP.git (to revision main) to ./src/clip
2023-08-01 15:29:31 [1,0]<stderr>:  Running command git clone --filter=blob:none --quiet https://github.com/openai/CLIP.git /tmp/amlt_code/src/clip
2023-08-01 15:29:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner15.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt'
2023-08-01 15:29:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner4.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt'
2023-08-01 15:29:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner8.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt'
2023-08-01 15:29:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner5.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt'
2023-08-01 15:29:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner1.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt'
2023-08-01 15:29:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner7.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt'
2023-08-01 15:29:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner9.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt'
2023-08-01 15:29:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner2.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt'
2023-08-01 15:29:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner11.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt'
2023-08-01 15:29:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner3.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt'
2023-08-01 15:29:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner13.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt'
2023-08-01 15:29:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner12.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt'
2023-08-01 15:29:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner14.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt'
2023-08-01 15:29:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner6.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt'
2023-08-01 15:29:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt'
2023-08-01 15:29:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner10.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt'
2023-08-01 15:29:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/job_prep_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log'
2023-08-01 15:29:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_922_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:29:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_899_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:29:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_910_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:29:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_900_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:29:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_912_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:29:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_904_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:29:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_916_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:29:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_924_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:29:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_902_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:29:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_928_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:29:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_906_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:29:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_918_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:29:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_926_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:29:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_920_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:29:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_914_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:29:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_908_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:29:34 [1,0]<stdout>:  Resolved https://github.com/openai/CLIP.git to commit a1d071733d7111c9c014f024669f959182114e33
2023-08-01 15:29:34 [1,0]<stdout>:  Preparing metadata (setup.py) ... [1,0]<stdout>:[?25l[1,0]<stdout>:-2023-08-01 15:29:37 [1,0]<stdout>: \[1,0]<stdout>: |2023-08-01 15:29:40 [1,0]<stdout>: /[1,0]<stdout>: done
2023-08-01 15:29:40 [1,0]<stdout>:[?25h[1,0]<stdout>:Collecting ftfy
2023-08-01 15:29:40 [1,0]<stdout>:  Downloading ftfy-6.1.1-py3-none-any.whl (53 kB)
2023-08-01 15:29:40 [1,0]<stdout>:[?25l[1,0]<stdout>:     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m0.0/53.1 kB[0m [31m?[0m eta [36m-:--:--[0m[1,0]<stdout>:
2023-08-01 15:29:40 [2K     [91mâââââââââââââââââââââââ[0m[90mâº[0m[90mââââââââââââââââ[0m [32m30.7/53.1 kB[0m [31m1.6 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:29:40 [2K     [91mâââââââââââââââââââââââââââââââââââââ[0m[91mâ¸[0m[90mâ[0m [32m51.2/53.1 kB[0m [31m595.5 kB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:29:40 [2K     [90mâââââââââââââââââââââââââââââââââââââââ[0m [32m53.1/53.1 kB[0m [31m468.8 kB/s[0m eta [36m0:00:00[0m
2023-08-01 15:29:40 [1,0]<stdout>:[?25h[1,0]<stdout>:Requirement already satisfied: regex in /home/t-hkandala/.local/lib/python3.8/site-packages (from clip) (2023.6.3)
2023-08-01 15:29:40 [1,0]<stdout>:Requirement already satisfied: tqdm in /opt/conda/envs/ptca/lib/python3.8/site-packages (from clip) (4.64.0)
2023-08-01 15:29:40 [1,0]<stdout>:Requirement already satisfied: torch in /opt/conda/envs/ptca/lib/python3.8/site-packages (from clip) (1.11.0)
2023-08-01 15:29:40 [1,0]<stdout>:Requirement already satisfied: torchvision in /opt/conda/envs/ptca/lib/python3.8/site-packages (from clip) (0.12.0+cu115)
2023-08-01 15:29:40 [1,0]<stdout>:Collecting wcwidth>=0.2.5
2023-08-01 15:29:40 [1,0]<stdout>:  Downloading wcwidth-0.2.6-py2.py3-none-any.whl (29 kB)
2023-08-01 15:29:40 [1,0]<stdout>:Requirement already satisfied: typing-extensions in /opt/conda/envs/ptca/lib/python3.8/site-packages (from torch->clip) (4.7.1)
2023-08-01 15:29:40 [1,0]<stdout>:Requirement already satisfied: requests in /opt/conda/envs/ptca/lib/python3.8/site-packages (from torchvision->clip) (2.28.1)
2023-08-01 15:29:40 [1,0]<stdout>:Requirement already satisfied: pillow!=8.3.*,>=5.3.0 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from torchvision->clip) (9.2.0)
2023-08-01 15:29:40 [1,0]<stdout>:Requirement already satisfied: numpy in /opt/conda/envs/ptca/lib/python3.8/site-packages (from torchvision->clip) (1.22.2)
2023-08-01 15:29:40 [1,0]<stdout>:Requirement already satisfied: idna<4,>=2.5 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from requests->torchvision->clip) (3.3)
2023-08-01 15:29:40 [1,0]<stdout>:Requirement already satisfied: certifi>=2017.4.17 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from requests->torchvision->clip) (2022.6.15)
2023-08-01 15:29:40 [1,0]<stdout>:Requirement already satisfied: urllib3<1.27,>=1.21.1 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from requests->torchvision->clip) (1.26.10)
2023-08-01 15:29:40 [1,0]<stdout>:Requirement already satisfied: charset-normalizer<3,>=2 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from requests->torchvision->clip) (2.1.0)
2023-08-01 15:29:43 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner15.txt'
2023-08-01 15:29:43 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner4.txt'
2023-08-01 15:29:43 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner8.txt'
2023-08-01 15:29:43 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner5.txt'
2023-08-01 15:29:43 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner1.txt'
2023-08-01 15:29:43 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner7.txt'
2023-08-01 15:29:43 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner9.txt'
2023-08-01 15:29:43 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner2.txt'
2023-08-01 15:29:43 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner11.txt'
2023-08-01 15:29:43 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner3.txt'
2023-08-01 15:29:43 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner13.txt'
2023-08-01 15:29:43 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner12.txt'
2023-08-01 15:29:43 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner14.txt'
2023-08-01 15:29:43 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner6.txt'
2023-08-01 15:29:43 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner.txt'
2023-08-01 15:29:43 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner10.txt'
2023-08-01 15:29:43 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/job_prep_azureml.log'
2023-08-01 15:29:43 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:29:43 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:29:43 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:29:43 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:29:43 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:29:43 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:29:43 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:29:43 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:29:43 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:29:43 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:29:43 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:29:43 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:29:43 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:29:43 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:29:43 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:29:43 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:29:43 [1,0]<stdout>:Installing collected packages: wcwidth, ftfy, clip
2023-08-01 15:29:43 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:29:43 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:29:43 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:29:43 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:29:43 [1,0]<stderr>:  WARNING: The script ftfy is installed in '/home/t-hkandala/.local/bin' which is not on PATH.
2023-08-01 15:29:43 [1,0]<stderr>:  Consider adding this directory to PATH or, if you prefer to suppress this warning, use --no-warn-script-location.
2023-08-01 15:29:43 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:29:43 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:29:43 [1,0]<stdout>:  Running setup.py develop for clip
2023-08-01 15:29:49 [1,0]<stdout>:Successfully installed clip ftfy-6.1.1 wcwidth-0.2.6
2023-08-01 15:29:52 [1,0]<stderr>:2023/08/01 15:29:52 INFO mlflow.tracking.fluent: Autologging successfully enabled for pyspark.
2023-08-01 15:29:55 [1,0]<stderr>:2023/08/01 15:29:54 WARNING mlflow.utils.autologging_utils: You ar2023-08-01 15:29:58 [1,0]<stdout>:Collecting git+https://github.com/crowsonkb/k-diffusion.git
2023-08-01 15:29:59 [1,0]<stdout>:  Cloning https://github.com/crowsonkb/k-diffusion.git to /tmp/pip-req-build-d1wt6609
2023-08-01 15:29:59 [1,0]<stderr>:  Running command git clone --filter=blob:none --quiet https://github.com/crowsonkb/k-diffusion.git /tmp/pip-req-build-d1wt6609
2023-08-01 15:29:59 [1,0]<stdout>:  Resolved https://github.com/crowsonkb/k-diffusion.git to commit d79351ac29bcaa73b1de5039197a60109470382e
2023-08-01 15:29:59 [1,0]<stdout>:  Installing build dependencies ... [?25l2023-08-01 15:30:02 [1,0]<stdout>:-[1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner15.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt'
2023-08-01 15:30:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner4.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt'
2023-08-01 15:30:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner8.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt'
2023-08-01 15:30:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner5.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt'
2023-08-01 15:30:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner1.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt'
2023-08-01 15:30:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner7.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt'
2023-08-01 15:30:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner9.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt'
2023-08-01 15:30:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner2.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt'
2023-08-01 15:30:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner11.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt'
2023-08-01 15:30:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner3.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt'
2023-08-01 15:30:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner13.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt'
2023-08-01 15:30:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner12.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt'
2023-08-01 15:30:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner14.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt'
2023-08-01 15:30:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner6.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt'
2023-08-01 15:30:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt'
2023-08-01 15:30:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner10.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt'
2023-08-01 15:30:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/job_prep_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log'
2023-08-01 15:30:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_922_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:30:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_899_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:30:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_910_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:30:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_900_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:30:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_912_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:30:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_904_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:30:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_916_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:30:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_924_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:30:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_902_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:30:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_928_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:30:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_906_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:30:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_918_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:30:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_926_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:30:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_920_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:30:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_914_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:30:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_908_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:30:05 [1,0]<stdout>: \[1,0]<stdout>: |2023-08-01 15:30:08 [1,0]<stdout>: /[1,0]<stdout>: -[1,0]<stdout>: \2023-08-01 15:30:11 [1,0]<stdout>: |2023-08-01 15:30:14 [1,0]<stdout>: /[1,0]<stdout>: done
2023-08-01 15:30:14 [1,0]<stdout>:[?25h[1,0]<stdout>:  Getting requirements to build wheel ... [?25l[1,0]<stdout>:-[1,0]<stdout>: done
2023-08-01 15:30:14 [1,0]<stdout>:[?25h[1,0]<stdout>:  Installing backend dependencies ... [?25l2023-08-01 15:30:17 [1,0]<stdout>:-[1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner15.txt'
2023-08-01 15:30:17 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner4.txt'
2023-08-01 15:30:17 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner8.txt'
2023-08-01 15:30:17 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner5.txt'
2023-08-01 15:30:17 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner1.txt'
2023-08-01 15:30:17 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner7.txt'
2023-08-01 15:30:17 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner9.txt'
2023-08-01 15:30:17 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner2.txt'
2023-08-01 15:30:17 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner11.txt'
2023-08-01 15:30:17 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner3.txt'
2023-08-01 15:30:17 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner13.txt'
2023-08-01 15:30:17 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner12.txt'
2023-08-01 15:30:17 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner14.txt'
2023-08-01 15:30:17 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner6.txt'
2023-08-01 15:30:17 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner.txt'
2023-08-01 15:30:17 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner10.txt'
2023-08-01 15:30:17 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/job_prep_azureml.log'
2023-08-01 15:30:17 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:30:17 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:30:17 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:30:17 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:30:17 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:30:17 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:30:17 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:30:17 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:30:17 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:30:17 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:30:17 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:30:17 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:30:17 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:30:17 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:30:17 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:30:17 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:30:17 [1,0]<stdout>: \[1,0]<stdout>: |2023-08-01 15:30:23 [1,0]<stdout>: /[1,0]<stdout>: -2023-08-01 15:30:26 [1,0]<stdout>: \[1,0]<stdout>: done
2023-08-01 15:30:26 [1,0]<stdout>:[?25h[1,0]<stdout>:  Preparing metadata (pyproject.toml) ... [?25l[1,0]<stdout>:-[1,0]<stdout>: done
2023-08-01 15:30:26 [1,0]<stdout>:[?25h[1,0]<stdout>:Collecting torchsde
2023-08-01 15:30:26 [1,0]<stdout>:  Downloading torchsde-0.2.5-py3-none-any.whl (59 kB)
2023-08-01 15:30:26 [1,0]<stdout>:[?25l[1,0]<stdout>:     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m0.0/59.2 kB[0m [31m?[0m eta [36m-:--:--[0m[1,0]<stdout>:
2023-08-01 15:30:26 [2K     [91mââââââââââââââââââââ[0m[91mâ¸[0m[90mâââââââââââââââââââ[0m [32m30.7/59.2 kB[0m [31m1.4 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:30:26 [2K     [91mâââââââââââââââââââââââââââââââââ[0m[91mâ¸[0m[90mâââââ[0m [32m51.2/59.2 kB[0m [31m595.2 kB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:30:26 [2K     [90mâââââââââââââââââââââââââââââââââââââââ[0m [32m59.2/59.2 kB[0m [31m641.9 kB/s[0m eta [36m0:00:00[0m
2023-08-01 15:30:26 [1,0]<stdout>:[?25h[1,0]<stdout>:Requirement already satisfied: torch in /opt/conda/envs/ptca/lib/python3.8/site-packages (from k-diffusion==0.0.15) (1.11.0)
2023-08-01 15:30:26 [1,0]<stdout>:Requirement already satisfied: kornia in /home/t-hkandala/.local/lib/python3.8/site-packages (from k-diffusion==0.0.15) (0.6.0)
2023-08-01 15:30:26 [1,0]<stdout>:Requirement already satisfied: Pillow in /opt/conda/envs/ptca/lib/python3.8/site-packages (from k-diffusion==0.0.15) (9.2.0)
2023-08-01 15:30:26 [1,0]<stdout>:Collecting resize-right
2023-08-01 15:30:26 [1,0]<stdout>:  Downloading resize_right-0.0.2-py3-none-any.whl (8.9 kB)
2023-08-01 15:30:26 [1,0]<stdout>:Collecting jsonmerge
2023-08-01 15:30:26 [1,0]<stdout>:  Downloading jsonmerge-1.9.2-py3-none-any.whl (19 kB)
2023-08-01 15:30:26 [1,0]<stdout>:Collecting clip-anytorch
2023-08-01 15:30:29 [1,0]<stdout>:  Downloading clip_anytorch-2.5.2-py3-none-any.whl (1.4 MB)
2023-08-01 15:30:29 [1,0]<stdout>:[?25l[1,0]<stdout>:     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m0.0/1.4 MB[0m [31m?[0m eta [36m-:--:--[0m[1,0]<stdout>:
2023-08-01 15:30:29 [2K     [91mâ[0m[91mâ¸[0m[90mââââââââââââââââââââââââââââââââââââââ[0m [32m0.1/1.4 MB[0m [31m2.4 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:30:29 [2K     [91mââ[0m[90mâº[0m[90mâââââââââââââââââââââââââââââââââââââ[0m [32m0.1/1.4 MB[0m [31m980.0 kB/s[0m eta [36m0:00:02[0m[1,0]<stdout>:
2023-08-01 15:30:29 [2K     [91mâââââ[0m[91mâ¸[0m[90mââââââââââââââââââââââââââââââââââ[0m [32m0.2/1.4 MB[0m [31m2.0 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:30:29 [2K     [91mââââââââ[0m[90mâº[0m[90mâââââââââââââââââââââââââââââââ[0m [32m0.3/1.4 MB[0m [31m2.0 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:30:29 [2K     [91mââââââââââââââ[0m[90mâº[0m[90mâââââââââââââââââââââââââ[0m [32m0.5/1.4 MB[0m [31m2.9 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:30:29 [2K     [91mââââââââââââââââââââ[0m[90mâº[0m[90mâââââââââââââââââââ[0m [32m0.7/1.4 MB[0m [31m3.3 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:30:29 [2K     [91mââââââââââââââââââââââââââââââ[0m[90mâº[0m[90mâââââââââ[0m [32m1.0/1.4 MB[0m [31m4.5 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:30:29 [2K     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m1.4/1.4 MB[0m [31m4.9 MB/s[0m eta [36m0:00:00[0m
2023-08-01 15:30:29 [1,0]<stdout>:[?25h[1,0]<stdout>:Collecting clean-fid
2023-08-01 15:30:29 [1,0]<stdout>:  Downloading clean_fid-0.1.35-py3-none-any.whl (26 kB)
2023-08-01 15:30:29 [1,0]<stdout>:Requirement already satisfied: scikit-image in /home/t-hkandala/.local/lib/python3.8/site-packages (from k-diffusion==0.0.15) (0.20.0)
2023-08-01 15:30:29 [1,0]<stdout>:Requirement already satisfied: scipy in /home/t-hkandala/.local/lib/python3.8/site-packages (from k-diffusion==0.0.15) (1.9.1)
2023-08-01 15:30:29 [1,0]<stdout>:Collecting torchdiffeq
2023-08-01 15:30:29 [1,0]<stdout>:  Downloading torchdiffeq-0.2.3-py3-none-any.whl (31 kB)
2023-08-01 15:30:29 [1,0]<stdout>:Requirement already satisfied: torchvision in /opt/conda/envs/ptca/lib/python3.8/site-packages (from k-diffusion==0.0.15) (0.12.0+cu115)
2023-08-01 15:30:29 [1,0]<stdout>:Collecting wandb
2023-08-01 15:30:29 [1,0]<stdout>:  Downloading wandb-0.15.7-py3-none-any.whl (2.1 MB)
2023-08-01 15:30:29 [1,0]<stdout>:[?25l[1,0]<stdout>:     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m0.0/2.1 MB[0m [31m?[0m eta [36m-:--:--[0m[1,0]<stdout>:
2023-08-01 15:30:29 [2K     [91mâââââââââââââââââââââââââââ[0m[91mâ¸[0m[90mââââââââââââ[0m [32m1.4/2.1 MB[0m [31m52.3 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:30:29 [2K     [91mââââââââââââââââââââââââââââââââââââ[0m[90mâº[0m[90mâââ[0m [32m1.9/2.1 MB[0m [31m27.2 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:30:29 [2K     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m2.1/2.1 MB[0m [31m25.4 MB/s[0m eta [36m0:00:00[0m
2023-08-01 15:30:29 [1,0]<stdout>:[?25h[1,0]<stdout>:Collecting accelerate
2023-08-01 15:30:29 [1,0]<stdout>:  Downloading accelerate-0.21.0-py3-none-any.whl (244 kB)
2023-08-01 15:30:29 [1,0]<stdout>:[?25l[1,0]<stdout>:     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m0.0/244.2 kB[0m [31m?[0m eta [36m-:--:--[0m[1,0]<stdout>:
2023-08-01 15:30:29 [2K     [90mââââââââââââââââââââââââââââââââââââââ[0m [32m244.2/244.2 kB[0m [31m47.1 MB/s[0m eta [36m0:00:00[0m
2023-08-01 15:30:29 [1,0]<stdout>:[?25h[1,0]<stdout>:Requirement already satisfied: einops in /home/t-hkandala/.local/lib/python3.8/site-packages (from k-diffusion==0.0.15) (0.3.0)
2023-08-01 15:30:29 [1,0]<stdout>:Requirement already satisfied: tqdm in /opt/conda/envs/ptca/lib/python3.8/site-packages (from k-diffusion==0.0.15) (4.64.0)
2023-08-01 15:30:29 [1,0]<stdout>:Requirement already satisfied: psutil in /opt/conda/envs/ptca/lib/python3.8/site-packages (from accelerate->k-diffusion==0.0.15) (5.9.1)
2023-08-01 15:30:29 [1,0]<stdout>:Requirement already satisfied: packaging>=20.0 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from accelerate->k-diffusion==0.0.15) (21.3)
2023-08-01 15:30:29 [1,0]<stdout>:Requirement already satisfied: numpy>=1.17 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from accelerate->k-diffusion==0.0.15) (1.22.2)
2023-08-01 15:30:29 [1,0]<stdout>:Requirement already satisfied: pyyaml in /opt/conda/envs/ptca/lib/python3.8/site-packages (from accelerate->k-diffusion==0.0.15) (6.0)
2023-08-01 15:30:29 [1,0]<stdout>:Requirement already satisfied: typing-extensions in /opt/conda/envs/ptca/lib/python3.8/site-packages (from torch->k-diffusion==0.0.15) (4.7.1)
2023-08-01 15:30:29 [1,0]<stdout>:Requirement already satisfied: requests in /opt/conda/envs/ptca/lib/python3.8/site-packages (from clean-fid->k-diffusion==0.0.15) (2.28.1)
2023-08-01 15:30:29 [1,0]<stdout>:Requirement already satisfied: regex in /home/t-hkandala/.local/lib/python3.8/site-packages (from clip-anytorch->k-diffusion==0.0.15) (2023.6.3)
2023-08-01 15:30:29 [1,0]<stdout>:Requirement already satisfied: ftfy in /home/t-hkandala/.local/lib/python3.8/site-packages (from clip-anytorch->k-diffusion==0.0.15) (6.1.1)
2023-08-01 15:30:29 [1,0]<stdout>:Requirement already satisfied: jsonschema>2.4.0 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from jsonmerge->k-diffusion==0.0.15) (4.18.4)
2023-08-01 15:30:29 [1,0]<stdout>:Requirement already satisfied: imageio>=2.4.1 in /home/t-hkandala/.local/lib/python3.8/site-packages (from scikit-image->k-diffusion==0.0.15) (2.9.0)
2023-08-01 15:30:29 [1,0]<stdout>:Requirement already satisfied: lazy_loader>=0.1 in /home/t-hkandala/.local/lib/python3.8/site-packages (from scikit-image->k-diffusion==0.0.15) (0.3)
2023-08-01 15:30:29 [1,0]<stdout>:Requirement already satisfied: networkx>=2.8 in /home/t-hkandala/.local/lib/python3.8/site-packages (from scikit-image->k-diffusion==0.0.15) (3.1)
2023-08-01 15:30:29 [1,0]<stdout>:Requirement already satisfied: PyWavelets>=1.1.1 in /home/t-hkandala/.local/lib/python3.8/site-packages (from scikit-image->k-diffusion==0.0.15) (1.4.1)
2023-08-01 15:30:29 [1,0]<stdout>:Requirement already satisfied: tifffile>=2019.7.26 in /home/t-hkandala/.local/lib/python3.8/site-packages (from scikit-image->k-diffusion==0.0.15) (2023.7.10)
2023-08-01 15:30:29 [1,0]<stdout>:Collecting trampoline>=0.1.2
2023-08-01 15:30:29 [1,0]<stdout>:  Downloading trampoline-0.1.2-py3-none-any.whl (5.2 kB)
2023-08-01 15:30:29 [1,0]<stdout>:Collecting boltons>=20.2.1
2023-08-01 15:30:29 [1,0]<stdout>:  Downloading boltons-23.0.0-py2.py3-none-any.whl (194 kB)
2023-08-01 15:30:29 [1,0]<stdout>:[?25l[1,0]<stdout>:     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m0.0/194.8 kB[0m [31m?[0m eta [36m-:--:--[0m[1,0]<stdout>:
2023-08-01 15:30:29 [2K     [90mââââââââââââââââââââââââââââââââââââââ[0m [32m194.8/194.8 kB[0m [31m44.2 MB/s[0m eta [36m0:00:00[0m
2023-08-01 15:30:29 [1,0]<stdout>:[?25h[1,0]<stdout>:Requirement already satisfied: setuptools in /opt/conda/envs/ptca/lib/python3.8/site-packages (from wandb->k-diffusion==0.0.15) (59.5.0)
2023-08-01 15:30:29 [1,0]<stdout>:Collecting setproctitle
2023-08-01 15:30:29 [1,0]<stdout>:  Downloading setproctitle-1.3.2-cp38-cp38-manylinux_2_5_x86_64.manylinux1_x86_64.manylinux_2_17_x86_64.manylinux2014_x86_64.whl (31 kB)
2023-08-01 15:30:29 [1,0]<stdout>:Requirement already satisfied: protobuf!=4.21.0,<5,>=3.12.0 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from wandb->k-diffusion==0.0.15) (3.20.1)
2023-08-01 15:30:29 [1,0]<stdout>:Collecting docker-pycreds>=0.4.0
2023-08-01 15:30:29 [1,0]<stdout>:  Downloading docker_pycreds-0.4.0-py2.py3-none-any.whl (9.0 kB)
2023-08-01 15:30:29 [1,0]<stdout>:Requirement already satisfied: GitPython!=3.1.29,>=1.0.0 in /home/t-hkandala/.local/lib/python3.8/site-packages (from wandb->k-diffusion==0.0.15) (3.1.32)
2023-08-01 15:30:29 [1,0]<stdout>:Collecting sentry-sdk>=1.0.0
2023-08-01 15:30:29 [1,0]<stdout>:  Downloading sentry_sdk-1.29.2-py2.py3-none-any.whl (215 kB)
2023-08-01 15:30:29 [1,0]<stdout>:[?25l[1,0]<stdout>:     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m0.0/215.6 kB[0m [31m?[0m eta [36m-:--:--[0m[1,0]<stdout>:
2023-08-01 15:30:29 [2K     [90mââââââââââââââââââââââââââââââââââââââ[0m [32m215.6/215.6 kB[0m [31m47.1 MB/s[0m eta [36m0:00:00[0m
2023-08-01 15:30:29 [1,0]<stdout>:[?25h[1,0]<stdout>:Collecting pathtools
2023-08-01 15:30:29 [1,0]<stdout>:  Downloading pathtools-0.1.2.tar.gz (11 kB)
2023-08-01 15:30:32 [1,0]<stdout>:  Preparing metadata (setup.py) ... [?25l[1,0]<stdout>:-[1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner15.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt'
2023-08-01 15:30:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner4.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt'
2023-08-01 15:30:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner8.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt'
2023-08-01 15:30:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner5.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt'
2023-08-01 15:30:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner1.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt'
2023-08-01 15:30:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner7.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt'
2023-08-01 15:30:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner9.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt'
2023-08-01 15:30:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner2.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt'
2023-08-01 15:30:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner11.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt'
2023-08-01 15:30:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner3.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt'
2023-08-01 15:30:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner13.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt'
2023-08-01 15:30:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner12.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt'
2023-08-01 15:30:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner14.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt'
2023-08-01 15:30:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner6.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt'
2023-08-01 15:30:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt'
2023-08-01 15:30:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner10.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt'
2023-08-01 15:30:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/job_prep_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log'
2023-08-01 15:30:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_922_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:30:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_899_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:30:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_910_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:30:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_900_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:30:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_912_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:30:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_904_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:30:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_916_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:30:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_924_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:30:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_902_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:30:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_928_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:30:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_906_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:30:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_918_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:30:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_926_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:30:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_920_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:30:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_914_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:30:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_908_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:30:35 [1,0]<stdout>: \[1,0]<stdout>: |[1,0]<stdout>: /2023-08-01 15:30:38 [1,0]<stdout>: done
2023-08-01 15:30:38 [1,0]<stdout>:[?25h[1,0]<stdout>:Collecting appdirs>=1.4.3
2023-08-01 15:30:38 [1,0]<stdout>:  Downloading appdirs-1.4.4-py2.py3-none-any.whl (9.6 kB)
2023-08-01 15:30:38 [1,0]<stdout>:Requirement already satisfied: Click!=8.0.0,>=7.1 in /home/t-hkandala/.local/lib/python3.8/site-packages (from wandb->k-diffusion==0.0.15) (8.1.6)
2023-08-01 15:30:38 [1,0]<stdout>:Requirement already satisfied: six>=1.4.0 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from docker-pycreds>=0.4.0->wandb->k-diffusion==0.0.15) (1.16.0)
2023-08-01 15:30:38 [1,0]<stdout>:Requirement already satisfied: gitdb<5,>=4.0.1 in /home/t-hkandala/.local/lib/python3.8/site-packages (from GitPython!=3.1.29,>=1.0.0->wandb->k-diffusion==0.0.15) (4.0.10)
2023-08-01 15:30:38 [1,0]<stdout>:Requirement already satisfied: pkgutil-resolve-name>=1.3.10 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from jsonschema>2.4.0->jsonmerge->k-diffusion==0.0.15) (1.3.10)
2023-08-01 15:30:38 [1,0]<stdout>:Requirement already satisfied: referencing>=0.28.4 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from jsonschema>2.4.0->jsonmerge->k-diffusion==0.0.15) (0.30.0)
2023-08-01 15:30:38 [1,0]<stdout>:Requirement already satisfied: attrs>=22.2.0 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from jsonschema>2.4.0->jsonmerge->k-diffusion==0.0.15) (23.1.0)
2023-08-01 15:30:38 [1,0]<stdout>:Requirement already satisfied: rpds-py>=0.7.1 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from jsonschema>2.4.0->jsonmerge->k-diffusion==0.0.15) (0.9.2)
2023-08-01 15:30:38 [1,0]<stdout>:Requirement already satisfied: jsonschema-specifications>=2023.03.6 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from jsonschema>2.4.0->jsonmerge->k-diffusion==0.0.15) (2023.7.1)
2023-08-01 15:30:38 [1,0]<stdout>:Requirement already satisfied: importlib-resources>=1.4.0 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from jsonschema>2.4.0->jsonmerge->k-diffusion==0.0.15) (6.0.0)
2023-08-01 15:30:38 [1,0]<stdout>:Requirement already satisfied: pyparsing!=3.0.5,>=2.0.2 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from packaging>=20.0->accelerate->k-diffusion==0.0.15) (3.0.9)
2023-08-01 15:30:38 [1,0]<stdout>:Requirement already satisfied: urllib3<1.27,>=1.21.1 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from requests->clean-fid->k-diffusion==0.0.15) (1.26.10)
2023-08-01 15:30:38 [1,0]<stdout>:Requirement already satisfied: idna<4,>=2.5 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from requests->clean-fid->k-diffusion==0.0.15) (3.3)
2023-08-01 15:30:38 [1,0]<stdout>:Requirement already satisfied: certifi>=2017.4.17 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from requests->clean-fid->k-diffusion==0.0.15) (2022.6.15)
2023-08-01 15:30:38 [1,0]<stdout>:Requirement already satisfied: charset-normalizer<3,>=2 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from requests->clean-fid->k-diffusion==0.0.15) (2.1.0)
2023-08-01 15:30:38 [1,0]<stdout>:Collecting urllib3<1.27,>=1.21.1
2023-08-01 15:30:38 [1,0]<stdout>:  Downloading urllib3-1.26.16-py2.py3-none-any.whl (143 kB)
2023-08-01 15:30:38 [1,0]<stdout>:[?25l[1,0]<stdout>:     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m0.0/143.1 kB[0m [31m?[0m eta [36m-:--:--[0m[1,0]<stdout>:
2023-08-01 15:30:38 [2K     [90mââââââââââââââââââââââââââââââââââââââ[0m [32m143.1/143.1 kB[0m [31m30.9 MB/s[0m eta [36m0:00:00[0m
2023-08-01 15:30:38 [1,0]<stdout>:[?25h[1,0]<stdout>:Requirement already satisfied: wcwidth>=0.2.5 in /home/t-hkandala/.local/lib/python3.8/site-packages (from ftfy->clip-anytorch->k-diffusion==0.0.15) (0.2.6)
2023-08-01 15:30:38 [1,0]<stdout>:Requirement already satisfied: smmap<6,>=3.0.1 in /home/t-hkandala/.local/lib/python3.8/site-packages (from gitdb<5,>=4.0.1->GitPython!=3.1.29,>=1.0.0->wandb->k-diffusion==0.0.15) (5.0.0)
2023-08-01 15:30:38 [1,0]<stdout>:Requirement already satisfied: zipp>=3.1.0 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from importlib-resources>=1.4.0->jsonschema>2.4.0->jsonmerge->k-diffusion==0.0.15) (3.8.1)
2023-08-01 15:30:38 [1,0]<stdout>:Building wheels for collected packages: k-diffusion, pathtools
2023-08-01 15:30:38 [1,0]<stdout>:  Building wheel for k-diffusion (pyproject.toml) ... [?25l[1,0]<stdout>:-[1,0]<stdout>: done
2023-08-01 15:30:38 [1,0]<stdout>:[?25h[1,0]<stdout>:  Created wheel for k-diffusion: filename=k_diffusion-0.0.15-py3-none-any.whl size=25643 sha256=bea4a295a8b5990103ee017ceac66e106608d993ba7b19163df4b8dd80b33f0b
2023-08-01 15:30:38 [1,0]<stdout>:  Stored in directory: /tmp/pip-ephem-wheel-cache-8v09mv8_/wheels/42/71/60/3c16ff3f80f756e791c36cded910a9ef268c20acbec02c322f
2023-08-01 15:30:38 [1,0]<stdout>:  Building wheel for pathtools (setup.py) ... [?25l2023-08-01 15:30:41 [1,0]<stdout>:-[1,0]<stdout>: \[1,0]<stdout>: |2023-08-01 15:30:44 [1,0]<stdout>: /[1,0]<stdout>: done
2023-08-01 15:30:44 [1,0]<stdout>:[?25h[1,0]<stdout>:  Created wheel for pathtools: filename=pathtools-0.1.2-py3-none-any.whl size=8807 sha256=ba4ea73f7572253309dbf6332d6566a3c0043e92b1c3ca85d7f56fa548d93ca4
2023-08-01 15:30:44 [1,0]<stdout>:  Stored in directory: /home/t-hkandala/.cache/pip/wheels/4c/8e/7e/72fbc243e1aeecae64a96875432e70d4e92f3d2d18123be004
2023-08-01 15:30:44 [1,0]<stdout>:Successfully built k-diffusion pathtools
2023-08-01 15:30:47 [1,0]<stdout>:Installing collected packages: trampoline, resize-right, pathtools, boltons, appdirs, urllib3, setproctitle, docker-pycreds, torchsde, torchdiffeq, sentry-sdk, accelerate, wandb, jsonmerge, clip-anytorch, clean-fid, k-diffusion
2023-08-01 15:30:47 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:30:47 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:30:47 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:30:47 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:30:47 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:30:47 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:30:47 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:30:47 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:30:47 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:30:47 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:30:47 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:30:47 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:30:47 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:30:47 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:30:47 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:30:47 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:30:47 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:30:47 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:30:47 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:30:47 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:30:47 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:30:47 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:30:47 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:30:47 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:30:50 [1,0]<stderr>:  WARNING: The scripts accelerate, accelerate-config and accelerate-launch are installed in '/home/t-hkandala/.local/bin' which is not on PATH.
2023-08-01 15:30:50 [1,0]<stderr>:  Consider adding this directory to PATH or, if you prefer to suppress this warning, use --no-warn-script-location.
2023-08-01 15:30:50 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:30:50 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:30:50 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner15.txt'
2023-08-01 15:30:50 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner4.txt'
2023-08-01 15:30:50 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner8.txt'
2023-08-01 15:30:50 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner5.txt'
2023-08-01 15:30:50 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner1.txt'
2023-08-01 15:30:50 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner7.txt'
2023-08-01 15:30:50 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner9.txt'
2023-08-01 15:30:50 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner2.txt'
2023-08-01 15:30:50 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner11.txt'
2023-08-01 15:30:50 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner3.txt'
2023-08-01 15:30:50 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner13.txt'
2023-08-01 15:30:50 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner12.txt'
2023-08-01 15:30:50 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner14.txt'
2023-08-01 15:30:50 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner6.txt'
2023-08-01 15:30:50 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner.txt'
2023-08-01 15:30:50 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner10.txt'
2023-08-01 15:30:50 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/job_prep_azureml.log'
2023-08-01 15:30:50 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:30:50 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:30:50 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:30:50 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:30:50 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:30:50 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:30:50 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:30:50 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:30:50 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:30:50 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:30:50 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:30:50 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:30:50 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:30:50 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:30:50 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:30:50 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:30:50 [1,0]<stderr>:  WARNING: The scripts wandb and wb are installed in '/home/t-hkandala/.local/bin' which is not on PATH.
2023-08-01 15:30:50 [1,0]<stderr>:  Consider adding this directory to PATH or, if you prefer to suppress this warning, use --no-warn-script-location.
2023-08-01 15:30:50 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:30:50 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:30:50 [1,0]<stderr>:/op2023-08-01 15:30:59 [1,0]<stdout>:Collecting taming-transformers-rom1504
2023-08-01 15:30:59 [1,0]<stdout>:  Downloading taming_transformers_rom1504-0.0.6-py3-none-any.whl (51 kB)
2023-08-01 15:30:59 [1,0]<stdout>:[?25l[1,0]<stdout>:     [90mââââââââââââââââââââââââââââââââââââââââ[0m [32m0.0/51.5 kB[0m [31m?[0m eta [36m-:--:--[0m[1,0]<stdout>:
2023-08-01 15:30:59 [2K     [91mâââââââââââââââââââââââ[0m[91mâ¸[0m[90mââââââââââââââââ[0m [32m30.7/51.5 kB[0m [31m2.0 MB/s[0m eta [36m0:00:01[0m[1,0]<stdout>:
2023-08-01 15:30:59 [2K     [90mâââââââââââââââââââââââââââââââââââââââ[0m [32m51.5/51.5 kB[0m [31m666.3 kB/s[0m eta [36m0:00:00[0m
2023-08-01 15:30:59 [1,0]<stdout>:[?25h[1,0]<stdout>:Requirement already satisfied: tqdm in /opt/conda/envs/ptca/lib/python3.8/site-packages (from taming-transformers-rom1504) (4.64.0)
2023-08-01 15:30:59 [1,0]<stdout>:Requirement already satisfied: omegaconf>=2.0.0 in /home/t-hkandala/.local/lib/python3.8/site-packages (from taming-transformers-rom1504) (2.1.1)
2023-08-01 15:30:59 [1,0]<stdout>:Requirement already satisfied: numpy in /opt/conda/envs/ptca/lib/python3.8/site-packages (from taming-transformers-rom1504) (1.22.2)
2023-08-01 15:30:59 [1,0]<stdout>:Requirement already satisfied: pytorch-lightning>=1.0.8 in /home/t-hkandala/.local/lib/python3.8/site-packages (from taming-transformers-rom1504) (1.4.2)
2023-08-01 15:30:59 [1,0]<stdout>:Requirement already satisfied: torch in /opt/conda/envs/ptca/lib/python3.8/site-packages (from taming-transformers-rom1504) (1.11.0)
2023-08-01 15:30:59 [1,0]<stdout>:Requirement already satisfied: torchvision in /opt/conda/envs/ptca/lib/python3.8/site-packages (from taming-transformers-rom1504) (0.12.0+cu115)
2023-08-01 15:30:59 [1,0]<stdout>:Requirement already satisfied: antlr4-python3-runtime==4.8 in /home/t-hkandala/.local/lib/python3.8/site-packages (from omegaconf>=2.0.0->taming-transformers-rom1504) (4.8)
2023-08-01 15:30:59 [1,0]<stdout>:Requirement already satisfied: PyYAML>=5.1.0 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from omegaconf>=2.0.0->taming-transformers-rom1504) (6.0)
2023-08-01 15:30:59 [1,0]<stdout>:Requirement already satisfied: fsspec[http]!=2021.06.0,>=2021.05.0 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from pytorch-lightning>=1.0.8->taming-transformers-rom1504) (2022.5.0)
2023-08-01 15:30:59 [1,0]<stdout>:Requirement already satisfied: tensorboard>=2.2.0 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from pytorch-lightning>=1.0.8->taming-transformers-rom1504) (2.9.0)
2023-08-01 15:30:59 [1,0]<stdout>:Requirement already satisfied: typing-extensions in /opt/conda/envs/ptca/lib/python3.8/site-packages (from pytorch-lightning>=1.0.8->taming-transformers-rom1504) (4.7.1)
2023-08-01 15:30:59 [1,0]<stdout>:Requirement already satisfied: torchmetrics>=0.4.0 in /home/t-hkandala/.local/lib/python3.8/site-packages (from pytorch-lightning>=1.0.8->taming-transformers-rom1504) (0.6.0)
2023-08-01 15:30:59 [1,0]<stdout>:Requirement already satisfied: packaging>=17.0 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from pytorch-lightning>=1.0.8->taming-transformers-rom1504) (21.3)
2023-08-01 15:30:59 [1,0]<stdout>:Requirement already satisfied: pyDeprecate==0.3.1 in /home/t-hkandala/.local/lib/python3.8/site-packages (from pytorch-lightning>=1.0.8->taming-transformers-rom1504) (0.3.1)
2023-08-01 15:30:59 [1,0]<stdout>:Requirement already satisfied: future>=0.17.1 in /home/t-hkandala/.local/lib/python3.8/site-packages (from pytorch-lightning>=1.0.8->taming-transformers-rom1504) (0.18.3)
2023-08-01 15:30:59 [1,0]<stdout>:Requirement already satisfied: pillow!=8.3.*,>=5.3.0 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from torchvision->taming-transformers-rom1504) (9.2.0)
2023-08-01 15:30:59 [1,0]<stdout>:Requirement already satisfied: requests in /opt/conda/envs/ptca/lib/python3.8/site-packages (from torchvision->taming-transformers-rom1504) (2.28.1)
2023-08-01 15:30:59 [1,0]<stdout>:Requirement already satisfied: aiohttp in /opt/conda/envs/ptca/lib/python3.8/site-packages (from fsspec[http]!=2021.06.0,>=2021.05.0->pytorch-lightning>=1.0.8->taming-transformers-rom1504) (3.8.1)
2023-08-01 15:30:59 [1,0]<stdout>:Requirement already satisfied: pyparsing!=3.0.5,>=2.0.2 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from packaging>=17.0->pytorch-lightning>=1.0.8->taming-transformers-rom1504) (3.0.9)
2023-08-01 15:30:59 [1,0]<stdout>:Requirement already satisfied: markdown>=2.6.8 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from tensorboard>=2.2.0->pytorch-lightning>=1.0.8->taming-transformers-rom1504) (3.4.1)
2023-08-01 15:30:59 [1,0]<stdout>:Requirement already satisfied: google-auth-oauthlib<0.5,>=0.4.1 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from tensorboard>=2.2.0->pytorch-lightning>=1.0.8->taming-transformers-rom1504) (0.4.6)
2023-08-01 15:30:59 [1,0]<stdout>:Requirement already satisfied: setuptools>=41.0.0 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from tensorboard>=2.2.0->pytorch-lightning>=1.0.8->taming-transformers-rom1504) (59.5.0)
2023-08-01 15:30:59 [1,0]<stdout>:Requirement already satisfied: absl-py>=0.4 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from tensorboard>=2.2.0->pytorch-lightning>=1.0.8->taming-transformers-rom1504) (1.2.0)
2023-08-01 15:30:59 [1,0]<stdout>:Requirement already satisfied: tensorboard-plugin-wit>=1.6.0 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from tensorboard>=2.2.0->pytorch-lightning>=1.0.8->taming-transformers-rom1504) (1.8.1)
2023-08-01 15:30:59 [1,0]<stdout>:Requirement already satisfied: google-auth<3,>=1.6.3 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from tensorboard>=2.2.0->pytorch-lightning>=1.0.8->taming-transformers-rom1504) (2.9.1)
2023-08-01 15:30:59 [1,0]<stdout>:Requirement already satisfied: werkzeug>=1.0.1 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from tensorboard>=2.2.0->pytorch-lightning>=1.0.8->taming-transformers-rom1504) (2.2.0)
2023-08-01 15:30:59 [1,0]<stdout>:Requirement already satisfied: protobuf>=3.9.2 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from tensorboard>=2.2.0->pytorch-lightning>=1.0.8->taming-transformers-rom1504) (3.20.1)
2023-08-01 15:30:59 [1,0]<stdout>:Requirement already satisfied: wheel>=0.26 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from tensorboard>=2.2.0->pytorch-lightning>=1.0.8->taming-transformers-rom1504) (0.37.0)
2023-08-01 15:30:59 [1,0]<stdout>:Requirement already satisfied: grpcio>=1.24.3 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from tensorboard>=2.2.0->pytorch-lightning>=1.0.8->taming-transformers-rom1504) (1.47.0)
2023-08-01 15:30:59 [1,0]<stdout>:Requirement already satisfied: tensorboard-data-server<0.7.0,>=0.6.0 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from tensorboard>=2.2.0->pytorch-lightning>=1.0.8->taming-transformers-rom1504) (0.6.1)
2023-08-01 15:30:59 [1,0]<stdout>:Requirement already satisfied: certifi>=2017.4.17 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from requests->torchvision->taming-transformers-rom1504) (2022.6.15)
2023-08-01 15:30:59 [1,0]<stdout>:Requirement already satisfied: urllib3<1.27,>=1.21.1 in /home/t-hkandala/.local/lib/python3.8/site-packages (from requests->torchvision->taming-transformers-rom1504) (1.26.16)
2023-08-01 15:30:59 [1,0]<stdout>:Requirement already satisfied: charset-normalizer<3,>=2 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from requests->torchvision->taming-transformers-rom1504) (2.1.0)
2023-08-01 15:30:59 [1,0]<stdout>:Requirement already satisfied: idna<4,>=2.5 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from requests->torchvision->taming-transformers-rom1504) (3.3)
2023-08-01 15:30:59 [1,0]<stdout>:Requirement already satisfied: cachetools<6.0,>=2.0.0 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from google-auth<3,>=1.6.3->tensorboard>=2.2.0->pytorch-lightning>=1.0.8->taming-transformers-rom1504) (5.2.0)
2023-08-01 15:30:59 [1,0]<stdout>:Requirement already satisfied: six>=1.9.0 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from google-auth<3,>=1.6.3->tensorboard>=2.2.0->pytorch-lightning>=1.0.8->taming-transformers-rom1504) (1.16.0)
2023-08-01 15:30:59 [1,0]<stdout>:Requirement already satisfied: pyasn1-modules>=0.2.1 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from google-auth<3,>=1.6.3->tensorboard>=2.2.0->pytorch-lightning>=1.0.8->taming-transformers-rom1504) (0.2.8)
2023-08-01 15:30:59 [1,0]<stdout>:Requirement already satisfied: rsa<5,>=3.1.4 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from google-auth<3,>=1.6.3->tensorboard>=2.2.0->pytorch-lightning>=1.0.8->taming-transformers-rom1504) (4.9)
2023-08-01 15:30:59 [1,0]<stdout>:Requirement already satisfied: requests-oauthlib>=0.7.0 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from google-auth-oauthlib<0.5,>=0.4.1->tensorboard>=2.2.0->pytorch-lightning>=1.0.8->taming-transformers-rom1504) (1.3.1)
2023-08-01 15:30:59 [1,0]<stdout>:Requirement already satisfied: importlib-metadata>=4.4 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from markdown>=2.6.8->tensorboard>=2.2.0->pytorch-lightning>=1.0.8->taming-transformers-rom1504) (4.12.0)
2023-08-01 15:30:59 [1,0]<stdout>:Requirement already satisfied: MarkupSafe>=2.1.1 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from werkzeug>=1.0.1->tensorboard>=2.2.0->pytorch-lightning>=1.0.8->taming-transformers-rom1504) (2.1.1)
2023-08-01 15:30:59 [1,0]<stdout>:Requirement already satisfied: async-timeout<5.0,>=4.0.0a3 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from aiohttp->fsspec[http]!=2021.06.0,>=2021.05.0->pytorch-lightning>=1.0.8->taming-transformers-rom1504) (4.0.2)
2023-08-01 15:30:59 [1,0]<stdout>:Requirement already satisfied: frozenlist>=1.1.1 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from aiohttp->fsspec[http]!=2021.06.0,>=2021.05.0->pytorch-lightning>=1.0.8->taming-transformers-rom1504) (1.3.0)
2023-08-01 15:30:59 [1,0]<stdout>:Requirement already satisfied: aiosignal>=1.1.2 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from aiohttp->fsspec[http]!=2021.06.0,>=2021.05.0->pytorch-lightning>=1.0.8->taming-transformers-rom1504) (1.2.0)
2023-08-01 15:30:59 [1,0]<stdout>:Requirement already satisfied: yarl<2.0,>=1.0 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from aiohttp->fsspec[http]!=2021.06.0,>=2021.05.0->pytorch-lightning>=1.0.8->taming-transformers-rom1504) (1.7.2)
2023-08-01 15:30:59 [1,0]<stdout>:Requirement already satisfied: attrs>=17.3.0 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from aiohttp->fsspec[http]!=2021.06.0,>=2021.05.0->pytorch-lightning>=1.0.8->taming-transformers-rom1504) (23.1.0)
2023-08-01 15:30:59 [1,0]<stdout>:Requirement already satisfied: multidict<7.0,>=4.5 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from aiohttp->fsspec[http]!=2021.06.0,>=2021.05.0->pytorch-lightning>=1.0.8->taming-transformers-rom1504) (6.0.2)
2023-08-01 15:30:59 [1,0]<stdout>:Requirement already satisfied: zipp>=0.5 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from importlib-metadata>=4.4->markdown>=2.6.8->tensorboard>=2.2.0->pytorch-lightning>=1.0.8->taming-transformers-rom1504) (3.8.1)
2023-08-01 15:30:59 [1,0]<stdout>:Requirement already satisfied: pyasn1<0.5.0,>=0.4.6 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from pyasn1-modules>=0.2.1->google-auth<3,>=1.6.3->tensorboard>=2.2.0->pytorch-lightning>=1.0.8->taming-transformers-rom1504) (0.4.8)
2023-08-01 15:30:59 [1,0]<stdout>:Requirement already satisfied: oauthlib>=3.0.0 in /opt/conda/envs/ptca/lib/python3.8/site-packages (from requests-oauthlib>=0.7.0->google-auth-oauthlib<0.5,>=0.4.1->tensorboard>=2.2.0->pytorch-lightning>=1.0.8->taming-transformers-rom1504) (3.2.0)
2023-08-01 15:31:02 [1,0]<stdout>:Installing collected packages: taming-transformers-rom1504
2023-08-01 15:31:02 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:31:02 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:31:02 [1,0]<stderr>:/opt/conda/envs/ptca/lib/python3.8/site-packages/setuptools/command/install.py:34: SetuptoolsDeprecationWarning: setup.py install is deprecated. Use build and pip and other standards-based tools.
2023-08-01 15:31:02 [1,0]<stderr>:  warnings.warn(
2023-08-01 15:31:02 [1,0]<stdout>:Successfully installed taming-transformers-rom1504-0.0.6
2023-08-01 15:31:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner15.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt'
2023-08-01 15:31:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner4.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt'
2023-08-01 15:31:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner8.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt'
2023-08-01 15:31:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner5.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt'
2023-08-01 15:31:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner1.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt'
2023-08-01 15:31:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner7.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt'
2023-08-01 15:31:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner9.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt'
2023-08-01 15:31:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner2.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt'
2023-08-01 15:31:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner11.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt'
2023-08-01 15:31:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner3.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt'
2023-08-01 15:31:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner13.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt'
2023-08-01 15:31:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner12.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt'
2023-08-01 15:31:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner14.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt'
2023-08-01 15:31:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner6.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt'
2023-08-01 15:31:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt'
2023-08-01 15:31:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner10.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt'
2023-08-01 15:31:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/job_prep_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log'
2023-08-01 15:31:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_922_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:31:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_899_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:31:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_910_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:31:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_900_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:31:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_912_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:31:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_904_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:31:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_916_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:31:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_924_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:31:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_902_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:31:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_928_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:31:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_906_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:31:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_918_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:31:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_926_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:31:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_920_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:31:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_914_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:31:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_908_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:31:02 [1,0]<stderr>:  % Total    % Received % Xferd  Average Speed   Time    [1,0]<stderr>:Time     Time  Current
2023-08-01 15:31:02 [1,0]<stderr>:              [1,0]<stderr>:                [1,0]<stderr>:   Dload  Uploa[1,0]<stderr>:d   Total   S[1,0]<stderr>:pent    Left [1,0]<stderr>: Speed
2023-08-01 15:31:02 [1,0]<stderr>:
2023-08-01 15:31:02  [1,0]<stderr>: 0     0    0[1,0]<stderr>:     0    0   [1,0]<stderr>:  0      0    [1,0]<stderr>:  0 --:--:-- --:-[1,0]<stderr>:-:-- --:--:--[1,0]<stderr>:     02023-08-01 15:31:05 [1,0]<stderr>:
2023-08-01 15:31:05 100  1149  100  1149    0     0   1340      0 --:-[1,0]<stderr>:-:-- --:--:-- --:--:--  1339
2023-08-01 15:31:05 100  1[1,0]<stderr>:149  100  1149  [1,0]<stderr>:  0     0   13[1,0]<stderr>:40      0 --:--[1,0]<stderr>::-- --:--:-- --[1,0]<stderr>::--:--  1339
2023-08-01 15:31:05 [1,0]<stderr>:
2023-08-01 15:31:05   0     0    0     0    0     0      0      0[1,0]<stderr>: --:--:--  0:00:01 --:--:--     0[1,0]<stderr>:
2023-08-01 15:31:05   0 4067M    0 24.1M  [1,0]<stderr>:  0     0   9.8M      0  0:06:53[1,0]<stderr>:  0:00:02  [1,0]<stderr>:0:06:51 24.[1,0]<stderr>:7M2023-08-01 15:31:08 [1,0]<stderr>:
2023-08-01 15:31:08   1 4067M    1 69.1M    0     0  20.0M      [1,0]<stderr>:0  0:03:23  0:00:0[1,0]<stderr>:3  0:03:20[1,0]<stderr>: 34.9M[1,0]<stderr>:
2023-08-01 15:31:08   2 4067M    2  114M    0     0  2[1,0]<stderr>:5.6M  [1,0]<stderr>:    0  0:[1,0]<stderr>:02:38  0:00[1,0]<stderr>::04  0:02:3[1,0]<stderr>:4 38.3M[1,0]<stderr>:
2023-08-01 15:31:08   3 4067M    3  159M    0     0  29.1M      0  0:02:[1,0]<stderr>:19  0:00:05  0:02:14 40.0M2023-08-01 15:31:11 [1,0]<stderr>:
2023-08-01 15:31:11   5 4067M    5  204M    0   [1,0]<stderr>:  0  31.6M    [1,0]<stderr>:  0  0:02:08[1,0]<stderr>:  0:00:06  [1,0]<stderr>:0:02:02 41[1,0]<stderr>:.0M[1,0]<stderr>:
2023-08-01 15:31:11   6 4067M    6  249M    0     0  33.4M      0  0:0[1,0]<stderr>:2:01  0:00:07  0:01:54 45.0M[1,0]<stderr>:
2023-08-01 15:31:11   7 4067M    7  291M    0     0  34.4M     [1,0]<stderr>: 0  0:01:58  0:00:08  0:01:50 4[1,0]<stderr>:4.4M2023-08-01 15:31:14 [1,0]<stderr>:
2023-08-01 15:31:14   8 4067M    8  336M    0     0 [1,0]<stderr>: 35.5M      0  0:[1,0]<stderr>:01:54  0:[1,0]<stderr>:00:09  0:[1,0]<stderr>:01:45 44.4[1,0]<stderr>:M[1,0]<stderr>:
2023-08-01 15:31:14   9 4067M    9  381M  [1,0]<stderr>:  0     0  36.4M      0  0:01:[1,0]<stderr>:51  0:00:10[1,0]<stderr>:  0:01:41 44[1,0]<stderr>:.4M[1,0]<stderr>:
2023-08-01 15:31:14  10 4067M   10  426M    0     0  37.2M      0 [1,0]<stderr>: 0:01:49  0:00:11  0:01:38 44.4M2023-08-01 15:31:17 [1,0]<stderr>:
2023-08-01 15:31:17  11 4067M   11  471M    0     0  [1,0]<stderr>:37.8M      0  0:01:47  0:00:12[1,0]<stderr>:  0:01:35 44[1,0]<stderr>:.4M[1,0]<stderr>:
2023-08-01 15:31:17  12 4067M   12  516M    0     0  3[1,0]<stderr>:8.3M      0  0:01:45  0:00:13  0[1,0]<stderr>::01:32 45.0M[1,0]<stderr>:
2023-08-01 15:31:17  13 4067M   13  561M    0     0  3[1,0]<stderr>:8.8M      0  0:01:44  0[1,0]<stderr>::00:14  0:01:30 4[1,0]<stderr>:5.0M2023-08-01 15:31:20 [1,0]<stderr>:
2023-08-01 15:31:20  14 4067M   14  606M    0     0  39.2M    [1,0]<stderr>:  0  0:01:43  0:00:15  0:01:28 [1,0]<stderr>:45.0M[1,0]<stderr>:
2023-08-01 15:31:20  16 4067M   16  651M    0     0 [1,0]<stderr>: 39.5M      0 [1,0]<stderr>: 0:01:42  0[1,0]<stderr>::00:16  0:[1,0]<stderr>:01:26 45.0[1,0]<stderr>:M[1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner15.txt'
2023-08-01 15:31:20 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner4.txt'
2023-08-01 15:31:20 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner8.txt'
2023-08-01 15:31:20 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner5.txt'
2023-08-01 15:31:20 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner1.txt'
2023-08-01 15:31:20 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner7.txt'
2023-08-01 15:31:20 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner9.txt'
2023-08-01 15:31:20 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner2.txt'
2023-08-01 15:31:20 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner11.txt'
2023-08-01 15:31:20 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner3.txt'
2023-08-01 15:31:20 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner13.txt'
2023-08-01 15:31:20 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner12.txt'
2023-08-01 15:31:20 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner14.txt'
2023-08-01 15:31:20 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner6.txt'
2023-08-01 15:31:20 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner.txt'
2023-08-01 15:31:20 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner10.txt'
2023-08-01 15:31:20 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/job_prep_azureml.log'
2023-08-01 15:31:20 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:31:20 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:31:20 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:31:20 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:31:20 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:31:20 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:31:20 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:31:20 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:31:20 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:31:20 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:31:20 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:31:20 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:31:20 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:31:20 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:31:20 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:31:20 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:31:20 [1,0]<stderr>:
2023-08-01 15:31:20  17 4067M   17  696M    0     0  39[1,0]<stderr>:.9M      0  0:01:41  0:00[1,0]<stderr>::17  0:01:2[1,0]<stderr>:4 45.0M2023-08-01 15:31:23 [1,0]<stderr>:
2023-08-01 15:31:23  17 4067M   17  728M    0     0  39.4M      0  [1,0]<stderr>:0:01:43  0:00:18  0:01:25 42.1M[1,0]<stderr>:
2023-08-01 15:31:23  18 4067M   18  772M    0     0  39.6M      0  0:01:42  0:00:19  0:01:23 42[1,0]<stderr>:.1M[1,0]<stderr>:
2023-08-01 15:31:23  20 4067M   20  817M[1,0]<stderr>:    0     0  39.9M    [1,0]<stderr>:  0  0:01:[1,0]<stderr>:41  0:00:20[1,0]<stderr>:  0:01:21 [1,0]<stderr>:42.1M2023-08-01 15:31:26 [1,0]<stderr>:
2023-08-01 15:31:26  21 4067M   21  858M    0     0  40.0M    [1,0]<stderr>:  0  0:01:41  0:00:21  0:01:20 [1,0]<stderr>:41.4M[1,0]<stderr>:
2023-08-01 15:31:26  22 4067M   22  903M    0     0  40.2M      0  0:[1,0]<stderr>:01:41  0:00:22  0:01:19 41.4M[1,0]<stderr>:
2023-08-01 15:31:26  23 4067M   23  948M    0     0  40.4M      0  0:[1,0]<stderr>:01:40  0:00:23  0:01[1,0]<stderr>::17 44.3M2023-08-01 15:31:29 [1,0]<stderr>:
2023-08-01 15:31:29  24 4067M   24  993M    0     0  40.6M      0  0:01:40  0:00:24  0:01:16 44.3M[1,0]<stderr>:
2023-08-01 15:31:29  25 4067M   25 1039M    0     0  40.8M      0  0:01:39  0:00:25  0:01:14 44.3M[1,0]<stderr>:
2023-08-01 15:31:29  26 4067M   26 1084M    0     0  40.9M      0  0:01:39  0:00:26  0:01:13 45.0M2023-08-01 15:31:32 [1,0]<stderr>:
2023-08-01 15:31:32  27 4067M   27 1129M    0     0  41.1M      0  0:01:38  0:00:27  0:01:11 45.0M[1,0]<stderr>:
2023-08-01 15:31:32  28 4067M   28 1174M   [1,0]<stderr>: 0     0  41.2M      0  [1,0]<stderr>:0:01:38 [1,0]<stderr>: 0:00:28  0[1,0]<stderr>::01:10 45.[1,0]<stderr>:0M[1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner15.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt'
2023-08-01 15:31:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner4.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt'
2023-08-01 15:31:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner8.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt'
2023-08-01 15:31:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner5.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt'
2023-08-01 15:31:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner1.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt'
2023-08-01 15:31:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner7.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt'
2023-08-01 15:31:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner9.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt'
2023-08-01 15:31:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner2.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt'
2023-08-01 15:31:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner11.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt'
2023-08-01 15:31:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner3.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt'
2023-08-01 15:31:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner13.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt'
2023-08-01 15:31:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner12.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt'
2023-08-01 15:31:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner14.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt'
2023-08-01 15:31:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner6.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt'
2023-08-01 15:31:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt'
2023-08-01 15:31:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner10.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt'
2023-08-01 15:31:32 [1,0]<stderr>:
2023-08-01 15:31:32  29 4067M   29 1219M    0     0  41.3M      0  0:01:38  0:00:29  0:01:09 45.0[1,0]<stderr>:M[1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/job_prep_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log'
2023-08-01 15:31:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_922_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:31:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_899_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:31:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_910_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:31:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_900_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:31:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_912_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:31:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_904_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:31:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_916_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:31:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_924_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:31:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_902_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:31:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_928_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:31:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_906_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:31:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_918_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:31:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_926_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:31:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_920_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:31:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_914_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:31:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_908_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:31:35 [1,0]<stderr>:
2023-08-01 15:31:35  31 4067M   31 1263M    0     0  41.4M      0  0:01:38  0:00:[1,0]<stderr>:30  0:01:08 44.9M[1,0]<stderr>:
2023-08-01 15:31:35  31 4067M   31 1296M    0     0  41.1M      0  0:01:38 [1,0]<stderr>: 0:00:31  0:01:07 42.2M[1,0]<stderr>:
2023-08-01 15:31:35  32 4067M   32 1340M    0     0  41.3M      0  0:01:38  0:00:32  0:01:06 [1,0]<stderr>:42.3M2023-08-01 15:31:38 [1,0]<stderr>:
2023-08-01 15:31:38  34 4067M   34 1385M    0     0  41.4M      0  0:01:38  [1,0]<stderr>:0:00:33  0:01:05 42.3M[1,0]<stderr>:
2023-08-01 15:31:38  35 4067M   35 1430M    0     0  41.[1,0]<stderr>:5M      0  0:01:37  0:00:34  [1,0]<stderr>:0:01:03 42.3[1,0]<stderr>:M[1,0]<stderr>:
2023-08-01 15:31:38  36 4067M   36 1476M    0     0  41.6M      0  0:01:37  0:00:35  0:01:0[1,0]<stderr>:2 42.4M2023-08-01 15:31:41 [1,0]<stderr>:
2023-08-01 15:31:41  37 4067M   37 1521M    0     0  41.7M      0  0:01:37  0:00:36  0:01:01 4[1,0]<stderr>:5.1M[1,0]<stderr>:
2023-08-01 15:31:41  38 4067M   38 1566M    0     0  41.8M      0  0:01:37[1,0]<stderr>:  0:00:37  0:01:00 45.0M[1,0]<stderr>:
2023-08-01 15:31:41  39 4067M   39 1611M    0     0[1,0]<stderr>:  41.9M    [1,0]<stderr>:  0  0:01:[1,0]<stderr>:37  0:00:38[1,0]<stderr>:  0:00:59 [1,0]<stderr>:45.1M2023-08-01 15:31:44 [1,0]<stderr>:
2023-08-01 15:31:44  40 4067M   40 1656M    0     0  41.9M      0  0:0[1,0]<stderr>:1:36  0:00:39  0:00:57 45.1M[1,0]<stderr>:
2023-08-01 15:31:44  41 4067M   41 1701M    0     0  42.0M      0 [1,0]<stderr>: 0:01:36  0:00:40  0:00:56 45.0M[1,0]<stderr>:
2023-08-01 15:31:44  42 4067M   42 1746M    0     0  42[1,0]<stderr>:.1M      0  0:01:36  0:00:41 [1,0]<stderr>: 0:00:55 45[1,0]<stderr>:.0M2023-08-01 15:31:47 [1,0]<stderr>:
2023-08-01 15:31:47  44 4067M   44 1791M    0     0  [1,0]<stderr>:42.2M      0  0:01:36  0:0[1,0]<stderr>:0:42  0:00:[1,0]<stderr>:54 45.1M[1,0]<stderr>:
2023-08-01 15:31:47  45 4067M   45 1836M    0     0  42.2[1,0]<stderr>:M      0  0:01:36  0:00:43  0[1,0]<stderr>::00:53 45.0[1,0]<stderr>:M[1,0]<stderr>:
2023-08-01 15:31:47  46 4067M   46 1881M    0     0  42.3[1,0]<stderr>:M      0  0:01:36  0:00:44  0:[1,0]<stderr>:00:52 45.0M2023-08-01 15:31:50 [1,0]<stderr>:
2023-08-01 15:31:50  47 4067M   47 1926M    0     0  42.3M      0  0:01:35  0:00:45 [1,0]<stderr>: 0:00:50 45.0M[1,0]<stderr>:
2023-08-01 15:31:50  48 4067M   48 1971M    0[1,0]<stderr>:     0  42.4M      0  0:01:3[1,0]<stderr>:5  0:00:46 [1,0]<stderr>: 0:00:49 4[1,0]<stderr>:5.0M[1,0]<stderr>:
2023-08-01 15:31:50  49 4067M   49 2016M    0     0  42.5M      0  0[1,0]<stderr>::01:35  0:00:47 [1,0]<stderr>: 0:00:48 45.0M2023-08-01 15:31:53 [1,0]<stderr>:
2023-08-01 15:31:53  50 4067M   50 2061M    0     0 [1,0]<stderr>: 42.5M      0  0[1,0]<stderr>::01:35  0:00[1,0]<stderr>::48  0:00:4[1,0]<stderr>:7 45.0M[1,0]<stderr>:
2023-08-01 15:31:53  51 4067M   51 2107M    0     0  42.6M      0  0:01:35  0:00:49  0:00:46[1,0]<stderr>: 45.0M[1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner15.txt'
2023-08-01 15:31:53 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner4.txt'
2023-08-01 15:31:53 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner8.txt'
2023-08-01 15:31:53 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner5.txt'
2023-08-01 15:31:53 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner1.txt'
2023-08-01 15:31:53 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner7.txt'
2023-08-01 15:31:53 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner9.txt'
2023-08-01 15:31:53 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner2.txt'
2023-08-01 15:31:53 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner11.txt'
2023-08-01 15:31:53 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner3.txt'
2023-08-01 15:31:53 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner13.txt'
2023-08-01 15:31:53 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner12.txt'
2023-08-01 15:31:53 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner14.txt'
2023-08-01 15:31:53 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner6.txt'
2023-08-01 15:31:53 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner.txt'
2023-08-01 15:31:53 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner10.txt'
2023-08-01 15:31:53 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/job_prep_azureml.log'
2023-08-01 15:31:53 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:31:53 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:31:53 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:31:53 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:31:53 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:31:53 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:31:53 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:31:53 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:31:53 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:31:53 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:31:53 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:31:53 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:31:53 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:31:53 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:31:53 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:31:53 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:31:53 [1,0]<stderr>:
2023-08-01 15:31:53  52 4067M   52 2137M    0     0  4[1,0]<stderr>:2.3M      0  0:01:36  0:00:50 [1,0]<stderr>: 0:00:46 42[1,0]<stderr>:.1M2023-08-01 15:31:56 [1,0]<stderr>:
2023-08-01 15:31:56  53 4067M   53 2182M    0     0  42.4M  [1,0]<stderr>:    0  0:01:35  0:00:51  0:0[1,0]<stderr>:0:44 42.1[1,0]<stderr>:M[1,0]<stderr>:
2023-08-01 15:31:56  54 4067M   54 2227M   2023-08-01 15:31:59 [1,0]<stderr>:
2023-08-01 15:31:59  56 4067M   56 2317M    0     0  42.5M      0  0:01[1,0]<stderr>::35  0:00:54  0:00:41 42.1M[1,0]<stderr>:
2023-08-01 15:31:59  58 4067M   58 2362M    0     0  42.6M      0  0:01:35  0:00:5[1,0]<stderr>:5  0:00:40 45.0M[1,0]<stderr>:
2023-08-01 15:31:59  59 4067M   59 2407M    0     0  42.6M      0  0:01:35  0:00:56  0:00:39 45.0M2023-08-01 15:32:02 [1,0]<stderr>:
2023-08-01 15:32:02  60 4067M   60 2452M    0     0  42.6M      0  0:01:35  0[1,0]<stderr>::00:57  0:00:38 45.0M[1,0]<stderr>:
2023-08-01 15:32:02  61 4067M   61 2497M    0     0  42.7M      0  0:01:35  0:00:58  0:00:37 [1,0]<stderr>:45.0M[1,0]<stderr>:
2023-08-01 15:32:02  62 4067M   62 2542M    0     0  42.7M      0  0:01:35  0:00:59  0:00:36 44.9M[1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner15.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt'
2023-08-01 15:32:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner4.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt'
2023-08-01 15:32:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner8.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt'
2023-08-01 15:32:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner5.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt'
2023-08-01 15:32:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner1.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt'
2023-08-01 15:32:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner7.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt'
2023-08-01 15:32:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner9.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt'
2023-08-01 15:32:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner2.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt'
2023-08-01 15:32:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner11.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt'
2023-08-01 15:32:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner3.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt'
2023-08-01 15:32:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner13.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt'
2023-08-01 15:32:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner12.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt'
2023-08-01 15:32:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner14.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt'
2023-08-01 15:32:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner6.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt'
2023-08-01 15:32:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt'
2023-08-01 15:32:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner10.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt'
2023-08-01 15:32:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/job_prep_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log'
2023-08-01 15:32:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_922_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:32:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_899_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:32:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_910_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:32:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_900_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:32:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_912_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:32:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_904_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:32:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_916_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:32:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_924_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:32:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_902_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:32:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_928_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:32:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_906_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:32:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_918_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:32:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_926_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:32:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_920_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:32:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_914_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:32:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_908_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:32:05 [1,0]<stderr>:
2023-08-01 15:32:05  63 4067M   63 2587M    0     0  42.8M  [1,0]<stderr>:    0  0:01:35  0:01:00  0:00[1,0]<stderr>::35 45.0M[1,0]<stderr>:
2023-08-01 15:32:05  64 4067M   64 2632M    0 [1,0]<stderr>:    0  42.8M      0  0:01:34  0:[1,0]<stderr>:01:01  0:00:33[1,0]<stderr>: 45.0M[1,0]<stderr>:
2023-08-01 15:32:05  65 4067M   65 2678M    0     0  42.8M      0  0:01:34  0:01:02  0:00:32 45.1M2023-08-01 15:32:08 [1,0]<stderr>:
2023-08-01 15:32:08  66 4067M   66 2722M    0     0  42.9M      0  0:01:34  0:01:03  0:00:31 45.0M[1,0]<stderr>:
2023-08-01 15:32:08  67 4067M   67 2754M    0     0  42.7M      0  0[1,0]<stderr>::01:35  0:01:04  0:00:31 42.3M[1,0]<stderr>:
2023-08-01 15:32:08  68 4067M   68 2799M    0     0  42.7M      0  0:[1,0]<stderr>:01:35  0:01:05  0:00:30 42.3M2023-08-01 15:32:11 [1,0]<stderr>:
2023-08-01 15:32:11  69 4067M   69 2844M    0     0  42.8M      0  0:01:3[1,0]<stderr>:5  0:01:06  0:00:29 42[1,0]<stderr>:.3M[1,0]<stderr>:
2023-08-01 15:32:11  71 4067M   71 2889M    0     0  42.8M      0  0:01:[1,0]<stderr>:34  0:01:07  0:00:27 42.3M[1,0]<stderr>:
2023-08-01 15:32:11  72 4067M   72 2934M    0     0  42.8M      0  0:01:[1,0]<stderr>:34  0:01:08  0:00:26 42.3M2023-08-01 15:32:14 [1,0]<stderr>:
2023-08-01 15:32:14  73 4067M   73 2979M    0     0  42.9M      0  0:[1,0]<stderr>:01:34  0:01:09  0:[1,0]<stderr>:00:25 45.0M[1,0]<stderr>:
2023-08-01 15:32:14  74 4067M   74 3024M    0     0  42.9M      0  0[1,0]<stderr>::01:34  0:01:10  0:00:24 45.0M[1,0]<stderr>:
2023-08-01 15:32:14  75 4067M   75 3069M    0     0  42.9M      0  0:[1,0]<stderr>:01:34  0:01:11  0:00:23 45.0M2023-08-01 15:32:17 [1,0]<stderr>:
2023-08-01 15:32:17  76 4067M   76 3114M    0     0  42.9M      0  [1,0]<stderr>:0:01:34  0:01:12  0:00:22 45.0M[1,0]<stderr>:
2023-08-01 15:32:17  77 4067M   77 3159M    0     0  4[1,0]<stderr>:3.0M      0  0:01:34  0:01:13  0:00:2[1,0]<stderr>:1 45.0M[1,0]<stderr>:
2023-08-01 15:32:17  78 4067M   78 3204M    0     0  4[1,0]<stderr>:3.0M      0  0:01:34  0:01:14  0:00:2[1,0]<stderr>:0 45.0M2023-08-01 15:32:20 [1,0]<stderr>:
2023-08-01 15:32:20  79 4067M   79 3250M    0     0  43.0M      0  0:01:34  0:01:15  0:00:19 45.0M[1,0]<stderr>:
2023-08-01 15:32:20  81 4067M   81 3295M    0     0  43.0M      0  0:0[1,0]<stderr>:1:34  0:01:16  0:00:18 45.0[1,0]<stderr>:M[1,0]<stderr>:
2023-08-01 15:32:20  82 4067M   82 3340M    0     0  43.1M      0  0[1,0]<stderr>::01:34  0:01:17  0:00:17 45.0M2023-08-01 15:32:23 [1,0]<stderr>:
2023-08-01 15:32:23  83 4067M   83 3385M    0     0  43.1M      0  0:[1,0]<stderr>:01:34  0:01:18  0:00:16 45.0M[1,0]<stderr>:
2023-08-01 15:32:23  84 4067M   84 3430M    0     0  43.1M      0  0:01:34  0:01:19  0:00:15 45.0M[1,0]<stderr>:
2023-08-01 15:32:23  85 4067M   85 3475M    0     0  43.1M      0  0:01:34  0:01:20  0:00:14 45.0M2023-08-01 15:32:26 [1,0]<stderr>:
2023-08-01 15:32:26  86 4067M   86 3520M    0     0  43.2M      0  0:01:34  0:01:21  0:00:13 45.0M[1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner15.txt'
2023-08-01 15:32:26 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner4.txt'
2023-08-01 15:32:26 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner8.txt'
2023-08-01 15:32:26 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner5.txt'
2023-08-01 15:32:26 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner1.txt'
2023-08-01 15:32:26 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner7.txt'
2023-08-01 15:32:26 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner9.txt'
2023-08-01 15:32:26 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner2.txt'
2023-08-01 15:32:26 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner11.txt'
2023-08-01 15:32:26 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner3.txt'
2023-08-01 15:32:26 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner13.txt'
2023-08-01 15:32:26 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner12.txt'
2023-08-01 15:32:26 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner14.txt'
2023-08-01 15:32:26 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner6.txt'
2023-08-01 15:32:26 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner.txt'
2023-08-01 15:32:26 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner10.txt'
2023-08-01 15:32:26 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/job_prep_azureml.log'
2023-08-01 15:32:26 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:32:26 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:32:26 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:32:26 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:32:26 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:32:26 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:32:26 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:32:26 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:32:26 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:32:26 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:32:26 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:32:26 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:32:26 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:32:26 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:32:26 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:32:26 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:32:26 [1,0]<stderr>:
2023-08-01 15:32:26  87 4067M   87 3565M    0     0  43.2M [1,0]<stderr>:     0  0:01:34  0:01:22  0:00:12 45.0M[1,0]<stderr>:
2023-08-01 15:32:26  88 4067M   88 3610M    0     0  43.2M      0  0:01:34  0:01:23  0:00:11 45.0M2023-08-01 15:32:29 [1,0]<stderr>:
2023-08-01 15:32:29  89 4067M   89 3655M    0     0  43.2M      0  0:01:33  0:01:24  0:00:09 45.0M[1,0]<stderr>:
2023-08-01 15:32:29  90 4067M   90 3700M    0     0  43.3M      0  0:01:33  0:01:25  0:00:08 45.0M[1,0]<stderr>:
2023-08-01 15:32:29  92 4067M   92 3745M    0     0  43.3M      0  0:01:33  0:01:26  0:00:07 45.0M2023-08-01 15:32:32 [1,0]<stderr>:
2023-08-01 15:32:32  93 4067M   93 3790M    0     0  43.3M      0  0:01:33  0:01:27  0:00:06 45.0M[1,0]<stderr>:
2023-08-01 15:32:32  94 4067M   94 3835M    0     0  43.3M      0  0:01[1,0]<stderr>::33  0:01:28[1,0]<stderr>:  0:00:05 45.0M[1,0]<stderr>:
2023-08-01 15:32:32  95 4067M   95 3880M    0     0  43.3M      0  0:0[1,0]<stderr>:1:33  0:01:29  0:00:04 45.0M[1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner15.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt'
2023-08-01 15:32:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner4.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt'
2023-08-01 15:32:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner8.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt'
2023-08-01 15:32:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner5.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt'
2023-08-01 15:32:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner1.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt'
2023-08-01 15:32:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner7.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt'
2023-08-01 15:32:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner9.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt'
2023-08-01 15:32:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner2.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt'
2023-08-01 15:32:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner11.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt'
2023-08-01 15:32:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner3.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt'
2023-08-01 15:32:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner13.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt'
2023-08-01 15:32:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner12.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt'
2023-08-01 15:32:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner14.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt'
2023-08-01 15:32:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner6.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt'
2023-08-01 15:32:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt'
2023-08-01 15:32:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner10.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt'
2023-08-01 15:32:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/job_prep_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log'
2023-08-01 15:32:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_922_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:32:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_899_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:32:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_910_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:32:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_900_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:32:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_912_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:32:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_904_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:32:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_916_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:32:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_924_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:32:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_902_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:32:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_928_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:32:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_906_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:32:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_918_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:32:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_926_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:32:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_920_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:32:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_914_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:32:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_908_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:32:35 [1,0]<stderr>:
2023-08-01 15:32:35  96 4067M   96 3911M    0     0  43.2M  [1,0]<stderr>:    0  0:01:34  0:01:30  0:00:04 42.[1,0]<stderr>:1M[1,0]<stderr>:
2023-08-01 15:32:35  97 4067M   97 3956M    0     0  43.2M      0  0:01:34[1,0]<stderr>:  0:01:31  0:00:03 42.1M[1,0]<stderr>:
2023-08-01 15:32:35  98 4067M   98 4001M    0     0  43.2M     [1,0]<stderr>: 0  0:01:33  0:01:32  0:00:01[1,0]<stderr>: 42.1M2023-08-01 15:32:38 [1,0]<stderr>:
2023-08-01 15:32:38  99 4067M   99 4046M    0     0  43.2M      0  0:01:33  0:01:33 --:--:-- 42.1M[1,0]<stderr>:
2023-08-01 15:32:38 100 4067M  100 4067M    0     0  43.3M      0  0:01:33  0:01:33 --:--:-- 41.8M
2023-08-01 15:32:38 [1,0]<stderr>:  % Total    % Received % Xferd  Average Speed   Time    Time     Time  Cu[1,0]<stderr>:rrent
2023-08-01 15:32:38 [1,0]<stderr>:                         [1,0]<stderr>:        Dload  Up[1,0]<stderr>:load   Total   S[1,0]<stderr>:pent    Left  [1,0]<stderr>:Speed
2023-08-01 15:32:38 [1,0]<stderr>:
2023-08-01 15:32:38   0  [1,0]<stderr>:   0    0     0 [1,0]<stderr>:   0     0      [1,0]<stderr>:0      0 --:--:[1,0]<stderr>:-- --:--:-- --:[1,0]<stderr>:--:--     0[1,0]<stderr>:
2023-08-01 15:32:38 100  1163  100  1163    0     0   1492      0 --:--:-[1,0]<stderr>:- --:--:-- --:--:--  1491
2023-08-01 15:32:38 100  1[1,0]<stderr>:163  100  1163 [1,0]<stderr>:   0     0   14[1,0]<stderr>:92      0 --:-[1,0]<stderr>:-:-- --:--:-- -[1,0]<stderr>:-:--:--  1491
2023-08-01 15:32:38 [1,0]<stderr>:
2023-08-01 15:32:38   0  319M    0 3034k    0     0  2009k      0  0:02:42  0:00:01  0:02:41 2009k2023-08-01 15:32:41 [1,0]<stderr>:
2023-08-01 15:32:41  17  319M   17 55.8M    0     0  22.2M      0  0:00:14  0:00:02  0:00:12 52.9M[1,0]<stderr>:
2023-08-01 15:32:41  34  319M   34  108M    0     0  30.9M      0  0:00:10  0:00[1,0]<stderr>::03  0:[1,0]<stderr>:00:07 52.9M[1,0]<stderr>:
2023-08-01 15:32:41  50  319M   50  161M    0     0  35.8M      0  0:00:08 [1,0]<stderr>: 0:00:04  0:00:04 52.9M2023-08-01 15:32:44 [1,0]<stderr>:
2023-08-01 15:32:44  67  319M   67  214M    0     0  38.9M      0  0:00:08  0:00:05  0:00:03 52.9M[1,0]<stderr>:
2023-08-01 15:32:44  83  319M   83  267M    0     0  41.1M      0  0:00:07  0:00:06  0:00:01 52.9M[1,0]<stderr>:
2023-08-01 15:32:44 100  319M  100  319M    0     0  42.6M      0  0:00:07  0:[1,0]<stderr>:00:07 --:--:-- 52.9M
2023-08-01 15:32:44 [1,0]<stderr>:INFO:background_dirsync:Flush sync '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs' to '/tmp/amlt_code/outputs/logs'
2023-08-01 15:32:44 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner15.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt'
2023-08-01 15:32:44 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner4.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt'
2023-08-01 15:32:44 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner8.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt'
2023-08-01 15:32:44 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner5.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt'
2023-08-01 15:32:44 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner1.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt'
2023-08-01 15:32:44 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner7.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt'
2023-08-01 15:32:44 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner9.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt'
2023-08-01 15:32:44 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner2.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt'
2023-08-01 15:32:44 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner11.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt'
2023-08-01 15:32:44 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner3.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt'
2023-08-01 15:32:44 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner13.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt'
2023-08-01 15:32:44 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner12.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt'
2023-08-01 15:32:44 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner14.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt'
2023-08-01 15:32:44 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner6.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt'
2023-08-01 15:32:44 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt'
2023-08-01 15:32:44 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner10.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt'
2023-08-01 15:32:44 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/job_prep_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log'
2023-08-01 15:32:44 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_922_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:32:44 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_899_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:32:44 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_910_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:32:44 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_900_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:32:44 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_912_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:32:44 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_904_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:32:44 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_916_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:32:44 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_924_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:32:44 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_902_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:32:44 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_928_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:32:44 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_906_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:32:44 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_918_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:32:44 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_926_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:32:44 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_920_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:32:44 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_914_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:32:44 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_908_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:32:44 [1,0]<stderr>:INFO:background_dirsync:Clean shutdown of directory syncer from '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs' to '/tmp/amlt_code/outputs/logs'
2023-08-01 15:32:47 [1,0]<stderr>:INFO:background_dirsync:Flush sync '/tmp/amlt_code/outputs' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab'
2023-08-01 15:32:47 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner15.txt'
2023-08-01 15:32:47 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner4.txt'
2023-08-01 15:32:47 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner8.txt'
2023-08-01 15:32:47 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner5.txt'
2023-08-01 15:32:47 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner1.txt'
2023-08-01 15:32:47 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner7.txt'
2023-08-01 15:32:47 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner9.txt'
2023-08-01 15:32:47 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner2.txt'
2023-08-01 15:32:47 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner11.txt'
2023-08-01 15:32:47 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner3.txt'
2023-08-01 15:32:47 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner13.txt'
2023-08-01 15:32:47 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner12.txt'
2023-08-01 15:32:47 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner14.txt'
2023-08-01 15:32:47 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner6.txt'
2023-08-01 15:32:47 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner.txt'
2023-08-01 15:32:47 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner10.txt'
2023-08-01 15:32:47 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/job_prep_azureml.log'
2023-08-01 15:32:47 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:32:47 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:32:47 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:32:47 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:32:47 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:32:47 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:32:47 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:32:47 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:32:47 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:32:47 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:32:47 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:32:47 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:32:47 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:32:47 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:32:47 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:32:47 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:32:50 [1,0]<stderr>:INFO:background_dirsync:Clean shutdown of directory syncer from '/tmp/amlt_code/outputs' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab'
2023-08-01 15:34:50 [1,9]<stderr>:2023/08/01 15:34:50 INFO mlflow.tracking.fluent: Autologging successfully enabled for pyspark.
2023-08-01 15:34:54 [1,0]<stderr>:2023/08/01 15:34:51 INFO mlflow.tracking.fluent: Autologging successfully enabled for pyspark.
2023-08-01 15:34:54 [1,1]<stderr>:ln: failed to create symbolic link 'video_datasets/data'[1,6]<stderr>:ln: failed to create symbolic link 'video_datasets/data': File exists
2023-08-01 15:34:54 [1,5]<stderr>:ln: failed to create symbolic link 'video_datasets/data'[1,1]<stderr>:: File exists
2023-08-01 15:34:54 [1,13]<stderr>:ln: failed to create symbolic link 'video_datasets/data'[1,5]<stderr>:: File exists
2023-08-01 15:34:54 [1,14]<stderr>:ln: failed to create symbolic link 'video_datasets/data'[1,13]<stderr>:: File exists
2023-08-01 15:34:54 [1,10]<stderr>:ln: failed to create symbolic link 'video_datasets/data'[1,14]<stderr>:: File exists
2023-08-01 15:34:54 [1,11]<stderr>:ln: failed to create symbolic link 'video_datasets/data'[1,10]<stderr>:: File exists
2023-08-01 15:34:54 [1,8]<stderr>:ln: failed to create symbolic link 'video_datasets/data'[1,7]<stderr>:ln: failed to create symbolic link 'video_datasets/data'[1,11]<stderr>:: File exists
2023-08-01 15:34:54 [1,3]<stderr>:ln: failed to create symbolic link 'video_datasets/data'[1,8]<stderr>:: File exists
2023-08-01 15:34:54 [1,12]<stderr>:ln: failed to create symbolic link 'video_datasets/data'[1,7]<stderr>:: File exists
2023-08-01 15:34:54 [1,2]<stderr>:ln: failed to create symbolic link 'video_datasets/data'[1,12]<stderr>:: File exists
2023-08-01 15:34:54 [1,3]<stderr>:: File exists[1,3]<stderr>:
2023-08-01 15:34:54 [1,0]<stderr>:ln: failed to create symbolic link 'video_datasets/data'[1,2]<stderr>:: File exists
2023-08-01 15:34:54 [1,15]<stderr>:ln: failed to create symbolic link 'video_datasets/data'[1,4]<stderr>:ln: failed to create symbolic link 'video_datasets/data'[1,0]<stderr>:: File exists
2023-08-01 15:34:54 [1,15]<stderr>:: File exists
2023-08-01 15:34:54 [1,4]<stderr>:: File exists
2023-08-01 15:34:54 [1,0]<stderr>:2023/08/01 15:34:51 INFO mlflow.tracking.fluent: Autologging successfully enabled for pyspark.
2023-08-01 15:34:54 [1,4]<stderr>:2023/08/01 15:34:52 INFO mlflow.tracking.fluent: Autologging successfully enabled for pyspark.
2023-08-01 15:34:54 [1,9]<stderr>:2023/08/01 15:34:52 WARNING mlflow.utils.autologging_utils: You are using an unsupported version of transformers. If you encounter errors during autologging, try upgrading / downgrading transformers to a supported version, or try upgrading MLflow.
2023-08-01 15:34:54 [1,6]<stderr>:2023/08/01 15:34:52 INFO mlflow.tracking.fluent: Autologging successfully enabled for pyspark.
2023-08-01 15:34:54 [1,8]<stderr>:2023/08/01 15:34:53 INFO mlflow.tracking.fluent: Autologging successfully enabled for pyspark.
2023-08-01 15:34:54 [1,1]<stderr>:2023/08/01 15:34:53 INFO mlflow.tracking.fluent: Autologging successfully enabled for pyspark.
2023-08-01 15:34:54 [1,5]<stderr>:2023/08/01 15:34:53 INFO mlflow.tracking.fluent: Autologging successfully enabled for pyspark.
2023-08-01 15:34:54 [1,0]<stderr>:2023/08/01 15:34:53 INFO mlflow.tracking.fluent: Autologging successfully enabled for pyspark.
2023-08-01 15:34:54 [1,9]<stderr>:2023/08/01 15:34:53 INFO mlflow.tracking.fluent: Autologging successfully enabled for transformers.
2023-08-01 15:34:54 [1,12]<stderr>:2023/08/01 15:34:53 INFO mlflow.tracking.fluent: Autologging successfully enabled for pyspark.
2023-08-01 15:34:54 [1,2]<stderr>:2023/08/01 15:34:53 INFO mlflow.tracking.fluent: Autologging successfully enabled for pyspark.
2023-08-01 15:34:54 [1,11]<stderr>:2023/08/01 15:34:53 INFO mlflow.tracking.fluent: Autologging successfully enabled for pyspark.
2023-08-01 15:34:54 [1,15]<stderr>:2023/08/01 15:34:53 INFO mlflow.tracking.fluent: Autologging successfully enabled for pyspark.
2023-08-01 15:34:54 [1,7]<stderr>:2023/08/01 15:34:53 INFO mlflow.tracking.fluent: Autologging successfully enabled for pyspark.
2023-08-01 15:34:54 [1,10]<stderr>:2023/08/01 15:34:53 INFO mlflow.tracking.fluent: Autologging successfully enabled for pyspark.
2023-08-01 15:34:54 [1,14]<stderr>:2023/08/01 15:34:53 INFO mlflow.tracking.fluent: Autologging successfully enabled for pyspark.
2023-08-01 15:34:54 [1,13]<stderr>:2023/08/01 15:34:53 INFO mlflow.tracking.fluent: Autologging successfully enabled for pyspark.
2023-08-01 15:34:54 [1,3]<stderr>:2023/08/01 15:34:53 INFO mlflow.tracking.fluent: Autologging successfully enabled for pyspark.
2023-08-01 15:34:54 [1,0]<stderr>:2023/08/01 15:34:53 WARNING mlflow.utils.autologging_utils: You are using an unsupported version of transformers. If you encounter errors during autologging, try upgrading / downgrading transformers to a supported version, or try upgrading MLflow.
2023-08-01 15:34:54 [1,0]<stderr>:2023/08/01 15:34:53 WARNING mlflow.utils.autologging_utils: You are using an unsupported version of transformers. If you encounter errors during autologging, try upgrading / downgrading transformers to a supported version, or try upgrading MLflow.
2023-08-01 15:34:54 [1,0]<stderr>:2023/08/01 15:34:53 INFO mlflow.tracking.fluent: Autologging successfully enabled for transformers.
2023-08-01 15:34:54 [1,0]<stderr>:2023/08/01 15:34:53 INFO mlflow.tracking.fluent: Autologging successfully enabled for transformers.
2023-08-01 15:34:57 [1,4]<stderr>:2023/08/01 15:34:54 WARNING mlflow.utils.autologging_utils: You are using an unsupported version of transformers. If you encounter errors during autologging, try upgrading / downgrading transformers to a supported version, or try upgrading MLflow.
2023-08-01 15:34:57 [1,4]<stderr>:2023/08/01 15:34:54 INFO mlflow.tracking.fluent: Autologging successfully enabled for transformers.
2023-08-01 15:34:57 [1,8]<stderr>:2023/08/01 15:34:55 WARNING mlflow.utils.autologging_utils: You are using an unsupported version of transformers. If you encounter errors during autologging, try upgrading / downgrading transformers to a supported version, or try upgrading MLflow.
2023-08-01 15:34:57 [1,6]<stderr>:2023/08/01 15:34:55 WARNING mlflow.utils.autologging_utils: You are using an unsupported version of transformers. If you encounter errors during autologging, try upgrading / downgrading transformers to a supported version, or try upgrading MLflow.
2023-08-01 15:34:57 [1,1]<stderr>:2023/08/01 15:34:55 WARNING mlflow.utils.autologging_utils: You are using an unsupported version of transformers. If you encounter errors during autologging, try upgrading / downgrading transformers to a supported version, or try upgrading MLflow.
2023-08-01 15:34:57 [1,3]<stderr>:2023/08/01 15:34:55 WARNING mlflow.utils.autologging_utils: You are using an unsupported version of transformers. If you encounter errors during autologging, try upgrading / downgrading transformers to a supported version, or try upgrading MLflow.
2023-08-01 15:34:57 [1,5]<stderr>:2023/08/01 15:34:55 WARNING mlflow.utils.autologging_utils: You are using an unsupported version of transformers. If you encounter errors during autologging, try upgrading / downgrading transformers to a supported version, or try upgrading MLflow.
2023-08-01 15:34:57 [1,11]<stderr>:2023/08/01 15:34:55 WARNING mlflow.utils.autologging_utils: You are using an unsupported version of transformers. If you encounter errors during autologging, try upgrading / downgrading transformers to a supported version, or try upgrading MLflow.
2023-08-01 15:34:57 [1,7]<stderr>:2023/08/01 15:34:55 WARNING mlflow.utils.autologging_utils: You are using an unsupported version of transformers. If you encounter errors during autologging, try upgrading / downgrading transformers to a supported version, or try upgrading MLflow.
2023-08-01 15:34:57 [1,12]<stderr>:2023/08/01 15:34:55 WARNING mlflow.utils.autologging_utils: You are using an unsupported version of transformers. If you encounter errors during autologging, try upgrading / downgrading transformers to a supported version, or try upgrading MLflow.
2023-08-01 15:34:57 [1,10]<stderr>:2023/08/01 15:34:55 WARNING mlflow.utils.autologging_utils: You are using an unsupported version of transformers. If you encounter errors during autologging, try upgrading / downgrading transformers to a supported version, or try upgrading MLflow.
2023-08-01 15:34:57 [1,15]<stderr>:2023/08/01 15:34:55 WARNING mlflow.utils.autologging_utils: You are using an unsupported version of transformers. If you encounter errors during autologging, try upgrading / downgrading transformers to a supported version, or try upgrading MLflow.
2023-08-01 15:34:57 [1,2]<stderr>:2023/08/01 15:34:55 WARNING mlflow.utils.autologging_utils: You are using an unsupported version of transformers. If you encounter errors during autologging, try upgrading / downgrading transformers to a supported version, or try upgrading MLflow.
2023-08-01 15:34:57 [1,14]<stderr>:2023/08/01 15:34:55 WARNING mlflow.utils.autologging_utils: You are using an unsupported version of transformers. If you encounter errors during autologging, try upgrading / downgrading transformers to a supported version, or try upgrading MLflow.
2023-08-01 15:34:57 [1,13]<stderr>:2023/08/01 15:34:55 WARNING mlflow.utils.autologging_utils: You are using an unsupported version of transformers. If you encounter errors during autologging, try upgrading / downgrading transformers to a supported version, or try upgrading MLflow.
2023-08-01 15:34:57 [1,0]<stderr>:2023/08/01 15:34:55 WARNING mlflow.utils.autologging_utils: You are using an unsupported version of transformers. If you encounter errors during autologging, try upgrading / downgrading transformers to a supported version, or try upgrading MLflow.
2023-08-01 15:34:57 [1,8]<stderr>:2023/08/01 15:34:56 INFO mlflow.tracking.fluent: Autologging successfully enabled for transformers.
2023-08-01 15:34:57 [1,6]<stderr>:2023/08/01 15:34:56 INFO mlflow.tracking.fluent: Autologging successfully enabled for transformers.
2023-08-01 15:34:57 [1,0]<stderr>:INFO:background_dirsync:Starting directory syncer from '/tmp/amlt_code/outputs' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab', every 30.000000s
2023-08-01 15:34:57 [1,1]<stderr>:2023/08/01 15:34:56 INFO mlflow.tracking.fluent: Autologging successfully enabled for transformers.
2023-08-01 15:34:57 [1,3]<stderr>:2023/08/01 15:34:56 INFO mlflow.tracking.fluent: Autologging successfully enabled for transformers.
2023-08-01 15:34:57 [1,5]<stderr>:2023/08/01 15:34:56 INFO mlflow.tracking.fluent: Autologging successfully enabled for transformers.
2023-08-01 15:34:57 [1,11]<stderr>:2023/08/01 15:34:56 INFO mlflow.tracking.fluent: Autologging successfully enabled for transformers.
2023-08-01 15:34:57 [1,12]<stderr>:2023/08/01 15:34:56 INFO mlflow.tracking.fluent: Autologging successfully enabled for transformers.
2023-08-01 15:34:57 [1,7]<stderr>:2023/08/01 15:34:56 INFO mlflow.tracking.fluent: Autologging successfully enabled for transformers.
2023-08-01 15:34:57 [1,10]<stderr>:2023/08/01 15:34:56 INFO mlflow.tracking.fluent: Autologging successfully enabled for transformers.
2023-08-01 15:34:57 [1,15]<stderr>:2023/08/01 15:34:56 INFO mlflow.tracking.fluent: Autologging successfully enabled for transformers.
2023-08-01 15:34:57 [1,2]<stderr>:2023/08/01 15:34:56 INFO mlflow.tracking.fluent: Autologging successfully enabled for transformers.
2023-08-01 15:34:57 [1,14]<stderr>:2023/08/01 15:34:56 INFO mlflow.tracking.fluent: Autologging successfully enabled for transformers.
2023-08-01 15:34:57 [1,0]<stderr>:2023/08/01 15:34:56 INFO mlflow.tracking.fluent: Autologging successfully enabled for transformers.
2023-08-01 15:34:57 [1,13]<stderr>:2023/08/01 15:34:56 INFO mlflow.tracking.fluent: Autologging successfully enabled for transformers.
2023-08-01 15:34:57 [1,0]<stderr>:INFO:background_dirsync:Starting directory syncer from '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs' to '/tmp/amlt_code/outputs/logs', every 30.000000s
2023-08-01 15:35:18 [1,0]<stdout>:Running on GPUs 0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15
2023-08-01 15:35:18 [1,0]<stdout>:LatentDiffusion: Running in eps-prediction mode
2023-08-01 15:35:18 [1,5]<stdout>:Running on GPUs 0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15
2023-08-01 15:35:18 [1,5]<stdout>:LatentDiffusion: Running in eps-prediction mode
2023-08-01 15:35:24 [1,14]<stdout>:Running on GPUs 0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15
2023-08-01 15:35:24 [1,14]<stdout>:LatentDiffusion: Running in eps-prediction mode
2023-08-01 15:35:27 [1,13]<stdout>:Running on GPUs 0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15
2023-08-01 15:35:27 [1,13]<stdout>:LatentDiffusion: Running in eps-prediction mode
2023-08-01 15:35:27 [1,12]<stdout>:Running on GPUs 0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15
2023-08-01 15:35:27 [1,15]<stdout>:Running on GPUs 0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15
2023-08-01 15:35:27 [1,3]<stdout>:Running on GPUs 0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15
2023-08-01 15:35:27 [1,7]<stdout>:Running on GPUs 0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15
2023-08-01 15:35:27 [1,15]<stdout>:LatentDiffusion: Running in eps-prediction mode
2023-08-01 15:35:27 [1,12]<stdout>:LatentDiffusion: Running in eps-prediction mode
2023-08-01 15:35:27 [1,3]<stdout>:LatentDiffusion: Running in eps-prediction mode
2023-08-01 15:35:27 [1,7]<stdout>:LatentDiffusion: Running in eps-prediction mode
2023-08-01 15:35:27 [1,8]<stdout>:Running on GPUs 0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15
2023-08-01 15:35:27 [1,8]<stdout>:LatentDiffusion: Running in eps-prediction mode
2023-08-01 15:35:27 [1,9]<stdout>:Running on GPUs 0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15
2023-08-01 15:35:27 [1,1]<stdout>:Running on GPUs 0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15
2023-08-01 15:35:27 [1,9]<stdout>:LatentDiffusion: Running in eps-prediction mode
2023-08-01 15:35:27 [1,1]<stdout>:LatentDiffusion: Running in eps-prediction mode
2023-08-01 15:35:27 [1,10]<stdout>:Running on GPUs 0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15
2023-08-01 15:35:27 [1,10]<stdout>:LatentDiffusion: Running in eps-prediction mode
2023-08-01 15:35:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner15.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt'
2023-08-01 15:35:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner4.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt'
2023-08-01 15:35:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner8.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt'
2023-08-01 15:35:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner5.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt'
2023-08-01 15:35:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner1.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt'
2023-08-01 15:35:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner7.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt'
2023-08-01 15:35:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner9.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt'
2023-08-01 15:35:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner2.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt'
2023-08-01 15:35:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner11.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt'
2023-08-01 15:35:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner3.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt'
2023-08-01 15:35:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner13.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt'
2023-08-01 15:35:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner12.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt'
2023-08-01 15:35:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner14.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt'
2023-08-01 15:35:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner6.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt'
2023-08-01 15:35:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt'
2023-08-01 15:35:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner10.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt'
2023-08-01 15:35:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/job_prep_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log'
2023-08-01 15:35:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_922_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:35:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_899_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:35:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_910_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:35:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_900_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:35:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_912_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:35:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_904_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:35:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_916_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:35:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_924_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:35:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_902_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:35:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_928_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:35:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_906_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:35:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_918_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:35:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_926_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:35:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_920_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:35:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_914_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:35:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_908_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:35:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner15.txt'
2023-08-01 15:35:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner4.txt'
2023-08-01 15:35:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner8.txt'
2023-08-01 15:35:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner5.txt'
2023-08-01 15:35:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner1.txt'
2023-08-01 15:35:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner7.txt'
2023-08-01 15:35:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner9.txt'
2023-08-01 15:35:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner2.txt'
2023-08-01 15:35:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner11.txt'
2023-08-01 15:35:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner3.txt'
2023-08-01 15:35:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner13.txt'
2023-08-01 15:35:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner12.txt'
2023-08-01 15:35:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner14.txt'
2023-08-01 15:35:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner6.txt'
2023-08-01 15:35:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner.txt'
2023-08-01 15:35:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner10.txt'
2023-08-01 15:35:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/job_prep_azureml.log'
2023-08-01 15:35:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:35:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:35:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:35:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:35:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:35:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:35:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:35:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:35:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:35:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:35:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:35:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:35:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:35:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:35:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:35:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:35:30 [1,6]<stdout>:Running on GPUs 0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15
2023-08-01 15:35:30 [1,6]<stdout>:LatentDiffusion: Running in eps-prediction mode
2023-08-01 15:35:30 [1,11]<stdout>:Running on GPUs 0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15
2023-08-01 15:35:30 [1,2]<stdout>:Running on GPUs 0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15
2023-08-01 15:35:30 [1,11]<stdout>:LatentDiffusion: Running in eps-prediction mode
2023-08-01 15:35:30 [1,2]<stdout>:LatentDiffusion: Running in eps-prediction mode
2023-08-01 15:35:30 [1,4]<stdout>:Running on GPUs 0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15
2023-08-01 15:35:30 [1,4]<stdout>:LatentDiffusion: Running in eps-prediction mode
2023-08-01 15:35:33 [1,0]<stdout>:DiffusionWrapper has 859.53 M params.
2023-08-01 15:35:33 [1,5]<stdout>:DiffusionWrapper has 859.53 M params.
2023-08-01 15:35:33 [1,0]<stdout>:making attention of type 'vanilla' with 512 in_channels
2023-08-01 15:35:33 [1,0]<stdout>:Working with z of shape (1, 4, 32, 32) = 4096 dimensions.
2023-08-01 15:35:33 [1,0]<stdout>:making attention of type 'vanilla' with 512 in_channels
2023-08-01 15:35:33 [1,5]<stdout>:making attention of type 'vanilla' with 512 in_channels
2023-08-01 15:35:33 [1,5]<stdout>:Working with z of shape (1, 4, 32, 32) = 4096 dimensions.
2023-08-01 15:35:36 [1,5]<stdout>:making attention of type 'vanilla' with 512 in_channels
2023-08-01 15:35:36 [1,0]<stderr>:Downloading: "https://github.com/DagnyT/hardnet/raw/master/pretrained/train_liberty_with_aug/checkpoint_liberty_with_aug.pth" to /home/t-hkandala/.cache/torch/hub/checkpoints/checkpoint_liberty_with_aug.pth
2023-08-01 15:35:36 [1,5]<stderr>:Downloading: "https://github.com/DagnyT/hardnet/raw/master/pretrained/train_liberty_with_aug/checkpoint_liberty_with_aug.pth" to /home/t-hkandala/.cache/torch/hub/checkpoints/checkpoint_liberty_with_aug.pth
2023-08-01 15:35:36 [1,0]<stderr>:
2023-08-01 15:35:36   0%|          | 0.00/5.10M [00:00<?, ?B/s][1,0]<stderr>:
2023-08-01 15:35:36   1%|â         | 72.0k/5.10M [00:00<00:08, 648kB/s][1,5]<stderr>:
2023-08-01 15:35:36   0%|          | 0.00/5.10M [00:00<?, ?B/s][1,0]<stderr>:
2023-08-01 15:35:36   4%|â         | 216k/5.10M [00:00<00:04, 1.08MB/s][1,5]<stderr>:
2023-08-01 15:35:36   1%|â         | 72.0k/5.10M [00:00<00:08, 647kB/s][1,0]<stderr>:
2023-08-01 15:35:36  16%|ââ        | 856k/5.10M [00:00<00:01, 3.37MB/s][1,5]<stderr>:
2023-08-01 15:35:36   6%|â         | 328k/5.10M [00:00<00:02, 1.71MB/s][1,0]<stderr>:
2023-08-01 15:35:36  65%|âââââââ   | 3.30M/5.10M [00:00<00:00, 11.5MB/s][1,0]<stderr>:
2023-08-01 15:35:36 100%|ââââââââââ| 5.10M/5.10M [00:00<00:00, 11.6MB/s]
2023-08-01 15:35:36 [1,5]<stderr>:
2023-08-01 15:35:36  25%|âââ       | 1.27M/5.10M [00:00<00:00, 5.16MB/s][1,5]<stderr>:
2023-08-01 15:35:36 100%|ââââââââââ| 5.10M/5.10M [00:00<00:00, 12.8MB/s]
2023-08-01 15:35:36 [1,0]<stderr>:
2023-08-01 15:35:36 Downloading:   0%|          | 0.00/939k [00:00<?, ?B/s]2023-08-01 15:35:39 [1,0]<stderr>:
2023-08-01 15:35:39 Downloading:   7%|â         | 65.0k/939k [00:00<00:01, 580kB/s][1,0]<stderr>:
2023-08-01 15:35:39 Downloading:  26%|âââ       | 241k/939k [00:00<00:00, 1.22MB/s][1,0]<stderr>:
2023-08-01 15:35:39 Downloading:  85%|âââââââââ | 801k/939k [00:00<00:00, 3.16MB/s][1,0]<stderr>:
2023-08-01 15:35:39 Downloading: 100%|ââââââââââ| 939k/939k [00:00<00:00, 2.88MB/s]
2023-08-01 15:35:39 [1,0]<stderr>:
2023-08-01 15:35:39 Downloading:   0%|          | 0.00/512k [00:00<?, ?B/s][1,0]<stderr>:
2023-08-01 15:35:39 Downloading:   6%|â         | 33.0k/512k [00:00<00:02, 233kB/s][1,0]<stderr>:
2023-08-01 15:35:39 Downloading:  19%|ââ        | 98.0k/512k [00:00<00:01, 369kB/s][1,0]<stderr>:
2023-08-01 15:35:39 Downloading:  45%|âââââ     | 233k/512k [00:00<00:00, 654kB/s] [1,0]<stderr>:
2023-08-01 15:35:39 Downloading: 100%|ââââââââââ| 512k/512k [00:00<00:00, 1.04MB/s]
2023-08-01 15:35:39 [1,14]<stdout>:DiffusionWrapper has 859.53 M params.
2023-08-01 15:35:39 [1,0]<stderr>:
2023-08-01 15:35:39 Downloading:   0%|          | 0.00/389 [00:00<?, ?B/s][1,0]<stderr>:
2023-08-01 15:35:39 Downloading: 100%|ââââââââââ| 389/389 [00:00<00:00, 2.38MB/s]
2023-08-01 15:35:42 [1,14]<stdout>:making attention of type 'vanilla' with 512 in_channels
2023-08-01 15:35:42 [1,14]<stdout>:Working with z of shape (1, 4, 32, 32) = 4096 dimensions.
2023-08-01 15:35:42 [1,14]<stdout>:making attention of type 'vanilla' with 512 in_channels
2023-08-01 15:35:42 [1,0]<stderr>:
2023-08-01 15:35:42 Downloading:   0%|          | 0.00/905 [00:00<?, ?B/s][1,0]<stderr>:
2023-08-01 15:35:42 Downloading: 100%|ââââââââââ| 905/905 [00:00<00:00, 5.03MB/s]
2023-08-01 15:35:42 [1,13]<stdout>:DiffusionWrapper has 859.53 M params.
2023-08-01 15:35:42 [1,13]<stdout>:making attention of type 'vanilla' with 512 in_channels
2023-08-01 15:35:42 [1,13]<stdout>:Working with z of shape (1, 4, 32, 32) = 4096 dimensions.
2023-08-01 15:35:42 [1,13]<stdout>:making attention of type 'vanilla' with 512 in_channels
2023-08-01 15:35:42 [1,0]<stderr>:
2023-08-01 15:35:42 Downloading:   0%|          | 0.00/4.41k [00:00<?, ?B/s][1,0]<stderr>:
2023-08-01 15:35:42 Downloading: 100%|ââââââââââ| 4.41k/4.41k [00:00<00:00, 16.0MB/s]
2023-08-01 15:35:42 [1,3]<stdout>:DiffusionWrapper has 859.53 M params.
2023-08-01 15:35:42 [1,12]<stdout>:DiffusionWrapper has 859.53 M params.
2023-08-01 15:35:42 [1,15]<stdout>:DiffusionWrapper has 859.53 M params.
2023-08-01 15:35:42 [1,7]<stdout>:DiffusionWrapper has 859.53 M params.
2023-08-01 15:35:42 [1,0]<stderr>:
2023-08-01 15:35:42 Downloading:   0%|          | 0.00/1.59G [00:00<?, ?B/s][1,0]<stderr>:
2023-08-01 15:35:42 Downloading:   0%|          | 60.0k/1.59G [00:00<50:50, 561kB/s][1,8]<stdout>:DiffusionWrapper has 859.53 M params.
2023-08-01 15:35:42 [1,0]<stderr>:
2023-08-01 15:35:42 Downloading:   0%|          | 268k/1.59G [00:00<19:57, 1.43MB/s][1,0]<stderr>:
2023-08-01 15:35:42 Downloading:   0%|          | 968k/1.59G [00:00<07:11, 3.97MB/s][1,1]<stdout>:DiffusionWrapper has 859.53 M params.
2023-08-01 15:35:42 [1,3]<stdout>:making attention of type 'vanilla' with 512 in_channels
2023-08-01 15:35:42 [1,0]<stderr>:
2023-08-01 15:35:42 Downloading:   0%|          | 3.33M/1.59G [00:00<02:20, 12.1MB/s][1,12]<stdout>:making attention of type 'vanilla' with 512 in_channels
2023-08-01 15:35:42 [1,9]<stdout>:DiffusionWrapper has 859.53 M params.
2023-08-01 15:35:42 [1,15]<stdout>:making attention of type 'vanilla' with 512 in_channels
2023-08-01 15:35:42 [1,3]<stdout>:Working with z of shape (1, 4, 32, 32) = 4096 dimensions.
2023-08-01 15:35:42 [1,7]<stdout>:making attention of type 'vanilla' with 512 in_channels
2023-08-01 15:35:42 [1,0]<stderr>:
2023-08-01 15:35:42 Downloading:   0%|          | 8.07M/1.59G [00:00<01:06, 25.5MB/s][1,12]<stdout>:Working with z of shape (1, 4, 32, 32) = 4096 dimensions.
2023-08-01 15:35:42 [1,15]<stdout>:Working with z of shape (1, 4, 32, 32) = 4096 dimensions.
2023-08-01 15:35:42 [1,3]<stdout>:making attention of type 'vanilla' with 512 in_channels
2023-08-01 15:35:42 [1,8]<stdout>:making attention of type 'vanilla' with 512 in_channels
2023-08-01 15:35:42 [1,7]<stdout>:Working with z of shape (1, 4, 32, 32) = 4096 dimensions.
2023-08-01 15:35:42 [1,12]<stdout>:making attention of type 'vanilla' with 512 in_channels
2023-08-01 15:35:42 [1,0]<stderr>:
2023-08-01 15:35:42 Downloading:   1%|          | 13.0M/1.59G [00:00<00:49, 34.3MB/s][1,15]<stdout>:making attention of type 'vanilla' with 512 in_channels
2023-08-01 15:35:42 [1,7]<stdout>:making attention of type 'vanilla' with 512 in_channels
2023-08-01 15:35:42 [1,8]<stdout>:Working with z of shape (1, 4, 32, 32) = 4096 dimensions.
2023-08-01 15:35:42 [1,10]<stdout>:DiffusionWrapper has 859.53 M params.
2023-08-01 15:35:42 [1,0]<stderr>:
2023-08-01 15:35:42 Downloading:   1%|          | 17.9M/1.59G [00:00<00:42, 39.9MB/s][1,8]<stdout>:making attention of type 'vanilla' with 512 in_channels
2023-08-01 15:35:42 [1,0]<stderr>:
2023-08-01 15:35:42 Downloading:   1%|â         | 22.8M/1.59G [00:00<00:38, 43.7MB/s][1,1]<stdout>:making attention of type 'vanilla' with 512 in_channels
2023-08-01 15:35:42 [1,0]<stderr>:
2023-08-01 15:35:42 Downloading:   2%|â         | 27.7M/1.59G [00:00<00:36, 46.0MB/s][1,9]<stdout>:making attention of type 'vanilla' with 512 in_channels
2023-08-01 15:35:45 [1,1]<stdout>:Working with z of shape (1, 4, 32, 32) = 4096 dimensions.
2023-08-01 15:35:45 [1,0]<stderr>:
2023-08-01 15:35:45 Downloading:   2%|â         | 32.7M/1.59G [00:01<00:34, 48.0MB/s][1,9]<stdout>:Working with z of shape (1, 4, 32, 32) = 4096 dimensions.
2023-08-01 15:35:45 [1,1]<stdout>:making attention of type 'vanilla' with 512 in_channels
2023-08-01 15:35:45 [1,0]<stderr>:
2023-08-01 15:35:45 Downloading:   2%|â         | 37.7M/1.59G [00:01<00:33, 49.3MB/s][1,9]<stdout>:making attention of type 'vanilla' with 512 in_channels
2023-08-01 15:35:45 [1,0]<stderr>:
2023-08-01 15:35:45 Downloading:   3%|â         | 42.7M/1.59G [00:01<00:33, 50.2MB/s][1,10]<stdout>:making attention of type 'vanilla' with 512 in_channels
2023-08-01 15:35:45 [1,0]<stderr>:
2023-08-01 15:35:45 Downloading:   3%|â         | 47.7M/1.59G [00:01<00:32, 50.9MB/s][1,10]<stdout>:Working with z of shape (1, 4, 32, 32) = 4096 dimensions.
2023-08-01 15:35:45 [1,10]<stdout>:making attention of type 'vanilla' with 512 in_channels
2023-08-01 15:35:45 [1,0]<stderr>:
2023-08-01 15:35:45 Downloading:   3%|â         | 52.7M/1.59G [00:01<00:32, 51.3MB/s][1,0]<stderr>:
2023-08-01 15:35:45 Downloading:   4%|â         | 57.7M/1.59G [00:01<00:31, 51.7MB/s][1,0]<stderr>:
2023-08-01 15:35:45 Downloading:   4%|â         | 62.7M/1.59G [00:01<00:31, 51.9MB/s][1,0]<stderr>:
2023-08-01 15:35:45 Downloading:   4%|â         | 67.7M/1.59G [00:01<00:31, 52.0MB/s][1,6]<stdout>:DiffusionWrapper has 859.53 M params.
2023-08-01 15:35:45 [1,11]<stdout>:DiffusionWrapper has 859.53 M params.
2023-08-01 15:35:45 [1,0]<stderr>:
2023-08-01 15:35:45 Downloading:   4%|â         | 72.7M/1.59G [00:01<00:31, 52.1MB/s][1,0]<stderr>:
2023-08-01 15:35:45 Downloading:   5%|â         | 77.7M/1.59G [00:01<00:31, 52.2MB/s][1,0]<stderr>:
2023-08-01 15:35:45 Downloading:   5%|â         | 82.7M/1.59G [00:02<00:31, 52.3MB/s][1,4]<stdout>:DiffusionWrapper has 859.53 M params.
2023-08-01 15:35:45 [1,0]<stderr>:
2023-08-01 15:35:45 Downloading:   5%|â         | 87.7M/1.59G [00:02<00:30, 52.3MB/s][1,2]<stdout>:DiffusionWrapper has 859.53 M params.
2023-08-01 15:35:45 [1,0]<stderr>:
2023-08-01 15:35:45 Downloading:   6%|â         | 92.7M/1.59G [00:02<00:30, 52.4MB/s][1,6]<stdout>:making attention of type 'vanilla' with 512 in_channels
2023-08-01 15:35:45 [1,11]<stdout>:making attention of type 'vanilla' with 512 in_channels
2023-08-01 15:35:45 [1,0]<stderr>:
2023-08-01 15:35:45 Downloading:   6%|â         | 97.7M/1.59G [00:02<00:30, 52.5MB/s][1,6]<stdout>:Working with z of shape (1, 4, 32, 32) = 4096 dimensions.
2023-08-01 15:35:45 [1,11]<stdout>:Working with z of shape (1, 4, 32, 32) = 4096 dimensions.
2023-08-01 15:35:45 [1,0]<stderr>:
2023-08-01 15:35:45 Downloading:   6%|â         | 103M/1.59G [00:02<00:30, 52.5MB/s] [1,6]<stdout>:making attention of type 'vanilla' with 512 in_channels
2023-08-01 15:35:45 [1,11]<stdout>:making attention of type 'vanilla' with 512 in_channels
2023-08-01 15:35:45 [1,0]<stderr>:
2023-08-01 15:35:45 Downloading:   7%|â         | 108M/1.59G [00:02<00:30, 52.5MB/s][1,4]<stdout>:making attention of type 'vanilla' with 512 in_channels
2023-08-01 15:35:45 [1,0]<stderr>:
2023-08-01 15:35:45 Downloading:   7%|â         | 113M/1.59G [00:02<00:30, 52.6MB/s][1,4]<stdout>:Working with z of shape (1, 4, 32, 32) = 4096 dimensions.
2023-08-01 15:35:45 [1,0]<stderr>:
2023-08-01 15:35:45 Downloading:   7%|â         | 118M/1.59G [00:02<00:30, 52.6MB/s][1,2]<stdout>:making attention of type 'vanilla' with 512 in_channels
2023-08-01 15:35:45 [1,4]<stdout>:making attention of type 'vanilla' with 512 in_channels
2023-08-01 15:35:45 [1,0]<stderr>:
2023-08-01 15:35:45 Downloading:   8%|â         | 123M/1.59G [00:02<00:30, 52.6MB/s][1,2]<stdout>:Working with z of shape (1, 4, 32, 32) = 4096 dimensions.
2023-08-01 15:35:45 [1,2]<stdout>:making attention of type 'vanilla' with 512 in_channels
2023-08-01 15:35:45 [1,0]<stderr>:
2023-08-01 15:35:45 Downloading:   8%|â         | 128M/1.59G [00:02<00:29, 52.6MB/s][1,0]<stderr>:
2023-08-01 15:35:45 Downloading:   8%|â         | 133M/1.59G [00:03<00:29, 52.5MB/s][1,0]<stderr>:
2023-08-01 15:35:45 Downloading:   8%|â         | 138M/1.59G [00:03<00:29, 52.5MB/s][1,0]<stderr>:
2023-08-01 15:35:45 Downloading:   9%|â         | 143M/1.59G [00:03<00:29, 52.5MB/s][1,0]<stderr>:
2023-08-01 15:35:45 Downloading:   9%|â         | 148M/1.59G [00:03<00:29, 52.3MB/s][1,0]<stderr>:
2023-08-01 15:35:45 Downloading:   9%|â         | 153M/1.59G [00:03<00:29, 52.4MB/s][1,0]<stderr>:
2023-08-01 15:35:45 Downloading:  10%|â         | 158M/1.59G [00:03<00:29, 52.4MB/s][1,0]<stderr>:
2023-08-01 15:35:45 Downloading:  10%|â         | 163M/1.59G [00:03<00:29, 52.4MB/s][1,0]<stderr>:
2023-08-01 15:35:45 Downloading:  10%|â         | 168M/1.59G [00:03<00:29, 52.7MB/s][1,0]<stderr>:
2023-08-01 15:35:45 Downloading:  11%|â         | 173M/1.59G [00:03<00:29, 52.4MB/s][1,0]<stderr>:
2023-08-01 15:35:45 Downloading:  11%|â         | 178M/1.59G [00:03<00:29, 52.3MB/s]2023-08-01 15:35:48 [1,0]<stderr>:
2023-08-01 15:35:48 Downloading:  11%|â         | 183M/1.59G [00:04<00:28, 52.4MB/s][1,0]<stderr>:
2023-08-01 15:35:48 Downloading:  12%|ââ        | 188M/1.59G [00:04<00:28, 52.5MB/s][1,0]<stderr>:
2023-08-01 15:35:48 Downloading:  12%|ââ        | 193M/1.59G [00:04<00:28, 52.5MB/s][1,0]<stderr>:
2023-08-01 15:35:48 Downloading:  12%|ââ        | 198M/1.59G [00:04<00:28, 52.4MB/s][1,0]<stderr>:
2023-08-01 15:35:48 Downloading:  12%|ââ        | 203M/1.59G [00:04<00:28, 52.3MB/s][1,0]<stderr>:
2023-08-01 15:35:48 Downloading:  13%|ââ        | 208M/1.59G [00:04<00:28, 52.4MB/s][1,0]<stderr>:
2023-08-01 15:35:48 Downloading:  13%|ââ        | 213M/1.59G [00:04<00:28, 52.6MB/s][1,0]<stderr>:
2023-08-01 15:35:48 Downloading:  13%|ââ        | 218M/1.59G [00:04<00:28, 52.7MB/s][1,0]<stderr>:
2023-08-01 15:35:48 Downloading:  14%|ââ        | 223M/1.59G [00:04<00:28, 52.7MB/s][1,0]<stderr>:
2023-08-01 15:35:48 Downloading:  14%|ââ        | 228M/1.59G [00:04<00:28, 52.4MB/s][1,0]<stderr>:
2023-08-01 15:35:48 Downloading:  14%|ââ        | 233M/1.59G [00:05<00:27, 52.5MB/s][1,0]<stderr>:
2023-08-01 15:35:48 Downloading:  15%|ââ        | 238M/1.59G [00:05<00:27, 52.6MB/s][1,0]<stderr>:
2023-08-01 15:35:48 Downloading:  15%|ââ        | 243M/1.59G [00:05<00:27, 52.5MB/s][1,0]<stderr>:
2023-08-01 15:35:48 Downloading:  15%|ââ        | 248M/1.59G [00:05<00:27, 52.4MB/s][1,0]<stderr>:
2023-08-01 15:35:48 Downloading:  16%|ââ        | 253M/1.59G [00:05<00:27, 52.4MB/s][1,0]<stderr>:
2023-08-01 15:35:48 Downloading:  16%|ââ        | 258M/1.59G [00:05<00:27, 52.5MB/s][1,0]<stderr>:
2023-08-01 15:35:48 Downloading:  16%|ââ        | 263M/1.59G [00:05<00:27, 52.5MB/s][1,0]<stderr>:
2023-08-01 15:35:48 Downloading:  16%|ââ        | 268M/1.59G [00:05<00:27, 52.6MB/s][1,0]<stderr>:
2023-08-01 15:35:48 Downloading:  17%|ââ        | 273M/1.59G [00:05<00:27, 52.6MB/s][1,0]<stderr>:
2023-08-01 15:35:48 Downloading:  17%|ââ        | 278M/1.59G [00:05<00:26, 52.6MB/s][1,0]<stderr>:
2023-08-01 15:35:48 Downloading:  17%|ââ        | 283M/1.59G [00:06<00:26, 52.7MB/s][1,0]<stderr>:
2023-08-01 15:35:48 Downloading:  18%|ââ        | 289M/1.59G [00:06<00:26, 52.7MB/s][1,0]<stderr>:
2023-08-01 15:35:48 Downloading:  18%|ââ        | 294M/1.59G [00:06<00:26, 52.7MB/s][1,0]<stderr>:
2023-08-01 15:35:48 Downloading:  18%|ââ        | 299M/1.59G [00:06<00:26, 52.7MB/s][1,0]<stderr>:
2023-08-01 15:35:48 Downloading:  19%|ââ        | 304M/1.59G [00:06<00:26, 52.7MB/s][1,0]<stderr>:
2023-08-01 15:35:48 Downloading:  19%|ââ        | 309M/1.59G [00:06<00:26, 52.7MB/s][1,0]<stderr>:
22023-08-01 15:35:51 [1,0]<stderr>:
2023-08-01 15:35:51 Downloading:  20%|ââ        | 334M/1.59G [00:07<00:25, 52.9MB/s][1,0]<stderr>:
2023-08-01 15:35:51 Downloading:  21%|ââ        | 339M/1.59G [00:07<00:25, 52.9MB/s][1,0]<stderr>:
2023-08-01 15:35:51 Downloading:  21%|ââ        | 344M/1.59G [00:07<00:25, 52.8MB/s][1,0]<stderr>:
2023-08-01 15:35:51 Downloading:  21%|âââ       | 349M/1.59G [00:07<00:25, 52.9MB/s][1,0]<stderr>:
2023-08-01 15:35:51 Downloading:  22%|âââ       | 354M/1.59G [00:07<00:25, 52.9MB/s][1,0]<stderr>:
2023-08-01 15:35:51 Downloading:  22%|âââ       | 359M/1.59G [00:07<00:25, 52.8MB/s][1,0]<stderr>:
2023-08-01 15:35:51 Downloading:  22%|âââ       | 364M/1.59G [00:07<00:25, 52.8MB/s][1,0]<stderr>:
2023-08-01 15:35:51 Downloading:  23%|âââ       | 369M/1.59G [00:07<00:25, 52.8MB/s][1,0]<stderr>:
2023-08-01 15:35:51 Downloading:  23%|âââ       | 374M/1.59G [00:07<00:24, 52.8MB/s][1,0]<stderr>:
2023-08-01 15:35:51 Downloading:  23%|âââ       | 379M/1.59G [00:07<00:24, 52.7MB/s][1,0]<stderr>:
2023-08-01 15:35:51 Downloading:  24%|âââ       | 384M/1.59G [00:08<00:24, 52.6MB/s][1,0]<stderr>:
2023-08-01 15:35:51 Downloading:  24%|âââ       | 389M/1.59G [00:08<00:24, 52.7MB/s][1,0]<stderr>:
2023-08-01 15:35:51 Downloading:  24%|âââ       | 394M/1.59G [00:08<00:24, 52.5MB/s][1,0]<stderr>:
2023-08-01 15:35:51 Downloading:  24%|âââ       | 399M/1.59G [00:08<00:24, 52.4MB/s][1,0]<stderr>:
2023-08-01 15:35:51 Downloading:  25%|âââ       | 404M/1.59G [00:08<00:24, 52.3MB/s][1,0]<stderr>:
2023-08-01 15:35:51 Downloading:  25%|âââ       | 409M/1.59G [00:08<00:24, 52.3MB/s][1,0]<stderr>:
2023-08-01 15:35:51 Downloading:  25%|âââ       | 414M/1.59G [00:08<00:24, 52.0MB/s][1,0]<stderr>:
2023-08-01 15:35:51 Downloading:  26%|âââ       | 419M/1.59G [00:08<00:24, 52.0MB/s][1,0]<stderr>:
2023-08-01 15:35:51 Downloading:  26%|âââ       | 424M/1.59G [00:08<00:24, 52.2MB/s][1,0]<stderr>:
2023-08-01 15:35:51 Downloading:  26%|âââ       | 429M/1.59G [00:08<00:24, 52.0MB/s][1,0]<stderr>:
2023-08-01 15:35:51 Downloading:  27%|âââ       | 434M/1.59G [00:09<00:24, 52.2MB/s][1,0]<stderr>:
2023-08-01 15:35:51 Downloading:  27%|âââ       | 439M/1.59G [00:09<00:24, 52.0MB/s][1,0]<stderr>:
2023-08-01 15:35:51 Downloading:  27%|âââ       | 444M/1.59G [00:09<00:23, 52.2MB/s][1,0]<stderr>:
2023-08-01 15:35:51 Downloading:  28%|âââ       | 449M/1.59G [00:09<00:23, 52.3MB/s][1,0]<stderr>:
2023-08-01 15:35:51 Downloading:  28%|âââ       | 454M/1.59G [00:09<00:23, 52.3MB/s][1,0]<stderr>:
2023-08-01 15:35:51 Downloading:  28%|âââ       | 459M/1.59G [00:09<00:23, 52.4MB/s][1,0]<stderr>:
2023-08-01 15:35:51 Downloading:  28%|âââ       | 464M/1.59G [00:09<00:23, 52.5MB/s][1,0]<stderr>:
2023-08-01 15:35:51 Downloading:  29%|âââ       | 469M/1.59G [00:09<00:23, 52.5MB/s][1,0]<stderr>:
2023-08-01 15:35:51 Downloading:  29%|âââ       | 474M/1.59G [00:09<00:23, 52.7MB/s][1,0]<stderr>:
2023-08-01 15:35:51 Downloading:  29%|âââ       | 480M/1.59G [00:09<00:22, 52.7MB/s][1,0]<stderr>:
2023-08-01 15:35:51 Downloading:  30%|âââ       | 485M/1.59G [00:10<00:22, 52.8MB/s][1,0]<stderr>:
2023-08-01 15:35:51 Downloading:  30%|âââ       | 490M/1.59G [00:10<00:22, 52.7MB/s]2023-08-01 15:35:54 [1,0]<stderr>:
2023-08-01 15:35:54 Downloading:  30%|âââ       | 495M/1.59G [00:10<00:22, 52.8MB/s][1,0]<stderr>:
2023-08-01 15:35:54 Downloading:  31%|âââ       | 500M/1.59G [00:10<00:40, 29.0MB/s][1,0]<stderr>:
2023-08-01 15:35:54 Downloading:  31%|âââ       | 505M/1.59G [00:10<00:35, 33.3MB/s][1,0]<stderr>:
2023-08-01 15:35:54 Downloading:  31%|âââ       | 510M/1.59G [00:10<00:31, 37.3MB/s][1,0]<stderr>:
2023-08-01 15:35:54 Downloading:  32%|ââââ      | 515M/1.59G [00:10<00:28, 40.8MB/s][1,0]<stderr>:
2023-08-01 15:35:54 Downloading:  32%|ââââ      | 520M/1.59G [00:11<00:26, 43.8MB/s][1,0]<stderr>:
2023-08-01 15:35:54 Downloading:  32%|ââââ      | 525M/1.59G [00:11<00:25, 46.1MB/s][1,0]<stderr>:
2023-08-01 15:35:54 Downloading:  32%|ââââ      | 530M/1.59G [00:11<00:24, 48.0MB/s][1,0]<stderr>:
2023-08-01 15:35:54 Downloading:  33%|ââââ      | 535M/1.59G [00:11<00:23, 49.3MB/s][1,0]<stderr>:
2023-08-01 15:35:54 Downloading:  33%|ââââ      | 540M/1.59G [00:11<00:22, 50.3MB/s][1,0]<stderr>:
2023-08-01 15:35:54 Downloading:  33%|ââââ      | 545M/1.59G [00:11<00:22, 51.0MB/s][1,0]<stderr>:
2023-08-01 15:35:54 Downloading:  34%|ââââ      | 550M/1.59G [00:11<00:22, 51.5MB/s][1,0]<stderr>:
2023-08-01 15:35:54 Downloading:  34%|ââââ      | 555M/1.59G [00:11<00:21, 51.9MB/s][1,0]<stderr>:
2023-08-01 15:35:54 Downloading:  34%|ââââ      | 560M/1.59G [00:11<00:21, 52.1MB/s][1,0]<stderr>:
2023-08-01 15:35:54 Downloading:  35%|ââââ      | 565M/1.59G [00:11<00:21, 52.1MB/s][1,0]<stderr>:
2023-08-01 15:35:54 Downloading:  35%|ââââ      | 570M/1.59G [00:12<00:21, 52.3MB/s][1,0]<stderr>:
2023-08-01 15:35:54 Downloading:  35%|ââââ      | 575M/1.59G [00:12<00:21, 52.4MB/s][1,0]<stderr>:
2023-08-01 15:35:54 Downloading:  36%|ââââ      | 580M/1.59G [00:12<00:21, 52.4MB/s][1,0]<stderr>:
2023-08-01 15:35:54 Downloading:  36%|ââââ      | 585M/1.59G [00:12<00:20, 52.4MB/s][1,0]<stderr>:
2023-08-01 15:35:54 Downloading:  36%|ââââ      | 590M/1.59G [00:12<00:20, 52.1MB/s][1,0]<stderr>:
2023-08-01 15:35:54 Downloading:  36%|ââââ      | 595M/1.59G [00:12<00:20, 52.2MB/s][1,0]<stderr>:
2023-08-01 15:35:54 Downloading:  37%|ââââ      | 600M/1.59G [00:12<00:20, 51.8MB/s][1,0]<stderr>:
2023-08-01 15:35:54 Downloading:  37%|ââââ      | 605M/1.59G [00:12<00:20, 52.1MB/s][1,0]<stderr>:
2023-08-01 15:35:54 Downloading:  37%|ââââ      | 610M/1.59G [00:12<00:20, 52.2MB/s][1,0]<stderr>:
2023-08-01 15:35:54 Downloading:  38%|ââââ      | 615M/1.59G [00:12<00:20, 52.4MB/s][1,0]<stderr>:
2023-08-01 15:35:54 Downloading:  38%|ââââ      | 620M/1.59G [00:13<00:20, 52.5MB/s][1,0]<stderr>:
2023-08-01 15:35:54 Downloading:  38%|ââââ      | 625M/1.59G [00:13<00:20, 52.6MB/s]2023-08-01 15:35:57 [1,0]<stderr>:
2023-08-01 15:35:57 Downloading:  39%|ââââ      | 630M/1.59G [00:13<00:19, 52.5MB/s][1,0]<stderr>:
2023-08-01 15:35:57 Downloading:  39%|ââââ      | 635M/1.59G [00:13<00:19, 52.3MB/s][1,0]<stderr>:
2023-08-01 15:35:57 Downloading:  39%|ââââ      | 640M/1.59G [00:13<00:19, 52.4MB/s][1,0]<stderr>:
2023-08-01 15:35:57 Downloading:  40%|ââââ      | 645M/1.59G [00:13<00:19, 52.3MB/s][1,0]<stderr>:
2023-08-01 15:35:57 Downloading:  40%|ââââ      | 650M/1.59G [00:13<00:19, 52.2MB/s][1,0]<stderr>:
2023-08-01 15:35:57 Downloading:  40%|ââââ      | 655M/1.59G [00:13<00:19, 52.1MB/s][1,0]<stderr>:
2023-08-01 15:35:57 Downloading:  40%|ââââ      | 660M/1.59G [00:13<00:19, 52.1MB/s][1,0]<stderr>:
2023-08-01 15:35:57 Downloading:  41%|ââââ      | 665M/1.59G [00:13<00:19, 52.2MB/s][1,0]<stderr>:
2023-08-01 15:35:57 Downloading:  41%|ââââ      | 670M/1.59G [00:14<00:19, 52.2MB/s][1,0]<stderr>:
2023-08-01 15:35:57 Downloading:  41%|âââââ     | 675M/1.59G [00:14<00:19, 52.3MB/s][1,0]<stderr>:
2023-08-01 15:35:57 Downloading:  42%|âââââ     | 680M/1.59G [00:14<00:19, 52.2MB/s][1,0]<stderr>:
2023-08-01 15:35:57 Downloading:  42%|âââââ     | 685M/1.59G [00:14<00:19, 52.2MB/s][1,0]<stderr>:
2023-08-01 15:35:57 Downloading:  42%|âââââ     | 690M/1.59G [00:14<00:18, 52.2MB/s][1,0]<stderr>:
2023-08-01 15:35:57 Downloading:  43%|âââââ     | 695M/1.59G [00:14<00:18, 52.1MB/s][1,0]<stderr>:
2023-08-01 15:35:57 Downloading:  43%|âââââ     | 700M/1.59G [00:14<00:18, 52.3MB/s][1,0]<stderr>:
2023-08-01 15:35:57 Downloading:  43%|âââââ     | 705M/1.59G [00:14<00:18, 52.4MB/s][1,0]<stderr>:
2023-08-01 15:35:57 Downloading:  44%|âââââ     | 710M/1.59G [00:14<00:18, 52.5MB/s][1,0]<stderr>:
2023-08-01 15:35:57 Downloading:  44%|âââââ     | 715M/1.59G [00:14<00:18, 52.5MB/s][1,0]<stderr>:
2023-08-01 15:35:57 Downloading:  44%|âââââ     | 720M/1.59G [00:15<00:18, 52.5MB/s][1,0]<stderr>:
2023-08-01 15:35:57 Downloading:  44%|âââââ     | 725M/1.59G [00:15<00:18, 52.6MB/s][1,0]<stderr>:
2023-08-01 15:35:57 Downloading:  45%|âââââ     | 730M/1.59G [00:15<00:18, 52.5MB/s][1,0]<stderr>:
2023-08-01 15:35:57 Downloading:  45%|âââââ     | 735M/1.59G [00:15<00:17, 52.5MB/s][1,0]<stderr>:
2023-08-01 15:35:57 Downloading:  45%|âââââ     | 740M/1.59G [00:15<00:17, 52.4MB/s][1,0]<stderr>:
2023-08-01 15:35:57 Downloading:  46%|âââââ     | 745M/1.59G [00:15<00:17, 52.5MB/s][1,0]<stderr>:
2023-08-01 15:35:57 Downloading:  46%|âââââ     | 750M/1.59G [00:15<00:17, 52.3MB/s][1,0]<stderr>:
2023-08-01 15:35:57 Downloading:  46%|âââââ     | 755M/1.59G [00:15<00:17, 52.3MB/s][1,0]<stderr>:
2023-08-01 15:35:57 Downloading:  47%|âââââ     | 760M/1.59G [00:15<00:17, 52.2MB/s][1,0]<stderr>:
2023-08-01 15:35:57 Downloading:  47%|âââââ     | 765M/1.59G [00:15<00:17, 52.4MB/s][1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner15.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt'
2023-08-01 15:35:57 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner4.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt'
2023-08-01 15:35:57 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner8.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt'
2023-08-01 15:35:57 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner5.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt'
2023-08-01 15:35:57 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner1.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt'
2023-08-01 15:35:57 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner7.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt'
2023-08-01 15:35:57 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner9.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt'
2023-08-01 15:35:57 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner2.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt'
2023-08-01 15:35:57 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner11.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt'
2023-08-01 15:35:57 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner3.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt'
2023-08-01 15:35:57 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner13.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt'
2023-08-01 15:35:57 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner12.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt'
2023-08-01 15:35:57 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner14.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt'
2023-08-01 15:35:57 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner6.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt'
2023-08-01 15:35:57 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt'
2023-08-01 15:35:57 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner10.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt'
2023-08-01 15:35:57 [1,0]<stderr>:
2023-08-01 15:35:57 Downloading:  47%|âââââ     | 770M/1.59G [00:16<00:17, 52.5MB/s][1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/job_prep_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log'
2023-08-01 15:35:57 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_922_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:35:57 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_899_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:35:57 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_910_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:35:57 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_900_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:35:57 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_912_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:35:57 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_904_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:35:57 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_916_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:35:57 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_924_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:35:57 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_902_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:35:57 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_928_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:35:57 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_906_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:35:57 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_918_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:35:57 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_926_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:35:57 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_920_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:35:57 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_914_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:35:57 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_908_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:35:57 [1,0]<stderr>:
2023-08-01 15:35:57 Downloading:  48%|âââââ     | 775M/1.59G [00:16<00:17, 52.6MB/s]2023-08-01 15:36:00 [1,0]<stderr>:
2023-08-01 15:36:00 Downloading:  48%|âââââ     | 780M/1.59G [00:16<00:16, 52.6MB/s][1,0]<stderr>:
2023-08-01 15:36:00 Downloading:  48%|âââââ     | 785M/1.59G [00:16<00:16, 52.6MB/s][1,0]<stderr>:
2023-08-01 15:36:00 Downloading:  48%|âââââ     | 790M/1.59G [00:16<00:16, 52.5MB/s][1,0]<stderr>:
2023-08-01 15:36:00 Downloading:  49%|âââââ     | 795M/1.59G [00:16<00:16, 52.6MB/s][1,0]<stderr>:
2023-08-01 15:36:00 Downloading:  49%|âââââ     | 800M/1.59G [00:16<00:16, 52.5MB/s][1,0]<stderr>:
2023-08-01 15:36:00 Downloading:  49%|âââââ     | 805M/1.59G [00:16<00:16, 52.6MB/s][1,0]<stderr>:
2023-08-01 15:36:00 Downloading:  50%|âââââ     | 810M/1.59G [00:16<00:16, 52.7MB/s][1,0]<stderr>:
2023-08-01 15:36:00 Downloading:  50%|âââââ     | 815M/1.59G [00:16<00:16, 52.7MB/s][1,0]<stderr>:
2023-08-01 15:36:00 Downloading:  50%|âââââ     | 820M/1.59G [00:17<00:16, 52.6MB/s][1,0]<stderr>:
2023-08-01 15:36:00 Downloading:  51%|âââââ     | 826M/1.59G [00:17<00:16, 52.6MB/s][1,0]<stderr>:
2023-08-01 15:36:00 Downloading:  51%|âââââ     | 831M/1.59G [00:17<00:15, 52.6MB/s][1,0]<stderr>:
2023-08-01 15:36:00 Downloading:  51%|âââââ     | 836M/1.59G [00:17<00:15, 52.4MB/s][1,0]<stderr>:
2023-08-01 15:36:00 Downloading:  52%|ââââââ    | 841M/1.59G [00:17<00:15, 52.5MB/s][1,0]<stderr>:
2023-08-01 15:36:00 Downloading:  52%|ââââââ    | 846M/1.59G [00:17<00:15, 52.4MB/s][1,0]<stderr>:
2023-08-01 15:36:00 Downloading:  52%|ââââââ    | 851M/1.59G [00:17<00:15, 52.4MB/s][1,0]<stderr>:
2023-08-01 15:36:00 Downloading:  52%|ââââââ    | 856M/1.59G [00:17<00:15, 52.3MB/s][1,0]<stderr>:
2023-08-01 15:36:00 Downloading:  53%|ââââââ    | 861M/1.59G [00:17<00:15, 52.1MB/s][1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner15.txt'
2023-08-01 15:36:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner4.txt'
2023-08-01 15:36:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner8.txt'
2023-08-01 15:36:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner5.txt'
2023-08-01 15:36:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner1.txt'
2023-08-01 15:36:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner7.txt'
2023-08-01 15:36:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner9.txt'
2023-08-01 15:36:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner2.txt'
2023-08-01 15:36:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner11.txt'
2023-08-01 15:36:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner3.txt'
2023-08-01 15:36:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner13.txt'
2023-08-01 15:36:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner12.txt'
2023-08-01 15:36:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner14.txt'
2023-08-01 15:36:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner6.txt'
2023-08-01 15:36:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner.txt'
2023-08-01 15:36:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner10.txt'
2023-08-01 15:36:00 [1,0]<stderr>:
2023-08-01 15:36:00 Downloading:  53%|ââââââ    | 866M/1.59G [00:17<00:15, 52.2MB/s][1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/job_prep_azureml.log'
2023-08-01 15:36:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:36:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:36:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:36:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:36:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:36:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:36:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:36:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:36:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:36:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:36:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:36:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:36:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:36:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:36:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:36:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:36:00 [1,0]<stderr>:
2023-08-01 15:36:00 Downloading:  53%|ââââââ    | 871M/1.59G [00:18<00:15, 52.4MB/s][1,0]<stderr>:
2023-08-01 15:36:00 Downloading:  54%|ââââââ    | 876M/1.59G [00:18<00:15, 52.4MB/s][1,0]<stderr>:
2023-08-01 15:36:00 Downloading:  54%|ââââââ    | 881M/1.59G [00:18<00:14, 52.5MB/s][1,0]<stderr>:
2023-08-01 15:36:00 Downloading:  54%|ââââââ    | 886M/1.59G [00:18<00:14, 52.6MB/s][1,0]<stderr>:
2023-08-01 15:36:00 Downloading:  55%|ââââââ    | 891M/1.59G [00:18<00:14, 52.6MB/s][1,0]<stderr>:
2023-08-01 15:36:00 Downloading:  55%|ââââââ    | 896M/1.59G [00:18<00:14, 52.7MB/s][1,0]<stderr>:
2023-08-01 15:36:00 Downloading:  55%|ââââââ    | 901M/1.59G [00:18<00:14, 52.5MB/s][1,0]<stderr>:
2023-08-01 15:36:00 Downloading:  56%|ââââââ    | 906M/1.59G [00:18<00:14, 52.6MB/s][1,0]<stderr>:
2023-08-01 15:36:00 Downloading:  56%|ââââââ    | 911M/1.59G [00:18<00:14, 52.6MB/s][1,0]<stderr>:
2023-08-01 15:36:00 Downloading:  56%|ââââââ    | 916M/1.59G [00:18<00:14, 52.5MB/s][1,0]<stderr>:
2023-08-01 15:36:00 Downloading:  56%|ââââââ    | 921M/1.59G [00:19<00:14, 52.4MB/s][1,0]<stderr>:
2023-08-01 15:36:00 Downloading:  57%|ââââââ    | 926M/1.59G [00:19<00:14, 52.4MB/s]2023-08-01 15:36:03 [1,0]<stderr>:
2023-08-01 15:36:03 Downloading:  57%|ââââââ    | 931M/1.59G [00:19<00:14, 52.3MB/s][1,0]<stderr>:
2023-08-01 15:36:03 Downloading:  57%|ââââââ    | 936M/1.59G [00:19<00:13, 52.2MB/s][1,0]<stderr>:
2023-08-01 15:36:03 Downloading:  58%|ââââââ    | 941M/1.59G [00:19<00:13, 52.2MB/s][1,0]<stderr>:
2023-08-01 15:36:03 Downloading:  58%|ââââââ    | 946M/1.59G [00:19<00:13, 52.2MB/s][1,0]<stderr>:
2023-08-01 15:36:03 Downloading:  58%|ââââââ    | 951M/1.59G [00:19<00:13, 52.3MB/s][1,0]<stderr>:
2023-08-01 15:36:03 Downloading:  59%|ââââââ    | 956M/1.59G [00:19<00:13, 52.3MB/s][1,0]<stderr>:
2023-08-01 15:36:03 Downloading:  59%|ââââââ    | 961M/1.59G [00:19<00:13, 52.5MB/s][1,0]<stderr>:
2023-08-01 15:36:03 Downloading:  59%|ââââââ    | 966M/1.59G [00:19<00:13, 52.5MB/s][1,0]<stderr>:
2023-08-01 15:36:03 Downloading:  60%|ââââââ    | 971M/1.59G [00:20<00:13, 52.6MB/s][1,0]<stderr>:
2023-08-01 15:36:03 Downloading:  60%|ââââââ    | 976M/1.59G [00:20<00:13, 52.6MB/s][1,0]<stderr>:
2023-08-01 15:36:03 Downloading:  60%|ââââââ    | 981M/1.59G [00:20<00:12, 52.7MB/s][1,0]<stderr>:
2023-08-01 15:36:03 Downloading:  60%|ââââââ    | 986M/1.59G [00:20<00:12, 52.7MB/s][1,0]<stderr>:
2023-08-01 15:36:03 Downloading:  61%|ââââââ    | 991M/1.59G [00:20<00:12, 52.7MB/s][1,0]<stderr>:
2023-08-01 15:36:03 Downloading:  61%|ââââââ    | 996M/1.59G [00:20<00:12, 52.6MB/s][1,0]<stderr>:
2023-08-01 15:36:03 Downloading:  61%|âââââââ   | 0.98G/1.59G [00:20<00:12, 52.6MB/s][1,0]<stderr>:
2023-08-01 15:36:03 Downloading:  62%|âââââââ   | 0.98G/1.59G [00:21<00:22, 29.0MB/s][1,0]<stderr>:
2023-08-01 15:36:03 Downloading:  62%|âââââââ   | 0.99G/1.59G [00:21<00:19, 33.2MB/s][1,0]<stderr>:
2023-08-01 15:36:03 Downloading:  62%|âââââââ   | 0.99G/1.59G [00:21<00:17, 37.4MB/s][1,0]<stderr>:
2023-08-01 15:36:03 Downloading:  63%|âââââââ   | 1.00G/1.59G [00:21<00:15, 41.2MB/s][1,0]<stderr>:
2023-08-01 15:36:03 Downloading:  63%|âââââââ   | 1.00G/1.59G [00:21<00:14, 44.1MB/s][1,0]<stderr>:
2023-08-01 15:36:03 Downloading:  63%|âââââââ   | 1.01G/1.59G [00:21<00:13, 46.3MB/s][1,0]<stderr>:
2023-08-01 15:36:03 Downloading:  64%|âââââââ   | 1.01G/1.59G [00:21<00:13, 47.8MB/s][1,0]<stderr>:
2023-08-01 15:36:03 Downloading:  64%|âââââââ   | 1.02G/1.59G [00:21<00:12, 48.8MB/s][1,0]<stderr>:
2023-08-01 15:36:03 Downloading:  64%|âââââââ   | 1.02G/1.59G [00:21<00:12, 49.7MB/s][1,0]<stderr>:
2023-08-01 15:36:03 Downloading:  64%|âââââââ   | 1.03G/1.59G [00:21<00:12, 50.2MB/s][1,0]<stderr>:
2023-08-01 15:36:03 Downloading:  65%|âââââââ   | 1.03G/1.59G [00:22<00:11, 51.0MB/s][1,0]<stderr>:
2023-08-01 15:36:03 Downloading:  65%|âââââââ   | 1.04G/1.59G [00:22<00:11, 51.5MB/s]2023-08-01 15:36:06 [1,0]<stderr>:
2023-08-01 15:36:06 Downloading:  65%|âââââââ   | 1.04G/1.59G [00:22<00:11, 51.7MB/s][1,0]<stderr>:
2023-08-01 15:36:06 Downloading:  66%|âââââââ   | 1.05G/1.59G [00:22<00:11, 52.0MB/s][1,0]<stderr>:
2023-08-01 15:36:06 Downloading:  66%|âââââââ   | 1.05G/1.59G [00:22<00:11, 52.2MB/s][1,0]<stderr>:
2023-08-01 15:36:06 Downloading:  66%|âââââââ   | 1.06G/1.59G [00:22<00:11, 52.1MB/s][1,0]<stderr>:
2023-08-01 15:36:06 Downloading:  67%|âââââââ   | 1.06G/1.59G [00:22<00:10, 52.1MB/s][1,0]<stderr>:
2023-08-01 15:36:06 Downloading:  67%|âââââââ   | 1.07G/1.59G [00:22<00:10, 52.3MB/s][1,0]<stderr>:
2023-08-01 15:36:06 Downloading:  67%|âââââââ   | 1.07G/1.59G [00:22<00:10, 52.3MB/s][1,0]<stderr>:
2023-08-01 15:36:06 Downloading:  67%|âââââââ   | 1.08G/1.59G [00:22<00:10, 52.4MB/s][1,0]<stderr>:
2023-08-01 15:36:06 Downloading:  68%|âââââââ   | 1.08G/1.59G [00:23<00:10, 52.4MB/s][1,0]<stderr>:
2023-08-01 15:36:06 Downloading:  68%|âââââââ   | 1.08G/1.59G [00:23<00:10, 52.5MB/s][1,0]<stderr>:
2023-08-01 15:36:06 Downloading:  68%|âââââââ   | 1.09G/1.59G [00:23<00:10, 52.5MB/s][1,0]<stderr>:
2023-08-01 15:36:06 Downloading:  69%|âââââââ   | 1.09G/1.59G [00:23<00:10, 52.6MB/s][1,0]<stderr>:
2023-08-01 15:36:06 Downloading:  69%|âââââââ   | 1.10G/1.59G [00:23<00:10, 52.5MB/s][1,0]<stderr>:
2023-08-01 15:36:06 Downloading:  69%|âââââââ   | 1.10G/1.59G [00:23<00:10, 52.4MB/s][1,0]<stderr>:
2023-08-01 15:36:06 Downloading:  70%|âââââââ   | 1.11G/1.59G [00:23<00:09, 52.4MB/s][1,0]<stderr>:
2023-08-01 15:36:06 Downloading:  70%|âââââââ   | 1.11G/1.59G [00:23<00:09, 52.1MB/s][1,0]<stderr>:
2023-08-01 15:36:06 Downloading:  70%|âââââââ   | 1.12G/1.59G [00:23<00:09, 52.1MB/s][1,0]<stderr>:
2023-08-01 15:36:06 Downloading:  71%|âââââââ   | 1.12G/1.59G [00:23<00:09, 52.1MB/s][1,0]<stderr>:
2023-08-01 15:36:06 Downloading:  71%|âââââââ   | 1.13G/1.59G [00:24<00:09, 52.1MB/s][1,0]<stderr>:
2023-08-01 15:36:06 Downloading:  71%|âââââââ   | 1.13G/1.59G [00:24<00:09, 52.2MB/s][1,0]<stderr>:
2023-08-01 15:36:06 Downloading:  71%|ââââââââ  | 1.14G/1.59G [00:24<00:09, 52.2MB/s][1,0]<stderr>:
2023-08-01 15:36:06 Downloading:  72%|ââââââââ  | 1.14G/1.59G [00:24<00:09, 52.3MB/s][1,0]<stderr>:
2023-08-01 15:36:06 Downloading:  72%|ââââââââ  | 1.15G/1.59G [00:24<00:09, 52.5MB/s][1,0]<stderr>:
2023-08-01 15:36:06 Downloading:  72%|ââââââââ  | 1.15G/1.59G [00:24<00:09, 52.4MB/s][1,0]<stderr>:
2023-08-01 15:36:06 Downloading:  73%|ââââââââ  | 1.16G/1.59G [00:24<00:08, 52.5MB/s][1,0]<stderr>:
2023-08-01 15:36:06 Downloading:  73%|ââââââââ  | 1.16G/1.59G [00:24<00:08, 52.2MB/s][1,0]<stderr>:
2023-08-01 15:36:06 Downloading:  73%|ââââââââ  | 1.17G/1.59G [00:24<00:08, 52.3MB/s][1,0]<stderr>:
2023-08-01 15:36:06 Downloading:  74%|ââââââââ  | 1.17G/1.59G [00:24<00:08, 52.4MB/s][1,0]<stderr>:
2023-08-01 15:36:06 Downloading:  74%|ââââââââ  | 1.18G/1.59G [00:25<00:08, 52.5MB/s][1,0]<stderr>:
2023-08-01 15:36:06 Downloading:  74%|ââââââââ  | 1.18G/1.59G [00:25<00:08, 52.5MB/s]2023-08-01 15:36:09 [1,0]<stderr>:
2023-08-01 15:36:09 Downloading:  75%|ââââââââ  | 1.19G/1.59G [00:25<00:08, 52.4MB/s][1,0]<stderr>:
2023-08-01 15:36:09 Downloading:  75%|ââââââââ  | 1.19G/1.59G [00:25<00:08, 52.4MB/s][1,0]<stderr>:
2023-08-01 15:36:09 Downloading:  75%|ââââââââ  | 1.20G/1.59G [00:25<00:08, 52.5MB/s][1,0]<stderr>:
2023-08-01 15:36:09 Downloading:  75%|ââââââââ  | 1.20G/1.59G [00:25<00:07, 52.5MB/s][1,0]<stderr>:
2023-08-01 15:36:09 Downloading:  76%|ââââââââ  | 1.21G/1.59G [00:25<00:07, 52.5MB/s][1,0]<stderr>:
2023-08-01 15:36:09 Downloading:  76%|ââââââââ  | 1.21G/1.59G [00:25<00:07, 52.5MB/s][1,0]<stderr>:
2023-08-01 15:36:09 Downloading:  76%|ââââââââ  | 1.22G/1.59G [00:25<00:07, 52.5MB/s][1,0]<stderr>:
2023-08-01 15:36:09 Downloading:  77%|ââââââââ  | 1.22G/1.59G [00:25<00:07, 52.5MB/s][1,0]<stderr>:
2023-08-01 15:36:09 Downloading:  77%|ââââââââ  | 1.23G/1.59G [00:26<00:07, 52.5MB/s][1,0]<stderr>:
2023-08-01 15:36:09 Downloading:  77%|ââââââââ  | 1.23G/1.59G [00:26<00:07, 52.6MB/s][1,0]<stderr>:
2023-08-01 15:36:09 Downloading:  78%|ââââââââ  | 1.24G/1.59G [00:26<00:07, 52.6MB/s][1,0]<stderr>:
2023-08-01 15:36:09 Downloading:  78%|ââââââââ  | 1.24G/1.59G [00:26<00:07, 52.7MB/s][1,0]<stderr>:
2023-08-01 15:36:09 Downloading:  78%|ââââââââ  | 1.25G/1.59G [00:26<00:07, 52.7MB/s][1,0]<stderr>:
2023-08-01 15:36:09 Downloading:  79%|ââââââââ  | 1.25G/1.59G [00:26<00:06, 52.7MB/s][1,0]<stderr>:
2023-08-01 15:36:09 Downloading:  79%|ââââââââ  | 1.26G/1.59G [00:26<00:06, 52.7MB/s][1,0]<stderr>:
2023-08-01 15:36:09 Downloading:  79%|ââââââââ  | 1.26G/1.59G [00:26<00:06, 52.7MB/s][1,0]<stderr>:
2023-08-01 15:36:09 Downloading:  79%|ââââââââ  | 1.27G/1.59G [00:26<00:06, 52.7MB/s][1,0]<stderr>:
2023-08-01 15:36:09 Downloading:  80%|ââââââââ  | 1.27G/1.59G [00:26<00:06, 52.6MB/s][1,0]<stderr>:
2023-08-01 15:36:09 Downloading:  80%|ââââââââ  | 1.28G/1.59G [00:27<00:06, 52.6MB/s][1,0]<stderr>:
2023-08-01 15:36:09 Downloading:  80%|ââââââââ  | 1.28G/1.59G [00:27<00:06, 52.6MB/s][1,0]<stderr>:
2023-08-01 15:36:09 Downloading:  81%|ââââââââ  | 1.29G/1.59G [00:27<00:06, 52.7MB/s][1,0]<stderr>:
2023-08-01 15:36:09 Downloading:  81%|ââââââââ  | 1.29G/1.59G [00:27<00:06, 52.7MB/s][1,0]<stderr>:
2023-08-01 15:36:09 Downloading:  81%|âââââââââ | 1.30G/1.59G [00:27<00:06, 52.7MB/s][1,0]<stderr>:
2023-08-01 15:36:09 Downloading:  82%|âââââââââ | 1.30G/1.59G [00:27<00:05, 52.6MB/s][1,0]<stderr>:
2023-08-01 15:36:09 Downloading:  82%|âââââââââ | 1.31G/1.59G [00:27<00:05, 52.7MB/s][1,0]<stderr>:
2023-08-01 15:36:09 Downloading:  82%|âââââââââ | 1.31G/1.59G [00:27<00:05, 52.6MB/s][1,0]<stderr>:
2023-08-01 15:36:09 Downloading:  83%|âââââââââ | 1.32G/1.59G [00:27<00:05, 52.5MB/s][1,0]<stderr>:
2023-08-01 15:36:09 Downloading:  83%|âââââââââ | 1.32G/1.59G [00:27<00:05, 52.6MB/s][1,0]<stderr>:
2023-08-01 15:36:09 Downloading:  83%|âââââââââ | 1.32G/1.59G [00:28<00:05, 52.6MB/s][1,0]<stderr>:
2023-08-01 15:36:09 Downloading:  83%|âââââââââ | 1.33G/1.59G [00:28<00:05, 52.6MB/s]2023-08-01 15:36:12 [1,0]<stderr>:
2023-08-01 15:36:12 Downloading:  84%|âââââââââ | 1.33G/1.59G [00:28<00:05, 52.3MB/s][1,0]<stderr>:
2023-08-01 15:36:12 Downloading:  84%|âââââââââ | 1.34G/1.59G [00:28<00:05, 52.4MB/s][1,0]<stderr>:
2023-08-01 15:36:12 Downloading:  84%|âââââââââ | 1.34G/1.59G [00:28<00:05, 52.5MB/s][1,0]<stderr>:
2023-08-01 15:36:12 Downloading:  85%|âââââââââ | 1.35G/1.59G [00:28<00:04, 52.5MB/s][1,0]<stderr>:
2023-08-01 15:36:12 Downloading:  85%|âââââââââ | 1.35G/1.59G [00:28<00:04, 52.6MB/s][1,0]<stderr>:
2023-08-01 15:36:12 Downloading:  85%|âââââââââ | 1.36G/1.59G [00:28<00:04, 52.5MB/s][1,0]<stderr>:
2023-08-01 15:36:12 Downloading:  86%|âââââââââ | 1.36G/1.59G [00:28<00:04, 52.5MB/s][1,0]<stderr>:
2023-08-01 15:36:12 Downloading:  86%|âââââââââ | 1.37G/1.59G [00:28<00:04, 52.5MB/s][1,0]<stderr>:
2023-08-01 15:36:12 Downloading:  86%|âââââââââ | 1.37G/1.59G [00:29<00:04, 52.5MB/s][1,0]<stderr>:
2023-08-01 15:36:12 Downloading:  87%|âââââââââ | 1.38G/1.59G [00:29<00:04, 52.6MB/s][1,0]<stderr>:
2023-08-01 15:36:12 Downloading:  87%|âââââââââ | 1.38G/1.59G [00:29<00:04, 52.6MB/s][1,0]<stderr>:
2023-08-01 15:36:12 Downloading:  87%|âââââââââ | 1.39G/1.59G [00:29<00:04, 52.6MB/s][1,0]<stderr>:
2023-08-01 15:36:12 Downloading:  87%|âââââââââ | 1.39G/1.59G [00:29<00:04, 52.6MB/s][1,0]<stderr>:
2023-08-01 15:36:12 Downloading:  88%|âââââââââ | 1.40G/1.59G [00:29<00:03, 52.6MB/s][1,0]<stderr>:
2023-08-01 15:36:12 Downloading:  88%|âââââââââ | 1.40G/1.59G [00:29<00:03, 52.7MB/s][1,0]<stderr>:
2023-08-01 15:36:12 Downloading:  88%|âââââââââ | 1.41G/1.59G [00:29<00:03, 53.0MB/s][1,0]<stderr>:
2023-08-01 15:36:12 Downloading:  89%|âââââââââ | 1.41G/1.59G [00:29<00:03, 53.0MB/s][1,0]<stderr>:
2023-08-01 15:36:12 Downloading:  89%|âââââââââ | 1.42G/1.59G [00:29<00:03, 53.0MB/s][1,0]<stderr>:
2023-08-01 15:36:12 Downloading:  89%|âââââââââ | 1.42G/1.59G [00:30<00:03, 52.8MB/s][1,0]<stderr>:
2023-08-01 15:36:12 Downloading:  90%|âââââââââ | 1.43G/1.59G [00:30<00:03, 52.6MB/s][1,0]<stderr>:
2023-08-01 15:36:12 Downloading:  90%|âââââââââ | 1.43G/1.59G [00:30<00:03, 52.5MB/s][1,0]<stderr>:
2023-08-01 15:36:12 Downloading:  90%|âââââââââ | 1.44G/1.59G [00:30<00:03, 52.5MB/s][1,0]<stderr>:
2023-08-01 15:36:12 Downloading:  91%|âââââââââ | 1.44G/1.59G [00:30<00:03, 52.5MB/s][1,0]<stderr>:
2023-08-01 15:36:12 Downloading:  91%|âââââââââ | 1.45G/1.59G [00:30<00:02, 52.3MB/s][1,0]<stderr>:
2023-08-01 15:36:12 Downloading:  91%|âââââââââ | 1.45G/1.59G [00:30<00:02, 52.3MB/s][1,0]<stderr>:
2023-08-01 15:36:12 Downloading:  91%|ââââââââââ| 1.46G/1.59G [00:30<00:02, 52.3MB/s][1,0]<stderr>:
2023-08-01 15:36:12 Downloading:  92%|ââââââââââ| 1.46G/1.59G [00:30<00:02, 52.3MB/s][1,0]<stderr>:
2023-08-01 15:36:12 Downloading:  92%|ââââââââââ| 1.47G/1.59G [00:30<00:02, 51.6MB/s][1,0]<stderr>:
2023-08-01 15:36:12 Downloading:  92%|ââââââââââ| 1.47G/1.59G [00:31<00:02, 50.3MB/s][1,0]<stderr>:
2023-08-01 15:36:12 Downloading:  93%|ââââââââââ| 1.48G/1.59G [00:31<00:02, 51.0MB/s]2023-08-01 15:36:15 [1,0]<stderr>:
2023-08-01 15:36:15 Downloading:  93%|ââââââââââ| 1.48G/1.59G [00:31<00:02, 47.9MB/s][1,0]<stderr>:
2023-08-01 15:36:15 Downloading:  93%|ââââââââââ| 1.49G/1.59G [00:31<00:02, 49.0MB/s][1,0]<stderr>:
2023-08-01 15:36:15 Downloading:  94%|ââââââââââ| 1.49G/1.59G [00:31<00:02, 50.0MB/s][1,0]<stderr>:
2023-08-01 15:36:15 Downloading:  94%|ââââââââââ| 1.50G/1.59G [00:31<00:03, 28.6MB/s][1,0]<stderr>:
2023-08-01 15:36:15 Downloading:  94%|ââââââââââ| 1.50G/1.59G [00:31<00:03, 32.5MB/s][1,0]<stderr>:
2023-08-01 15:36:15 Downloading:  94%|ââââââââââ| 1.51G/1.59G [00:32<00:02, 35.9MB/s][1,0]<stderr>:
2023-08-01 15:36:15 Downloading:  95%|ââââââââââ| 1.51G/1.59G [00:32<00:02, 39.4MB/s][1,0]<stderr>:
2023-08-01 15:36:15 Downloading:  95%|ââââââââââ| 1.51G/1.59G [00:32<00:02, 41.6MB/s][1,0]<stderr>:
2023-08-01 15:36:15 Downloading:  95%|ââââââââââ| 1.52G/1.59G [00:32<00:01, 43.3MB/s][1,0]<stderr>:
2023-08-01 15:36:15 Downloading:  96%|ââââââââââ| 1.52G/1.59G [00:32<00:01, 44.7MB/s][1,0]<stderr>:
2023-08-01 15:36:15 Downloading:  96%|ââââââââââ| 1.53G/1.59G [00:32<00:01, 45.7MB/s][1,0]<stderr>:
2023-08-01 15:36:15 Downloading:  96%|ââââââââââ| 1.53G/1.59G [00:32<00:01, 47.0MB/s][1,0]<stderr>:
2023-08-01 15:36:15 Downloading:  96%|ââââââââââ| 1.54G/1.59G [00:32<00:01, 47.4MB/s][1,0]<stderr>:
2023-08-01 15:36:15 Downloading:  97%|ââââââââââ| 1.54G/1.59G [00:32<00:01, 47.7MB/s][1,0]<stderr>:
2023-08-01 15:36:15 Downloading:  97%|ââââââââââ| 1.55G/1.59G [00:32<00:01, 48.2MB/s][1,0]<stderr>:
2023-08-01 15:36:15 Downloading:  97%|ââââââââââ| 1.55G/1.59G [00:33<00:00, 48.4MB/s][1,0]<stderr>:
2023-08-01 15:36:15 Downloading:  98%|ââââââââââ| 1.56G/1.59G [00:33<00:00, 48.9MB/s][1,0]<stderr>:
2023-08-01 15:36:15 Downloading:  98%|ââââââââââ| 1.56G/1.59G [00:33<00:00, 49.0MB/s][1,0]<stderr>:
2023-08-01 15:36:15 Downloading:  98%|ââââââââââ| 1.56G/1.59G [00:33<00:00, 49.2MB/s][1,0]<stderr>:
2023-08-01 15:36:15 Downloading:  98%|ââââââââââ| 1.57G/1.59G [00:33<00:00, 49.3MB/s][1,0]<stderr>:
2023-08-01 15:36:15 Downloading:  99%|ââââââââââ| 1.57G/1.59G [00:33<00:00, 49.4MB/s][1,0]<stderr>:
2023-08-01 15:36:15 Downloading:  99%|ââââââââââ| 1.58G/1.59G [00:33<00:00, 49.4MB/s][1,0]<stderr>:
2023-08-01 15:36:15 Downloading:  99%|ââââââââââ| 1.58G/1.59G [00:33<00:00, 50.3MB/s][1,0]<stderr>:
2023-08-01 15:36:15 Downloading: 100%|ââââââââââ| 1.59G/1.59G [00:33<00:00, 49.8MB/s][1,0]<stderr>:
2023-08-01 15:36:15 Downloading: 100%|ââââââââââ| 1.59G/1.59G [00:33<00:00, 49.7MB/s][1,0]<stderr>:
2023-08-01 15:36:15 Downloading: 100%|ââââââââââ| 1.59G/1.59G [00:33<00:00, 50.4MB/s]
2023-08-01 15:36:18 [1,12]<stderr>:Some weights of the model checkpoint at openai/clip-vit-large-patch14 were not used when initializing CLIPTextModel: ['vision_model.encoder.layers.13.self_attn.out_proj.bias', 'vision_model.encoder.layers.21.self_attn.k_proj.bias', 'vision_model.encoder.layers.0.self_attn.k_proj.weight', 'vision_model.encoder.layers.20.layer_norm1.bias', 'vision_model.encoder.layers.23.layer_norm1.bias', 'vision_model.encoder.layers.11.self_attn.v_proj.bias', 'vision_model.encoder.layers.6.mlp.fc2.bias', 'vision_model.encoder.layers.2.self_attn.k_proj.bias', 'vision_model.encoder.layers.1.self_attn.k_proj.bias', 'vision_model.encoder.layers.10.self_attn.out_proj.bias', 'vision_model.encoder.layers.18.self_attn.k_proj.bias', 'vision_model.encoder.layers.11.layer_norm1.bias', 'vision_model.embeddings.patch_embedding.weight', 'vision_model.encoder.layers.17.layer_norm1.weight', 'vision_model.encoder.layers.15.layer_norm2.weight', 'vision_model.encoder.layers.9.self_attn.out_proj.weight', 'vision_model.encoder.layers.2.mlp.fc1.bias', 'vision_model.encoder.layers.5.layer_norm2.bias', 'vision_model.encoder.layers.13.mlp.fc1.bias', 'vision_model.encoder.layers.12.self_attn.out_proj.weight', 'vision_model.encoder.layers.13.mlp.fc2.weight', 'vision_model.encoder.layers.21.layer_norm2.bias', 'vision_model.encoder.layers.21.self_attn.k_proj.weight', 'vision_model.encoder.layers.1.self_attn.k_proj.weight', 'vision_model.encoder.layers.3.self_attn.q_proj.weight', 'vision_model.encoder.layers.11.self_attn.out_proj.weight', 'vision_model.encoder.layers.20.self_attn.v_proj.bias', 'vision_model.encoder.layers.15.mlp.fc2.bias', 'vision_model.encoder.layers.16.self_attn.k_proj.bias', 'vision_model.encoder.layers.19.self_attn.out_proj.weight', 'vision_model.encoder.layers.0.layer_norm1.weight', 'vision_model.encoder.layers.10.self_attn.out_proj.weight', 'vision_model.encoder.layers.9.self_attn.q_proj.bias', 'vision_model.encoder.layers.10.layer_norm2.bias', 'vision_model.encoder.layers.4.layer_norm2.bias', 'vision_model.encoder.layers.15.self_attn.q_proj.weight', 'vision_model.encoder.layers.18.mlp.fc2.weight', 'vision_model.encoder.layers.6.layer_norm2.weight', 'vision_model.encoder.layers.16.mlp.fc2.bias', 'vision_model.encoder.layers.21.mlp.fc1.weight', 'vision_model.encoder.layers.13.self_attn.q_proj.bias', 'vision_model.encoder.layers.7.mlp.fc2.bias', 'vision_model.encoder.layers.13.self_attn.k_proj.weight', 'vision_model.encoder.layers.5.mlp.fc1.weight', 'vision_model.encoder.layers.12.self_attn.k_proj.weight', 'vision_model.encoder.layers.18.layer_norm1.bias', 'vision_model.encoder.layers.14.layer_norm1.weight', 'vision_model.encoder.layers.8.self_attn.v_proj.bias', 'vision_model.encoder.layers.1.mlp.fc2.bias', 'vision_model.encoder.layers.22.layer_norm2.weight', 'vision_model.encoder.layers.19.mlp.fc1.weight', 'vision_model.encoder.layers.14.self_attn.out_proj.weight', 'vision_model.encoder.layers.5.self_attn.out_proj.bias', 'vision_model.encoder.layers.20.self_attn.out_proj.bias', 'vision_model.encoder.layers.11.layer_norm2.weight', 'vision_model.encoder.layers.4.self_attn.v_proj.weight', 'vision_model.encoder.layers.18.layer_norm1.weight', 'vision_model.encoder.layers.20.mlp.fc1.bias', 'vision_model.encoder.layers.6.mlp.fc1.weight', 'vision_model.encoder.layers.14.self_attn.v_proj.weight', 'vision_model.encoder.layers.6.self_attn.q_proj.weight', 'vision_model.embeddings.class_embedding', 'vision_model.encoder.layers.3.mlp.fc1.bias', 'vision_model.encoder.layers.3.self_attn.k_proj.bias', 'vision_model.encoder.layers.3.self_attn.k_proj.weight', 'vision_model.encoder.layers.20.mlp.fc2.bias', 'vision_model.encoder.layers.12.layer_norm2.bias', 'vision_model.encoder.layers.21.mlp.fc2.bias', 'vision_model.encoder.layers.17.self_attn.q_proj.bias', 'vision_model.encoder.layers.14.self_attn.q_proj.weight', 'vision_model.encoder.layers.23.layer_norm1.weight', 'vision_model.encoder.layers.5.self_attn.q_proj.weight', 'vision_model.encoder.layers.8.layer_norm1.weight', 'vision_model.encoder.layers.0.self_attn.out_proj.weight', 'vision_model.encoder.layers.9.mlp[1,12]<stderr>:.fc1.bias', 'vision_model.encoder.layers.3.self_attn.out_proj.weight', 'vision_model.encoder.layers.3.mlp.fc2.weight', 'vision_model.encoder.layers.15.layer_norm2.bias', 'vision_model.encoder.layers.3.self_attn.q_proj.bias', 'vision_model.encoder.layers.10.mlp.fc2.weight', 'vision_model.encoder.layers.22.mlp.fc1.bias', 'vision_model.encoder.layers.11.mlp.fc2.weight', 'vision_model.encoder.layers.15.mlp.fc1.bias', 'vision_model.encoder.layers.8.layer_norm2.bias', 'vision_model.encoder.layers.9.self_attn.v_proj.bias', 'vision_model.encoder.layers.7.self_attn.out_proj.bias', 'vision_model.encoder.layers.1.layer_norm1.weight', 'vision_model.encoder.layers.20.self_attn.out_proj.weight', 'vision_model.encoder.layers.13.self_attn.k_proj.bias', 'vision_model.encoder.layers.9.layer_norm1.bias', 'vision_model.encoder.layers.3.layer_norm2.bias', 'vision_model.encoder.layers.8.mlp.fc2.bias', 'vision_model.encoder.layers.5.self_attn.v_proj.weight', 'vision_model.encoder.layers.11.layer_norm2.bias', 'vision_model.encoder.layers.15.self_attn.k_proj.weight', 'vision_model.encoder.layers.0.mlp.fc2.bias', 'vision_model.encoder.layers.17.mlp.fc1.bias', 'vision_model.encoder.layers.21.mlp.fc2.weight', 'vision_model.encoder.layers.10.self_attn.v_proj.bias', 'vision_model.encoder.layers.8.self_attn.k_proj.bias', 'vision_model.encoder.layers.15.self_attn.k_proj.bias', 'vision_model.encoder.layers.12.mlp.fc1.weight', 'vision_model.encoder.layers.4.self_attn.out_proj.weight', 'vision_model.encoder.layers.3.layer_norm2.weight', 'vision_model.encoder.layers.1.self_attn.q_proj.bias', 'vision_model.encoder.layers.3.layer_norm1.bias', 'vision_model.encoder.layers.10.self_attn.q_proj.bias', 'vision_model.encoder.layers.14.mlp.fc2.bias', 'vision_model.encoder.layers.22.layer_norm2.bias', 'vision_model.encoder.layers.10.mlp.fc2.bias', 'vision_model.encoder.layers.22.self_attn.q_proj.bias', 'vision_model.encoder.layers.14.mlp.fc1.bias', 'vision_model.encoder.layers.18.mlp.fc2.bias', 'vision_model.encoder.layers.6.self_attn.k_proj.bias', 'vision_model.encoder.layers.19.self_attn.v_proj.bias', 'vision_model.encoder.layers.22.mlp.fc1.weight', 'vision_model.encoder.layers.18.self_attn.v_proj.weight', 'vision_model.encoder.layers.19.self_attn.v_proj.weight', 'vision_model.encoder.layers.23.self_attn.q_proj.weight', 'vision_model.encoder.layers.6.layer_norm1.bias', 'vision_model.pre_layrnorm.weight', 'vision_model.encoder.layers.18.mlp.fc1.weight', 'vision_model.encoder.layers.21.self_attn.q_proj.bias', 'vision_model.encoder.layers.6.layer_norm2.bias', 'vision_model.encoder.layers.16.layer_norm1.weight', 'vision_model.encoder.layers.23.mlp.fc2.bias', 'vision_model.encoder.layers.16.self_attn.q_proj.bias', 'vision_model.encoder.layers.1.layer_norm2.bias', 'vision_model.encoder.layers.22.mlp.fc2.bias', 'vision_model.encoder.layers.10.layer_norm1.bias', 'vision_model.encoder.layers.7.self_attn.out_proj.weight', 'vision_model.encoder.layers.9.layer_norm1.weight', 'vision_model.encoder.layers.17.mlp.fc1.weight', 'vision_model.encoder.layers.8.mlp.fc1.bias', 'vision_model.encoder.layers.1.self_attn.out_proj.weight', 'vision_model.encoder.layers.2.layer_norm2.weight', 'vision_model.encoder.layers.1.layer_norm2.weight', 'vision_model.encoder.layers.19.self_attn.k_proj.weight', 'vision_model.encoder.layers.22.layer_norm1.bias', 'vision_model.encoder.layers.7.layer_norm2.bias', 'vision_model.encoder.layers.5.self_attn.v_proj.bias', 'vision_model.encoder.layers.21.layer_norm2.weight', 'vision_model.encoder.layers.19.layer_norm1.bias', 'vision_model.encoder.layers.1.layer_norm1.bias', 'vision_model.encoder.layers.12.mlp.fc2.bias', 'vision_model.encoder.layers.7.layer_norm2.weight', 'vision_model.encoder.layers.8.self_attn.q_proj.weight', 'vision_model.encoder.layers.11.self_attn.out_proj.bias', 'vision_model.encoder.layers.13.mlp.fc2.bias', 'vision_model.encoder.layers.21.mlp.fc1.bias', 'vision_model.encoder.layers.4.self_attn.k_proj.weight', 'vision_model.encoder.layers.0.mlp.fc1.bias', 'vision_model.encoder.layers.23.self_attn.out_proj.weight', 'vision_model.encoder.lay[1,12]<stderr>:ers.3.mlp.fc2.bias', 'vision_model.encoder.layers.19.layer_norm2.bias', 'vision_model.encoder.layers.4.self_attn.k_proj.bias', 'vision_model.encoder.layers.13.layer_norm2.bias', 'vision_model.encoder.layers.13.layer_norm2.weight', 'vision_model.encoder.layers.22.self_attn.v_proj.weight', 'vision_model.encoder.layers.16.self_attn.out_proj.weight', 'vision_model.encoder.layers.11.mlp.fc2.bias', 'vision_model.encoder.layers.18.layer_norm2.weight', 'vision_model.encoder.layers.20.mlp.fc2.weight', 'vision_model.encoder.layers.10.self_attn.v_proj.weight', 'vision_model.encoder.layers.10.self_attn.k_proj.bias', 'logit_scale', 'vision_model.encoder.layers.12.self_attn.out_proj.bias', 'vision_model.encoder.layers.7.self_attn.q_proj.bias', 'vision_model.encoder.layers.10.layer_norm1.weight', 'vision_model.encoder.layers.9.layer_norm2.weight', 'vision_model.encoder.layers.21.layer_norm1.bias', 'vision_model.encoder.layers.18.self_attn.k_proj.weight', 'vision_model.encoder.layers.21.self_attn.v_proj.weight', 'vision_model.encoder.layers.4.self_attn.q_proj.bias', 'vision_model.encoder.layers.8.self_attn.k_proj.weight', 'vision_model.encoder.layers.15.layer_norm1.weight', 'vision_model.encoder.layers.23.mlp.fc1.bias', 'vision_model.encoder.layers.9.self_attn.out_proj.bias', 'vision_model.encoder.layers.13.self_attn.q_proj.weight', 'vision_model.encoder.layers.21.layer_norm1.weight', 'vision_model.encoder.layers.23.self_attn.q_proj.bias', 'vision_model.encoder.layers.2.self_attn.q_proj.bias', 'vision_model.encoder.layers.19.mlp.fc2.bias', 'vision_model.embeddings.position_embedding.weight', 'vision_model.encoder.layers.1.mlp.fc1.weight', 'vision_model.encoder.layers.14.mlp.fc2.weight', 'vision_model.encoder.layers.21.self_attn.out_proj.weight', 'vision_model.encoder.layers.14.self_attn.k_proj.weight', 'vision_model.encoder.layers.6.self_attn.q_proj.bias', 'vision_model.encoder.layers.13.self_attn.v_proj.bias', 'vision_model.encoder.layers.15.self_attn.v_proj.weight', 'vision_model.encoder.layers.11.self_attn.q_proj.bias', 'vision_model.encoder.layers.10.layer_norm2.weight', 'vision_model.encoder.layers.0.self_attn.out_proj.bias', 'vision_model.encoder.layers.17.layer_norm2.weight', 'vision_model.embeddings.position_ids', 'vision_model.encoder.layers.19.self_attn.q_proj.weight', 'vision_model.encoder.layers.7.self_attn.q_proj.weight', 'vision_model.encoder.layers.22.mlp.fc2.weight', 'vision_model.encoder.layers.22.self_attn.q_proj.weight', 'vision_model.encoder.layers.20.layer_norm2.weight', 'vision_model.encoder.layers.12.self_attn.q_proj.bias', 'vision_model.encoder.layers.0.self_attn.k_proj.bias', 'vision_model.encoder.layers.2.layer_norm1.weight', 'vision_model.encoder.layers.8.mlp.fc2.weight', 'vision_model.encoder.layers.13.self_attn.out_proj.weight', 'vision_model.encoder.layers.20.self_attn.k_proj.weight', 'vision_model.encoder.layers.0.mlp.fc1.weight', 'vision_model.encoder.layers.6.self_attn.out_proj.bias', 'vision_model.encoder.layers.17.self_attn.out_proj.bias', 'vision_model.encoder.layers.16.self_attn.k_proj.weight', 'vision_model.encoder.layers.17.self_attn.out_proj.weight', 'vision_model.encoder.layers.11.layer_norm1.weight', 'vision_model.encoder.layers.15.layer_norm1.bias', 'vision_model.encoder.layers.21.self_attn.out_proj.bias', 'vision_model.encoder.layers.3.mlp.fc1.weight', 'vision_model.encoder.layers.13.layer_norm1.bias', 'vision_model.encoder.layers.17.mlp.fc2.weight', 'vision_model.encoder.layers.5.self_attn.k_proj.bias', 'vision_model.encoder.layers.17.self_attn.k_proj.bias', 'vision_model.encoder.layers.4.mlp.fc2.bias', 'vision_model.encoder.layers.9.self_attn.v_proj.weight', 'vision_model.encoder.layers.5.layer_norm2.weight', 'vision_model.encoder.layers.16.mlp.fc1.bias', 'vision_model.encoder.layers.21.self_attn.q_proj.weight', 'vision_model.encoder.layers.17.layer_norm2.bias', 'vision_model.encoder.layers.0.self_attn.q_proj.weight', 'vision_model.encoder.layers.0.layer_norm1.bias', 'vision_model.encoder.layers.6.mlp.fc2.weight', 'vision_model.encoder.layers.20.layer_norm1.weight', 'vision_model.encoder.lay[1,12]<stderr>:ers.15.mlp.fc2.weight', 'vision_model.encoder.layers.15.mlp.fc1.weight', 'vision_model.encoder.layers.16.layer_norm1.bias', 'vision_model.encoder.layers.18.self_attn.q_proj.weight', 'vision_model.encoder.layers.9.self_attn.k_proj.weight', 'vision_model.encoder.layers.12.self_attn.v_proj.weight', 'vision_model.encoder.layers.12.self_attn.k_proj.bias', 'vision_model.encoder.layers.4.self_attn.v_proj.bias', 'vision_model.encoder.layers.18.layer_norm2.bias', 'vision_model.encoder.layers.13.mlp.fc1.weight', 'vision_model.encoder.layers.21.self_attn.v_proj.bias', 'vision_model.encoder.layers.11.mlp.fc1.weight', 'vision_model.encoder.layers.20.self_attn.k_proj.bias', 'vision_model.encoder.layers.17.mlp.fc2.bias', 'vision_model.encoder.layers.11.self_attn.v_proj.weight', 'vision_model.encoder.layers.23.layer_norm2.weight', 'vision_model.encoder.layers.2.self_attn.q_proj.weight', 'vision_model.encoder.layers.10.self_attn.k_proj.weight', 'vision_model.encoder.layers.2.layer_norm1.bias', 'vision_model.encoder.layers.10.self_attn.q_proj.weight', 'text_projection.weight', 'vision_model.encoder.layers.8.self_attn.out_proj.bias', 'vision_model.encoder.layers.11.self_attn.k_proj.bias', 'vision_model.encoder.layers.18.self_attn.q_proj.bias', 'vision_model.encoder.layers.5.mlp.fc1.bias', 'vision_model.encoder.layers.2.mlp.fc2.weight', 'vision_model.encoder.layers.15.self_attn.v_proj.bias', 'vision_model.encoder.layers.15.self_attn.out_proj.bias', 'vision_model.post_layernorm.weight', 'vision_model.encoder.layers.11.self_attn.k_proj.weight', 'vision_model.encoder.layers.17.self_attn.q_proj.weight', 'vision_model.encoder.layers.12.layer_norm1.weight', 'vision_model.encoder.layers.12.layer_norm1.bias', 'vision_model.encoder.layers.23.mlp.fc1.weight', 'vision_model.encoder.layers.8.mlp.fc1.weight', 'vision_model.encoder.layers.0.layer_norm2.bias', 'vision_model.encoder.layers.5.self_attn.q_proj.bias', 'vision_model.encoder.layers.14.layer_norm1.bias', 'vision_model.encoder.layers.15.self_attn.out_proj.weight', 'vision_model.encoder.layers.16.layer_norm2.bias', 'vision_model.encoder.layers.19.self_attn.k_proj.bias', 'vision_model.encoder.layers.14.mlp.fc1.weight', 'vision_model.encoder.layers.23.mlp.fc2.weight', 'vision_model.encoder.layers.9.mlp.fc2.weight', 'vision_model.encoder.layers.3.self_attn.out_proj.bias', 'vision_model.encoder.layers.16.self_attn.v_proj.weight', 'vision_model.encoder.layers.10.mlp.fc1.bias', 'vision_model.encoder.layers.8.layer_norm2.weight', 'vision_model.encoder.layers.11.mlp.fc1.bias', 'vision_model.encoder.layers.4.mlp.fc2.weight', 'vision_model.encoder.layers.23.self_attn.k_proj.bias', 'vision_model.encoder.layers.19.mlp.fc1.bias', 'vision_model.encoder.layers.4.self_attn.q_proj.weight', 'vision_model.encoder.layers.0.layer_norm2.weight', 'vision_model.encoder.layers.14.self_attn.k_proj.bias', 'vision_model.encoder.layers.5.self_attn.k_proj.weight', 'vision_model.encoder.layers.22.self_attn.k_proj.weight', 'vision_model.encoder.layers.12.mlp.fc2.weight', 'vision_model.encoder.layers.19.mlp.fc2.weight', 'vision_model.encoder.layers.16.layer_norm2.weight', 'vision_model.encoder.layers.8.self_attn.q_proj.bias', 'vision_model.encoder.layers.2.mlp.fc2.bias', 'vision_model.encoder.layers.15.self_attn.q_proj.bias', 'vision_model.encoder.layers.20.mlp.fc1.weight', 'vision_model.encoder.layers.16.self_attn.v_proj.bias', 'vision_model.encoder.layers.22.self_attn.k_proj.bias', 'vision_model.encoder.layers.12.self_attn.q_proj.weight', 'vision_model.encoder.layers.17.self_attn.v_proj.weight', 'vision_model.encoder.layers.2.self_attn.k_proj.weight', 'vision_model.encoder.layers.1.self_attn.out_proj.bias', 'vision_model.encoder.layers.12.mlp.fc1.bias', 'vision_model.encoder.layers.9.layer_norm2.bias', 'vision_model.encoder.layers.13.self_attn.v_proj.weight', 'vision_model.encoder.layers.4.layer_norm2.weight', 'vision_model.encoder.layers.8.self_attn.v_proj.weight', 'vision_model.encoder.layers.17.self_attn.v_proj.bias', 'vision_model.encoder.layers.19.self_attn.q_proj.bias', 'vision_model.encoder.layers.5.layer_norm1.bias', 'v[1,12]<stderr>:ision_model.encoder.layers.2.layer_norm2.bias', 'vision_model.encoder.layers.7.self_attn.k_proj.bias', 'vision_model.encoder.layers.18.mlp.fc1.bias', 'vision_model.encoder.layers.23.self_attn.v_proj.bias', 'visual_projection.weight', 'vision_model.encoder.layers.5.mlp.fc2.bias', 'vision_model.encoder.layers.19.self_attn.out_proj.bias', 'vision_model.encoder.layers.19.layer_norm1.weight', 'vision_model.encoder.layers.23.layer_norm2.bias', 'vision_model.encoder.layers.16.mlp.fc1.weight', 'vision_model.encoder.layers.2.self_attn.out_proj.weight', 'vision_model.encoder.layers.10.mlp.fc1.weight', 'vision_model.encoder.layers.14.self_attn.v_proj.bias', 'vision_model.encoder.layers.22.self_attn.v_proj.bias', 'vision_model.encoder.layers.23.self_attn.out_proj.bias', 'vision_model.encoder.layers.4.mlp.fc1.weight', 'vision_model.encoder.layers.12.self_attn.v_proj.bias', 'vision_model.encoder.layers.17.self_attn.k_proj.weight', 'vision_model.encoder.layers.3.self_attn.v_proj.bias', 'vision_model.encoder.layers.1.self_attn.v_proj.weight', 'vision_model.encoder.layers.9.mlp.fc1.weight', 'vision_model.encoder.layers.18.self_attn.out_proj.bias', 'vision_model.encoder.layers.19.layer_norm2.weight', 'vision_model.encoder.layers.13.layer_norm1.weight', 'vision_model.encoder.layers.0.self_attn.q_proj.bias', 'vision_model.pre_layrnorm.bias', 'vision_model.encoder.layers.4.mlp.fc1.bias', 'vision_model.encoder.layers.6.self_attn.out_proj.weight', 'vision_model.encoder.layers.6.mlp.fc1.bias', 'vision_model.encoder.layers.2.self_attn.v_proj.bias', 'vision_model.encoder.layers.8.layer_norm1.bias', 'vision_model.encoder.layers.22.layer_norm1.weight', 'vision_model.encoder.layers.14.self_attn.out_proj.bias', 'vision_model.encoder.layers.9.self_attn.k_proj.bias', 'vision_model.encoder.layers.5.mlp.fc2.weight', 'vision_model.encoder.layers.1.mlp.fc1.bias', 'vision_model.encoder.layers.5.self_attn.out_proj.weight', 'vision_model.encoder.layers.18.self_attn.out_proj.weight', 'vision_model.encoder.layers.6.self_attn.v_proj.weight', 'vision_model.encoder.layers.0.mlp.fc2.weight', 'vision_model.encoder.layers.22.self_attn.out_proj.weight', 'vision_model.encoder.layers.20.self_attn.q_proj.bias', 'vision_model.encoder.layers.16.mlp.fc2.weight', 'vision_model.encoder.layers.7.self_attn.v_proj.bias', 'vision_model.encoder.layers.1.mlp.fc2.weight', 'vision_model.encoder.layers.2.self_attn.v_proj.weight', 'vision_model.encoder.layers.22.self_attn.out_proj.bias', 'vision_model.encoder.layers.0.self_attn.v_proj.weight', 'vision_model.encoder.layers.3.self_attn.v_proj.weight', 'vision_model.post_layernorm.bias', 'vision_model.encoder.layers.12.layer_norm2.weight', 'vision_model.encoder.layers.7.layer_norm1.bias', 'vision_model.encoder.layers.1.self_attn.q_proj.weight', 'vision_model.encoder.layers.9.mlp.fc2.bias', 'vision_model.encoder.layers.20.self_attn.v_proj.weight', 'vision_model.encoder.layers.2.mlp.fc1.weight', 'vision_model.encoder.layers.23.self_attn.v_proj.weight', 'vision_model.encoder.layers.6.self_attn.k_proj.weight', 'vision_model.encoder.layers.0.self_attn.v_proj.bias', 'vision_model.encoder.layers.20.self_attn.q_proj.weight', 'vision_model.encoder.layers.8.self_attn.out_proj.weight', 'vision_model.encoder.layers.5.layer_norm1.weight', 'vision_model.encoder.layers.7.self_attn.k_proj.weight', 'vision_model.encoder.layers.3.layer_norm1.weight', 'vision_model.encoder.layers.16.self_attn.q_proj.weight', 'vision_model.encoder.layers.1.self_attn.v_proj.bias', 'vision_model.encoder.layers.7.mlp.fc1.weight', 'vision_model.encoder.layers.2.self_attn.out_proj.bias', 'vision_model.encoder.layers.17.layer_norm1.bias', 'vision_model.encoder.layers.14.layer_norm2.bias', 'vision_model.encoder.layers.6.self_attn.v_proj.bias', 'vision_model.encoder.layers.7.self_attn.v_proj.weight', 'vision_model.encoder.layers.9.self_attn.q_proj.weight', 'vision_model.encoder.layers.18.self_attn.v_proj.bias', 'vision_model.encoder.layers.6.layer_norm1.weight', 'vision_model.encoder.layers.16.self_attn.out_proj.bias', 'vision_model.encoder.layers.7.mlp.fc1.bias', 'vision_model.enco[1,12]<stderr>:der.layers.14.self_attn.q_proj.bias', 'vision_model.encoder.layers.20.layer_norm2.bias', 'vision_model.encoder.layers.14.layer_norm2.weight', 'vision_model.encoder.layers.11.self_attn.q_proj.weight', 'vision_model.encoder.layers.7.layer_norm1.weight', 'vision_model.encoder.layers.4.layer_norm1.bias', 'vision_model.encoder.layers.4.layer_norm1.weight', 'vision_model.encoder.layers.23.self_attn.k_proj.weight', 'vision_model.encoder.layers.7.mlp.fc2.weight', 'vision_model.encoder.layers.4.self_attn.out_proj.bias']
2023-08-01 15:36:18 [1,12]<stderr>:- This IS expected if you are initializing CLIPTextModel from the checkpoint of a model trained on another task or with another architecture (e.g. initializing a BertForSequenceClassification model from a BertForPreTraining model).
2023-08-01 15:36:18 [1,12]<stderr>:- This IS NOT expected if you are initializing CLIPTextModel from the checkpoint of a model that you expect to be exactly identical (initializing a BertForSequenceClassification model from a BertForSequenceClassification model).
2023-08-01 15:36:18 [1,9]<stderr>:Some weights of the model checkpoint at openai/clip-vit-large-patch14 were not used when initializing CLIPTextModel: ['vision_model.encoder.layers.5.layer_norm2.weight', 'vision_model.encoder.layers.6.self_attn.v_proj.bias', 'vision_model.encoder.layers.21.layer_norm1.weight', 'vision_model.encoder.layers.3.self_attn.v_proj.bias', 'vision_model.encoder.layers.14.self_attn.out_proj.bias', 'vision_model.encoder.layers.0.self_attn.k_proj.bias', 'vision_model.encoder.layers.17.layer_norm1.weight', 'vision_model.encoder.layers.8.self_attn.out_proj.bias', 'vision_model.encoder.layers.1.self_attn.v_proj.weight', 'vision_model.encoder.layers.17.self_attn.q_proj.weight', 'vision_model.encoder.layers.18.self_attn.q_proj.weight', 'vision_model.encoder.layers.0.layer_norm2.weight', 'vision_model.encoder.layers.6.self_attn.k_proj.weight', 'vision_model.encoder.layers.7.self_attn.k_proj.bias', 'vision_model.encoder.layers.9.self_attn.out_proj.weight', 'vision_model.encoder.layers.20.layer_norm1.bias', 'vision_model.encoder.layers.11.mlp.fc2.weight', 'vision_model.encoder.layers.23.layer_norm2.weight', 'vision_model.encoder.layers.7.layer_norm1.bias', 'vision_model.encoder.layers.3.self_attn.out_proj.bias', 'vision_model.encoder.layers.19.mlp.fc1.bias', 'vision_model.encoder.layers.0.layer_norm2.bias', 'vision_model.encoder.layers.19.self_attn.v_proj.weight', 'vision_model.encoder.layers.6.layer_norm1.bias', 'vision_model.encoder.layers.19.self_attn.q_proj.weight', 'vision_model.encoder.layers.10.self_attn.k_proj.weight', 'vision_model.encoder.layers.4.mlp.fc2.bias', 'vision_model.encoder.layers.3.mlp.fc2.bias', 'vision_model.encoder.layers.6.self_attn.q_proj.bias', 'vision_model.encoder.layers.2.self_attn.q_proj.weight', 'vision_model.encoder.layers.20.self_attn.v_proj.bias', 'vision_model.encoder.layers.4.self_attn.k_proj.bias', 'vision_model.encoder.layers.16.self_attn.k_proj.bias', 'vision_model.encoder.layers.19.self_attn.out_proj.bias', 'vision_model.encoder.layers.15.self_attn.v_proj.bias', 'vision_model.encoder.layers.21.self_attn.k_proj.bias', 'vision_model.encoder.layers.23.self_attn.v_proj.weight', 'vision_model.encoder.layers.18.self_attn.out_proj.bias', 'vision_model.encoder.layers.23.self_attn.q_proj.weight', 'vision_model.encoder.layers.11.mlp.fc2.bias', 'vision_model.encoder.layers.4.mlp.fc2.weight', 'vision_model.encoder.layers.3.self_attn.k_proj.bias', 'vision_model.encoder.layers.17.layer_norm1.bias', 'vision_model.encoder.layers.16.mlp.fc2.weight', 'vision_model.encoder.layers.19.layer_norm1.bias', 'vision_model.encoder.layers.20.self_attn.v_proj.weight', 'vision_model.encoder.layers.8.layer_norm2.weight', 'vision_model.encoder.layers.18.mlp.fc1.bias', 'vision_model.encoder.layers.14.mlp.fc2.weight', 'vision_model.encoder.layers.21.self_attn.v_proj.weight', 'vision_model.encoder.layers.4.self_attn.k_proj.weight', 'vision_model.encoder.layers.7.layer_norm2.bias', 'vision_model.encoder.layers.6.mlp.fc1.weight', 'vision_model.encoder.layers.3.self_attn.q_proj.weight', 'visual_projection.weight', 'vision_model.encoder.layers.5.layer_norm1.weight', 'vision_model.encoder.layers.9.self_attn.k_proj.bias', 'vision_model.encoder.layers.5.self_attn.k_proj.weight', 'vision_model.encoder.layers.17.self_attn.q_proj.bias', 'vision_model.encoder.layers.20.self_attn.k_proj.bias', 'vision_model.encoder.layers.10.layer_norm1.bias', 'vision_model.encoder.layers.14.mlp.fc1.bias', 'vision_model.encoder.layers.21.self_attn.out_proj.weight', 'vision_model.encoder.layers.19.self_attn.v_proj.bias', 'vision_model.encoder.layers.9.layer_norm2.weight', 'vision_model.encoder.layers.15.self_attn.q_proj.weight', 'vision_model.pre_layrnorm.weight', 'vision_model.encoder.layers.15.self_attn.q_proj.bias', 'vision_model.encoder.layers.11.self_attn.k_proj.weight', 'vision_model.encoder.layers.10.self_attn.q_proj.weight', 'vision_model.encoder.layers.0.mlp.fc2.weight', 'vision_model.encoder.layers.3.mlp.fc1.bias', 'vision_model.encoder.layers.2.self_attn.out_proj.bias', 'vision_model.encoder.layers.1.self_attn.out_proj.weight', 'vision_model.encoder.lay[1,9]<stderr>:ers.2.self_attn.v_proj.bias', 'vision_model.encoder.layers.8.layer_norm1.bias', 'vision_model.encoder.layers.5.layer_norm2.bias', 'vision_model.encoder.layers.14.self_attn.k_proj.weight', 'vision_model.encoder.layers.2.mlp.fc1.bias', 'vision_model.encoder.layers.16.mlp.fc1.weight', 'vision_model.encoder.layers.19.layer_norm2.bias', 'vision_model.encoder.layers.2.mlp.fc2.weight', 'vision_model.encoder.layers.18.self_attn.v_proj.weight', 'vision_model.encoder.layers.2.self_attn.out_proj.weight', 'vision_model.encoder.layers.2.self_attn.k_proj.weight', 'vision_model.encoder.layers.20.layer_norm2.bias', 'vision_model.encoder.layers.4.self_attn.v_proj.bias', 'vision_model.encoder.layers.1.mlp.fc1.bias', 'vision_model.encoder.layers.10.mlp.fc1.weight', 'vision_model.encoder.layers.10.self_attn.v_proj.bias', 'vision_model.encoder.layers.17.layer_norm2.bias', 'vision_model.encoder.layers.8.self_attn.q_proj.weight', 'vision_model.encoder.layers.13.self_attn.k_proj.weight', 'vision_model.embeddings.position_ids', 'vision_model.encoder.layers.11.mlp.fc1.weight', 'vision_model.encoder.layers.10.layer_norm2.bias', 'vision_model.encoder.layers.11.self_attn.v_proj.weight', 'vision_model.encoder.layers.18.self_attn.q_proj.bias', 'vision_model.encoder.layers.3.layer_norm2.bias', 'vision_model.encoder.layers.23.self_attn.out_proj.weight', 'vision_model.encoder.layers.21.mlp.fc2.weight', 'vision_model.encoder.layers.12.mlp.fc2.weight', 'vision_model.encoder.layers.21.mlp.fc2.bias', 'vision_model.encoder.layers.1.layer_norm1.weight', 'vision_model.encoder.layers.2.layer_norm1.weight', 'vision_model.encoder.layers.10.layer_norm2.weight', 'vision_model.encoder.layers.12.mlp.fc1.bias', 'vision_model.encoder.layers.18.mlp.fc1.weight', 'vision_model.encoder.layers.22.self_attn.k_proj.weight', 'vision_model.encoder.layers.7.self_attn.v_proj.weight', 'vision_model.encoder.layers.17.mlp.fc1.bias', 'vision_model.encoder.layers.16.self_attn.v_proj.weight', 'vision_model.encoder.layers.18.layer_norm1.weight', 'vision_model.encoder.layers.12.layer_norm1.weight', 'vision_model.encoder.layers.15.layer_norm1.bias', 'vision_model.encoder.layers.13.self_attn.out_proj.weight', 'vision_model.encoder.layers.20.self_attn.out_proj.weight', 'vision_model.encoder.layers.8.mlp.fc1.bias', 'vision_model.encoder.layers.18.layer_norm2.bias', 'vision_model.encoder.layers.22.mlp.fc1.weight', 'vision_model.encoder.layers.13.layer_norm2.bias', 'vision_model.encoder.layers.0.mlp.fc1.bias', 'vision_model.encoder.layers.10.mlp.fc2.bias', 'vision_model.encoder.layers.15.layer_norm2.bias', 'vision_model.encoder.layers.7.self_attn.v_proj.bias', 'vision_model.encoder.layers.6.layer_norm1.weight', 'vision_model.encoder.layers.22.layer_norm1.weight', 'vision_model.encoder.layers.16.self_attn.q_proj.weight', 'vision_model.encoder.layers.1.mlp.fc2.bias', 'vision_model.encoder.layers.23.self_attn.k_proj.bias', 'vision_model.encoder.layers.23.self_attn.out_proj.bias', 'vision_model.encoder.layers.13.self_attn.k_proj.bias', 'vision_model.encoder.layers.14.self_attn.v_proj.bias', 'vision_model.encoder.layers.22.layer_norm2.bias', 'vision_model.encoder.layers.4.mlp.fc1.weight', 'vision_model.embeddings.patch_embedding.weight', 'vision_model.encoder.layers.13.mlp.fc1.bias', 'vision_model.encoder.layers.19.self_attn.k_proj.bias', 'vision_model.encoder.layers.9.layer_norm2.bias', 'vision_model.encoder.layers.11.layer_norm2.bias', 'vision_model.encoder.layers.4.self_attn.out_proj.weight', 'vision_model.encoder.layers.14.mlp.fc2.bias', 'vision_model.encoder.layers.9.mlp.fc2.weight', 'vision_model.encoder.layers.23.layer_norm1.weight', 'vision_model.encoder.layers.20.mlp.fc1.bias', 'vision_model.encoder.layers.1.self_attn.v_proj.bias', 'vision_model.encoder.layers.0.self_attn.v_proj.weight', 'vision_model.encoder.layers.5.self_attn.v_proj.bias', 'vision_model.encoder.layers.8.self_attn.k_proj.weight', 'vision_model.encoder.layers.14.self_attn.v_proj.weight', 'vision_model.encoder.layers.3.layer_norm2.weight', 'vision_model.encoder.layers.11.self_attn.v_proj.bias', 'vision_model.encoder.layers.1[1,9]<stderr>:1.self_attn.q_proj.bias', 'vision_model.encoder.layers.22.self_attn.out_proj.weight', 'vision_model.encoder.layers.17.self_attn.out_proj.bias', 'vision_model.encoder.layers.11.self_attn.k_proj.bias', 'vision_model.encoder.layers.18.self_attn.v_proj.bias', 'vision_model.encoder.layers.6.self_attn.q_proj.weight', 'vision_model.encoder.layers.15.mlp.fc1.weight', 'vision_model.encoder.layers.7.mlp.fc1.bias', 'vision_model.encoder.layers.23.self_attn.q_proj.bias', 'vision_model.encoder.layers.11.mlp.fc1.bias', 'logit_scale', 'vision_model.encoder.layers.16.mlp.fc2.bias', 'vision_model.encoder.layers.23.layer_norm2.bias', 'vision_model.encoder.layers.21.self_attn.q_proj.bias', 'vision_model.encoder.layers.15.mlp.fc2.weight', 'vision_model.encoder.layers.2.layer_norm1.bias', 'vision_model.encoder.layers.19.layer_norm1.weight', 'vision_model.encoder.layers.14.layer_norm1.bias', 'vision_model.encoder.layers.8.layer_norm1.weight', 'vision_model.encoder.layers.1.self_attn.out_proj.bias', 'vision_model.encoder.layers.4.self_attn.out_proj.bias', 'vision_model.encoder.layers.16.layer_norm1.bias', 'vision_model.encoder.layers.2.mlp.fc1.weight', 'vision_model.encoder.layers.11.layer_norm1.weight', 'vision_model.encoder.layers.1.self_attn.q_proj.bias', 'vision_model.encoder.layers.4.layer_norm1.bias', 'vision_model.encoder.layers.7.layer_norm2.weight', 'vision_model.encoder.layers.23.mlp.fc2.bias', 'vision_model.encoder.layers.3.self_attn.out_proj.weight', 'vision_model.encoder.layers.3.mlp.fc2.weight', 'vision_model.encoder.layers.4.mlp.fc1.bias', 'vision_model.encoder.layers.0.self_attn.out_proj.weight', 'vision_model.encoder.layers.9.self_attn.out_proj.bias', 'vision_model.encoder.layers.12.self_attn.out_proj.weight', 'vision_model.encoder.layers.6.layer_norm2.bias', 'vision_model.encoder.layers.2.layer_norm2.bias', 'vision_model.encoder.layers.8.layer_norm2.bias', 'vision_model.encoder.layers.13.mlp.fc2.weight', 'vision_model.encoder.layers.12.self_attn.v_proj.weight', 'vision_model.encoder.layers.7.mlp.fc2.weight', 'vision_model.encoder.layers.19.mlp.fc2.weight', 'vision_model.encoder.layers.15.layer_norm2.weight', 'vision_model.encoder.layers.15.mlp.fc1.bias', 'vision_model.encoder.layers.21.mlp.fc1.weight', 'vision_model.encoder.layers.9.self_attn.k_proj.weight', 'text_projection.weight', 'vision_model.encoder.layers.15.self_attn.out_proj.bias', 'vision_model.encoder.layers.14.self_attn.q_proj.bias', 'vision_model.encoder.layers.17.mlp.fc1.weight', 'vision_model.encoder.layers.7.self_attn.out_proj.weight', 'vision_model.encoder.layers.7.self_attn.out_proj.bias', 'vision_model.encoder.layers.20.mlp.fc2.weight', 'vision_model.encoder.layers.23.mlp.fc1.bias', 'vision_model.encoder.layers.0.self_attn.out_proj.bias', 'vision_model.encoder.layers.1.self_attn.k_proj.bias', 'vision_model.encoder.layers.9.self_attn.v_proj.bias', 'vision_model.encoder.layers.20.mlp.fc1.weight', 'vision_model.encoder.layers.5.mlp.fc2.weight', 'vision_model.encoder.layers.5.self_attn.k_proj.bias', 'vision_model.encoder.layers.2.self_attn.q_proj.bias', 'vision_model.encoder.layers.0.self_attn.q_proj.weight', 'vision_model.encoder.layers.6.layer_norm2.weight', 'vision_model.encoder.layers.2.layer_norm2.weight', 'vision_model.encoder.layers.7.mlp.fc1.weight', 'vision_model.encoder.layers.8.mlp.fc2.bias', 'vision_model.encoder.layers.17.self_attn.k_proj.weight', 'vision_model.encoder.layers.18.mlp.fc2.weight', 'vision_model.encoder.layers.14.layer_norm2.weight', 'vision_model.encoder.layers.18.self_attn.k_proj.bias', 'vision_model.encoder.layers.4.layer_norm2.bias', 'vision_model.encoder.layers.13.self_attn.q_proj.weight', 'vision_model.encoder.layers.10.self_attn.q_proj.bias', 'vision_model.encoder.layers.8.self_attn.v_proj.weight', 'vision_model.encoder.layers.22.mlp.fc1.bias', 'vision_model.encoder.layers.14.layer_norm1.weight', 'vision_model.encoder.layers.17.self_attn.v_proj.weight', 'vision_model.encoder.layers.12.layer_norm2.weight', 'vision_model.encoder.layers.13.self_attn.v_proj.weight', 'vision_model.encoder.layers.13.self_attn.out_proj.bias', 'vision_[1,9]<stderr>:model.encoder.layers.23.self_attn.k_proj.weight', 'vision_model.encoder.layers.2.self_attn.k_proj.bias', 'vision_model.encoder.layers.18.layer_norm1.bias', 'vision_model.encoder.layers.9.self_attn.q_proj.bias', 'vision_model.encoder.layers.23.layer_norm1.bias', 'vision_model.post_layernorm.bias', 'vision_model.encoder.layers.6.self_attn.k_proj.bias', 'vision_model.encoder.layers.7.self_attn.q_proj.bias', 'vision_model.encoder.layers.19.mlp.fc1.weight', 'vision_model.encoder.layers.14.self_attn.out_proj.weight', 'vision_model.encoder.layers.15.self_attn.out_proj.weight', 'vision_model.encoder.layers.22.self_attn.q_proj.bias', 'vision_model.encoder.layers.11.layer_norm2.weight', 'vision_model.encoder.layers.16.self_attn.out_proj.weight', 'vision_model.encoder.layers.3.self_attn.k_proj.weight', 'vision_model.encoder.layers.17.self_attn.out_proj.weight', 'vision_model.encoder.layers.1.mlp.fc2.weight', 'vision_model.encoder.layers.5.mlp.fc1.bias', 'vision_model.encoder.layers.22.self_attn.out_proj.bias', 'vision_model.encoder.layers.15.self_attn.v_proj.weight', 'vision_model.encoder.layers.2.mlp.fc2.bias', 'vision_model.encoder.layers.15.mlp.fc2.bias', 'vision_model.encoder.layers.4.self_attn.v_proj.weight', 'vision_model.encoder.layers.12.layer_norm1.bias', 'vision_model.encoder.layers.23.mlp.fc2.weight', 'vision_model.embeddings.position_embedding.weight', 'vision_model.encoder.layers.14.mlp.fc1.weight', 'vision_model.encoder.layers.13.layer_norm1.bias', 'vision_model.encoder.layers.12.mlp.fc1.weight', 'vision_model.encoder.layers.21.self_attn.out_proj.bias', 'vision_model.encoder.layers.13.self_attn.v_proj.bias', 'vision_model.encoder.layers.13.layer_norm2.weight', 'vision_model.encoder.layers.5.self_attn.v_proj.weight', 'vision_model.encoder.layers.1.layer_norm2.weight', 'vision_model.encoder.layers.22.layer_norm2.weight', 'vision_model.encoder.layers.7.self_attn.q_proj.weight', 'vision_model.encoder.layers.22.self_attn.v_proj.bias', 'vision_model.encoder.layers.4.layer_norm2.weight', 'vision_model.encoder.layers.11.self_attn.q_proj.weight', 'vision_model.encoder.layers.0.mlp.fc2.bias', 'vision_model.encoder.layers.2.self_attn.v_proj.weight', 'vision_model.encoder.layers.22.self_attn.k_proj.bias', 'vision_model.encoder.layers.13.self_attn.q_proj.bias', 'vision_model.encoder.layers.6.mlp.fc1.bias', 'vision_model.encoder.layers.15.layer_norm1.weight', 'vision_model.encoder.layers.8.mlp.fc2.weight', 'vision_model.encoder.layers.23.mlp.fc1.weight', 'vision_model.encoder.layers.8.self_attn.v_proj.bias', 'vision_model.encoder.layers.10.layer_norm1.weight', 'vision_model.encoder.layers.5.self_attn.q_proj.bias', 'vision_model.encoder.layers.17.self_attn.v_proj.bias', 'vision_model.encoder.layers.21.self_attn.v_proj.bias', 'vision_model.encoder.layers.17.mlp.fc2.weight', 'vision_model.encoder.layers.1.self_attn.q_proj.weight', 'vision_model.encoder.layers.13.layer_norm1.weight', 'vision_model.encoder.layers.20.self_attn.out_proj.bias', 'vision_model.encoder.layers.8.self_attn.q_proj.bias', 'vision_model.encoder.layers.4.self_attn.q_proj.bias', 'vision_model.encoder.layers.3.self_attn.v_proj.weight', 'vision_model.encoder.layers.5.self_attn.q_proj.weight', 'vision_model.encoder.layers.9.self_attn.q_proj.weight', 'vision_model.encoder.layers.12.self_attn.out_proj.bias', 'vision_model.encoder.layers.8.self_attn.k_proj.bias', 'vision_model.encoder.layers.3.layer_norm1.bias', 'vision_model.encoder.layers.15.self_attn.k_proj.bias', 'vision_model.encoder.layers.9.layer_norm1.bias', 'vision_model.encoder.layers.12.mlp.fc2.bias', 'vision_model.encoder.layers.6.self_attn.v_proj.weight', 'vision_model.encoder.layers.21.mlp.fc1.bias', 'vision_model.encoder.layers.22.mlp.fc2.weight', 'vision_model.encoder.layers.18.self_attn.k_proj.weight', 'vision_model.encoder.layers.20.self_attn.q_proj.weight', 'vision_model.encoder.layers.1.layer_norm1.bias', 'vision_model.encoder.layers.9.mlp.fc1.bias', 'vision_model.encoder.layers.13.mlp.fc2.bias', 'vision_model.encoder.layers.10.self_attn.out_proj.weight', 'vision_model.encoder.layers.16.self_attn.v_pro[1,9]<stderr>:j.bias', 'vision_model.encoder.layers.5.self_attn.out_proj.bias', 'vision_model.encoder.layers.11.layer_norm1.bias', 'vision_model.encoder.layers.5.mlp.fc2.bias', 'vision_model.encoder.layers.6.mlp.fc2.bias', 'vision_model.encoder.layers.15.self_attn.k_proj.weight', 'vision_model.encoder.layers.18.self_attn.out_proj.weight', 'vision_model.encoder.layers.16.mlp.fc1.bias', 'vision_model.encoder.layers.8.mlp.fc1.weight', 'vision_model.encoder.layers.0.layer_norm1.weight', 'vision_model.encoder.layers.14.self_attn.k_proj.bias', 'vision_model.encoder.layers.19.layer_norm2.weight', 'vision_model.encoder.layers.19.self_attn.k_proj.weight', 'vision_model.encoder.layers.6.self_attn.out_proj.bias', 'vision_model.encoder.layers.16.layer_norm1.weight', 'vision_model.encoder.layers.16.layer_norm2.bias', 'vision_model.encoder.layers.21.self_attn.q_proj.weight', 'vision_model.encoder.layers.18.layer_norm2.weight', 'vision_model.encoder.layers.10.self_attn.out_proj.bias', 'vision_model.encoder.layers.20.self_attn.k_proj.weight', 'vision_model.encoder.layers.19.self_attn.out_proj.weight', 'vision_model.encoder.layers.9.self_attn.v_proj.weight', 'vision_model.encoder.layers.22.layer_norm1.bias', 'vision_model.encoder.layers.0.layer_norm1.bias', 'vision_model.encoder.layers.7.mlp.fc2.bias', 'vision_model.encoder.layers.12.layer_norm2.bias', 'vision_model.encoder.layers.6.mlp.fc2.weight', 'vision_model.encoder.layers.12.self_attn.v_proj.bias', 'vision_model.encoder.layers.3.self_attn.q_proj.bias', 'vision_model.encoder.layers.7.self_attn.k_proj.weight', 'vision_model.encoder.layers.12.self_attn.q_proj.bias', 'vision_model.encoder.layers.16.self_attn.k_proj.weight', 'vision_model.encoder.layers.22.mlp.fc2.bias', 'vision_model.encoder.layers.22.self_attn.q_proj.weight', 'vision_model.encoder.layers.20.layer_norm2.weight', 'vision_model.encoder.layers.12.self_attn.k_proj.weight', 'vision_model.encoder.layers.22.self_attn.v_proj.weight', 'vision_model.encoder.layers.16.self_attn.q_proj.bias', 'vision_model.encoder.layers.5.layer_norm1.bias', 'vision_model.encoder.layers.5.mlp.fc1.weight', 'vision_model.post_layernorm.weight', 'vision_model.encoder.layers.9.mlp.fc2.bias', 'vision_model.encoder.layers.19.self_attn.q_proj.bias', 'vision_model.encoder.layers.0.mlp.fc1.weight', 'vision_model.encoder.layers.14.layer_norm2.bias', 'vision_model.encoder.layers.19.mlp.fc2.bias', 'vision_model.encoder.layers.21.layer_norm2.weight', 'vision_model.encoder.layers.0.self_attn.q_proj.bias', 'vision_model.encoder.layers.21.layer_norm1.bias', 'vision_model.encoder.layers.20.mlp.fc2.bias', 'vision_model.encoder.layers.7.layer_norm1.weight', 'vision_model.encoder.layers.3.layer_norm1.weight', 'vision_model.encoder.layers.6.self_attn.out_proj.weight', 'vision_model.encoder.layers.12.self_attn.k_proj.bias', 'vision_model.encoder.layers.5.self_attn.out_proj.weight', 'vision_model.encoder.layers.4.layer_norm1.weight', 'vision_model.encoder.layers.10.self_attn.v_proj.weight', 'vision_model.encoder.layers.20.layer_norm1.weight', 'vision_model.encoder.layers.21.self_attn.k_proj.weight', 'vision_model.embeddings.class_embedding', 'vision_model.encoder.layers.10.self_attn.k_proj.bias', 'vision_model.encoder.layers.18.mlp.fc2.bias', 'vision_model.encoder.layers.1.layer_norm2.bias', 'vision_model.encoder.layers.12.self_attn.q_proj.weight', 'vision_model.encoder.layers.14.self_attn.q_proj.weight', 'vision_model.encoder.layers.16.self_attn.out_proj.bias', 'vision_model.encoder.layers.23.self_attn.v_proj.bias', 'vision_model.encoder.layers.16.layer_norm2.weight', 'vision_model.encoder.layers.17.self_attn.k_proj.bias', 'vision_model.encoder.layers.4.self_attn.q_proj.weight', 'vision_model.encoder.layers.20.self_attn.q_proj.bias', 'vision_model.encoder.layers.1.self_attn.k_proj.weight', 'vision_model.encoder.layers.10.mlp.fc1.bias', 'vision_model.encoder.layers.11.self_attn.out_proj.weight', 'vision_model.encoder.layers.0.self_attn.v_proj.bias', 'vision_model.encoder.layers.11.self_attn.out_proj.bias', 'vision_model.encoder.layers.9.layer_norm1.weight', 'vision_model.pre_layrnorm[1,9]<stderr>:.bias', 'vision_model.encoder.layers.9.mlp.fc1.weight', 'vision_model.encoder.layers.0.self_attn.k_proj.weight', 'vision_model.encoder.layers.1.mlp.fc1.weight', 'vision_model.encoder.layers.3.mlp.fc1.weight', 'vision_model.encoder.layers.13.mlp.fc1.weight', 'vision_model.encoder.layers.10.mlp.fc2.weight', 'vision_model.encoder.layers.8.self_attn.out_proj.weight', 'vision_model.encoder.layers.17.layer_norm2.weight', 'vision_model.encoder.layers.17.mlp.fc2.bias', 'vision_model.encoder.layers.21.layer_norm2.bias']
2023-08-01 15:36:18 [1,9]<stderr>:- This IS expected if you are initializing CLIPTextModel from the checkpoint of a model trained on another task or with another architecture (e.g. initializing a BertForSequenceClassification model from a BertForPreTraining model).
2023-08-01 15:36:18 [1,9]<stderr>:- This IS NOT expected if you are initializing CLIPTextModel from the checkpoint of a model that you expect to be exactly identical (initializing a BertForSequenceClassification model from a BertForSequenceClassification model).
2023-08-01 15:36:21 [1,5]<stderr>:Some weights of the model checkpoint at openai/clip-vit-large-patch14 were not used when initializing CLIPTextModel: ['vision_model.encoder.layers.16.self_attn.out_proj.weight', 'vision_model.encoder.layers.13.layer_norm2.bias', 'vision_model.encoder.layers.10.self_attn.q_proj.bias', 'vision_model.encoder.layers.12.layer_norm2.bias', 'vision_model.encoder.layers.5.self_attn.v_proj.bias', 'vision_model.encoder.layers.0.self_attn.out_proj.weight', 'vision_model.encoder.layers.3.self_attn.k_proj.weight', 'vision_model.encoder.layers.20.mlp.fc2.bias', 'vision_model.encoder.layers.20.self_attn.out_proj.bias', 'vision_model.encoder.layers.12.self_attn.v_proj.weight', 'vision_model.encoder.layers.7.layer_norm1.bias', 'vision_model.encoder.layers.15.self_attn.out_proj.weight', 'vision_model.encoder.layers.12.mlp.fc2.bias', 'vision_model.encoder.layers.20.layer_norm1.weight', 'vision_model.encoder.layers.13.self_attn.out_proj.bias', 'vision_model.encoder.layers.14.layer_norm1.bias', 'vision_model.encoder.layers.19.mlp.fc1.weight', 'vision_model.encoder.layers.8.self_attn.k_proj.bias', 'vision_model.encoder.layers.19.layer_norm2.bias', 'vision_model.encoder.layers.22.self_attn.q_proj.weight', 'vision_model.encoder.layers.15.self_attn.v_proj.bias', 'vision_model.encoder.layers.22.layer_norm1.bias', 'vision_model.encoder.layers.23.layer_norm1.bias', 'vision_model.encoder.layers.23.layer_norm2.bias', 'vision_model.encoder.layers.1.self_attn.out_proj.weight', 'vision_model.encoder.layers.6.mlp.fc2.weight', 'vision_model.encoder.layers.2.self_attn.out_proj.weight', 'vision_model.encoder.layers.12.mlp.fc1.weight', 'vision_model.encoder.layers.0.layer_norm1.weight', 'vision_model.encoder.layers.13.self_attn.k_proj.weight', 'vision_model.encoder.layers.5.self_attn.k_proj.bias', 'vision_model.encoder.layers.22.layer_norm1.weight', 'vision_model.encoder.layers.16.mlp.fc1.bias', 'vision_model.encoder.layers.9.layer_norm1.weight', 'vision_model.encoder.layers.11.layer_norm2.weight', 'visual_projection.weight', 'vision_model.encoder.layers.0.mlp.fc2.weight', 'vision_model.encoder.layers.15.self_attn.k_proj.weight', 'vision_model.encoder.layers.0.layer_norm2.weight', 'vision_model.encoder.layers.7.mlp.fc2.bias', 'vision_model.encoder.layers.23.self_attn.v_proj.weight', 'vision_model.encoder.layers.11.mlp.fc1.weight', 'vision_model.encoder.layers.5.mlp.fc2.weight', 'vision_model.encoder.layers.15.layer_norm1.bias', 'vision_model.encoder.layers.3.layer_norm2.bias', 'vision_model.encoder.layers.23.self_attn.k_proj.bias', 'vision_model.encoder.layers.9.mlp.fc2.bias', 'vision_model.encoder.layers.12.self_attn.k_proj.weight', 'vision_model.encoder.layers.2.self_attn.k_proj.weight', 'vision_model.encoder.layers.16.layer_norm2.bias', 'vision_model.encoder.layers.13.self_attn.k_proj.bias', 'vision_model.encoder.layers.17.self_attn.v_proj.bias', 'vision_model.encoder.layers.8.mlp.fc1.weight', 'vision_model.encoder.layers.18.mlp.fc2.bias', 'vision_model.encoder.layers.8.layer_norm2.bias', 'vision_model.encoder.layers.19.layer_norm2.weight', 'vision_model.encoder.layers.1.self_attn.q_proj.bias', 'vision_model.encoder.layers.3.self_attn.k_proj.bias', 'vision_model.encoder.layers.19.self_attn.q_proj.bias', 'vision_model.post_layernorm.weight', 'vision_model.encoder.layers.19.self_attn.v_proj.weight', 'vision_model.encoder.layers.19.self_attn.k_proj.bias', 'vision_model.encoder.layers.14.self_attn.v_proj.bias', 'vision_model.encoder.layers.1.self_attn.k_proj.weight', 'vision_model.encoder.layers.16.mlp.fc2.weight', 'vision_model.encoder.layers.18.layer_norm1.weight', 'vision_model.encoder.layers.23.mlp.fc2.weight', 'vision_model.encoder.layers.23.self_attn.out_proj.weight', 'vision_model.encoder.layers.9.self_attn.out_proj.bias', 'vision_model.encoder.layers.11.self_attn.q_proj.weight', 'vision_model.encoder.layers.18.layer_norm2.weight', 'vision_model.encoder.layers.2.layer_norm2.bias', 'vision_model.encoder.layers.23.self_attn.q_proj.weight', 'vision_model.encoder.layers.18.layer_norm1.bias', 'vision_model.encoder.layers.4.mlp.fc1.weight', 'vision_model.enc[1,5]<stderr>:oder.layers.14.self_attn.q_proj.bias', 'vision_model.encoder.layers.10.self_attn.out_proj.bias', 'vision_model.encoder.layers.6.self_attn.v_proj.weight', 'vision_model.encoder.layers.16.self_attn.v_proj.weight', 'vision_model.encoder.layers.8.layer_norm1.bias', 'vision_model.encoder.layers.23.mlp.fc1.bias', 'vision_model.encoder.layers.15.layer_norm2.bias', 'vision_model.encoder.layers.5.self_attn.out_proj.weight', 'vision_model.encoder.layers.1.self_attn.out_proj.bias', 'vision_model.encoder.layers.13.mlp.fc2.bias', 'vision_model.encoder.layers.20.mlp.fc2.weight', 'vision_model.encoder.layers.22.layer_norm2.weight', 'vision_model.encoder.layers.23.layer_norm2.weight', 'vision_model.encoder.layers.23.self_attn.k_proj.weight', 'vision_model.encoder.layers.13.layer_norm2.weight', 'vision_model.encoder.layers.13.mlp.fc1.weight', 'vision_model.encoder.layers.17.mlp.fc1.weight', 'vision_model.embeddings.position_embedding.weight', 'vision_model.encoder.layers.8.self_attn.out_proj.bias', 'vision_model.encoder.layers.9.mlp.fc1.weight', 'vision_model.encoder.layers.1.mlp.fc2.bias', 'vision_model.encoder.layers.14.self_attn.k_proj.bias', 'vision_model.encoder.layers.3.mlp.fc1.bias', 'vision_model.encoder.layers.21.mlp.fc2.weight', 'vision_model.encoder.layers.17.layer_norm2.bias', 'vision_model.encoder.layers.22.self_attn.out_proj.weight', 'vision_model.encoder.layers.5.self_attn.q_proj.weight', 'vision_model.encoder.layers.15.layer_norm1.weight', 'vision_model.encoder.layers.3.self_attn.v_proj.bias', 'vision_model.encoder.layers.8.layer_norm2.weight', 'vision_model.encoder.layers.6.self_attn.k_proj.weight', 'vision_model.encoder.layers.6.self_attn.v_proj.bias', 'vision_model.encoder.layers.21.self_attn.v_proj.bias', 'vision_model.encoder.layers.15.self_attn.k_proj.bias', 'vision_model.encoder.layers.4.mlp.fc2.bias', 'vision_model.encoder.layers.4.layer_norm1.weight', 'vision_model.encoder.layers.19.layer_norm1.weight', 'vision_model.pre_layrnorm.weight', 'vision_model.encoder.layers.16.layer_norm2.weight', 'vision_model.encoder.layers.18.mlp.fc2.weight', 'vision_model.encoder.layers.10.self_attn.v_proj.bias', 'vision_model.encoder.layers.7.self_attn.out_proj.weight', 'vision_model.encoder.layers.10.mlp.fc2.weight', 'vision_model.encoder.layers.21.self_attn.k_proj.bias', 'vision_model.encoder.layers.12.self_attn.out_proj.weight', 'vision_model.encoder.layers.2.layer_norm1.bias', 'vision_model.encoder.layers.20.self_attn.k_proj.bias', 'vision_model.encoder.layers.23.self_attn.q_proj.bias', 'vision_model.encoder.layers.5.self_attn.q_proj.bias', 'vision_model.encoder.layers.17.mlp.fc2.weight', 'vision_model.encoder.layers.17.mlp.fc2.bias', 'vision_model.encoder.layers.1.layer_norm1.weight', 'vision_model.encoder.layers.10.layer_norm1.weight', 'vision_model.encoder.layers.3.layer_norm2.weight', 'vision_model.encoder.layers.15.layer_norm2.weight', 'vision_model.encoder.layers.12.self_attn.q_proj.bias', 'vision_model.encoder.layers.6.layer_norm2.weight', 'vision_model.encoder.layers.7.layer_norm1.weight', 'vision_model.encoder.layers.20.layer_norm2.bias', 'vision_model.encoder.layers.19.self_attn.q_proj.weight', 'vision_model.encoder.layers.0.self_attn.k_proj.bias', 'vision_model.encoder.layers.1.layer_norm2.bias', 'vision_model.encoder.layers.3.self_attn.q_proj.weight', 'vision_model.encoder.layers.1.layer_norm2.weight', 'vision_model.encoder.layers.4.layer_norm1.bias', 'vision_model.encoder.layers.19.mlp.fc2.weight', 'vision_model.encoder.layers.8.self_attn.v_proj.weight', 'vision_model.encoder.layers.19.mlp.fc1.bias', 'vision_model.encoder.layers.2.self_attn.v_proj.weight', 'vision_model.encoder.layers.5.self_attn.k_proj.weight', 'vision_model.encoder.layers.22.self_attn.v_proj.weight', 'vision_model.encoder.layers.23.layer_norm1.weight', 'vision_model.encoder.layers.0.self_attn.out_proj.bias', 'vision_model.encoder.layers.7.self_attn.v_proj.bias', 'vision_model.encoder.layers.11.mlp.fc2.bias', 'vision_model.encoder.layers.8.mlp.fc1.bias', 'vision_model.encoder.layers.0.self_attn.v_proj.weight', 'vision_model.encoder.layers.7.layer_[1,5]<stderr>:norm2.bias', 'vision_model.encoder.layers.15.self_attn.q_proj.bias', 'vision_model.pre_layrnorm.bias', 'vision_model.encoder.layers.15.mlp.fc1.weight', 'vision_model.encoder.layers.14.self_attn.out_proj.weight', 'vision_model.encoder.layers.22.mlp.fc2.bias', 'vision_model.encoder.layers.3.self_attn.out_proj.weight', 'vision_model.encoder.layers.4.layer_norm2.bias', 'vision_model.encoder.layers.7.self_attn.out_proj.bias', 'vision_model.encoder.layers.17.self_attn.out_proj.weight', 'vision_model.encoder.layers.14.mlp.fc1.weight', 'vision_model.encoder.layers.3.mlp.fc2.bias', 'vision_model.encoder.layers.9.self_attn.q_proj.bias', 'vision_model.encoder.layers.10.layer_norm1.bias', 'vision_model.encoder.layers.18.self_attn.k_proj.bias', 'vision_model.encoder.layers.4.self_attn.k_proj.bias', 'vision_model.encoder.layers.16.self_attn.q_proj.weight', 'vision_model.encoder.layers.14.layer_norm2.bias', 'vision_model.encoder.layers.7.self_attn.k_proj.bias', 'vision_model.encoder.layers.8.self_attn.q_proj.bias', 'vision_model.encoder.layers.4.self_attn.k_proj.weight', 'vision_model.encoder.layers.17.mlp.fc1.bias', 'vision_model.embeddings.position_ids', 'vision_model.encoder.layers.8.self_attn.q_proj.weight', 'vision_model.encoder.layers.8.self_attn.out_proj.weight', 'vision_model.encoder.layers.10.self_attn.k_proj.weight', 'vision_model.encoder.layers.3.self_attn.v_proj.weight', 'vision_model.encoder.layers.11.layer_norm1.weight', 'vision_model.encoder.layers.5.layer_norm1.weight', 'vision_model.encoder.layers.11.self_attn.k_proj.bias', 'vision_model.encoder.layers.5.mlp.fc1.bias', 'vision_model.encoder.layers.2.self_attn.v_proj.bias', 'vision_model.encoder.layers.14.mlp.fc2.weight', 'vision_model.encoder.layers.9.self_attn.v_proj.weight', 'vision_model.encoder.layers.18.mlp.fc1.bias', 'vision_model.encoder.layers.20.mlp.fc1.weight', 'vision_model.encoder.layers.2.self_attn.out_proj.bias', 'vision_model.encoder.layers.12.mlp.fc2.weight', 'vision_model.encoder.layers.17.self_attn.q_proj.weight', 'vision_model.encoder.layers.10.self_attn.out_proj.weight', 'vision_model.encoder.layers.22.self_attn.v_proj.bias', 'vision_model.encoder.layers.16.mlp.fc2.bias', 'vision_model.encoder.layers.23.self_attn.out_proj.bias', 'vision_model.encoder.layers.14.layer_norm1.weight', 'vision_model.encoder.layers.22.self_attn.k_proj.bias', 'vision_model.encoder.layers.2.self_attn.q_proj.weight', 'vision_model.encoder.layers.21.layer_norm1.weight', 'vision_model.encoder.layers.16.self_attn.k_proj.weight', 'vision_model.encoder.layers.18.self_attn.v_proj.bias', 'vision_model.encoder.layers.19.self_attn.out_proj.bias', 'vision_model.encoder.layers.5.self_attn.out_proj.bias', 'vision_model.encoder.layers.6.layer_norm1.weight', 'vision_model.encoder.layers.10.self_attn.v_proj.weight', 'vision_model.encoder.layers.16.mlp.fc1.weight', 'vision_model.encoder.layers.22.mlp.fc2.weight', 'vision_model.encoder.layers.0.self_attn.k_proj.weight', 'vision_model.encoder.layers.1.mlp.fc1.weight', 'vision_model.encoder.layers.12.layer_norm1.bias', 'vision_model.encoder.layers.7.self_attn.k_proj.weight', 'vision_model.encoder.layers.16.self_attn.q_proj.bias', 'vision_model.encoder.layers.3.self_attn.q_proj.bias', 'vision_model.encoder.layers.3.self_attn.out_proj.bias', 'vision_model.encoder.layers.21.layer_norm1.bias', 'vision_model.encoder.layers.17.self_attn.out_proj.bias', 'vision_model.encoder.layers.15.mlp.fc2.weight', 'vision_model.encoder.layers.20.self_attn.v_proj.weight', 'vision_model.encoder.layers.18.layer_norm2.bias', 'vision_model.encoder.layers.11.self_attn.q_proj.bias', 'vision_model.encoder.layers.19.self_attn.out_proj.weight', 'vision_model.encoder.layers.21.self_attn.q_proj.bias', 'vision_model.encoder.layers.6.mlp.fc1.bias', 'vision_model.encoder.layers.9.mlp.fc2.weight', 'vision_model.encoder.layers.0.layer_norm1.bias', 'vision_model.encoder.layers.9.layer_norm2.weight', 'vision_model.encoder.layers.1.self_attn.q_proj.weight', 'vision_model.encoder.layers.20.layer_norm2.weight', 'vision_model.encoder.layers.9.self_attn.q_proj.weight', 'vision_model.enc[1,5]<stderr>:oder.layers.23.self_attn.v_proj.bias', 'vision_model.encoder.layers.21.mlp.fc1.weight', 'vision_model.encoder.layers.20.self_attn.out_proj.weight', 'vision_model.encoder.layers.0.mlp.fc1.weight', 'vision_model.encoder.layers.1.self_attn.v_proj.weight', 'vision_model.encoder.layers.1.layer_norm1.bias', 'vision_model.embeddings.class_embedding', 'vision_model.encoder.layers.11.self_attn.k_proj.weight', 'vision_model.encoder.layers.2.mlp.fc1.weight', 'vision_model.encoder.layers.8.self_attn.k_proj.weight', 'vision_model.encoder.layers.7.mlp.fc2.weight', 'vision_model.encoder.layers.18.mlp.fc1.weight', 'vision_model.encoder.layers.14.self_attn.k_proj.weight', 'vision_model.encoder.layers.19.self_attn.v_proj.bias', 'vision_model.encoder.layers.8.mlp.fc2.weight', 'vision_model.encoder.layers.18.self_attn.v_proj.weight', 'vision_model.encoder.layers.14.self_attn.v_proj.weight', 'vision_model.encoder.layers.2.mlp.fc2.bias', 'vision_model.encoder.layers.12.self_attn.q_proj.weight', 'vision_model.encoder.layers.0.self_attn.q_proj.bias', 'vision_model.encoder.layers.21.self_attn.v_proj.weight', 'vision_model.encoder.layers.11.self_attn.out_proj.weight', 'vision_model.encoder.layers.13.self_attn.v_proj.bias', 'vision_model.encoder.layers.2.layer_norm2.weight', 'vision_model.encoder.layers.4.layer_norm2.weight', 'vision_model.encoder.layers.12.self_attn.v_proj.bias', 'vision_model.encoder.layers.0.layer_norm2.bias', 'vision_model.encoder.layers.10.mlp.fc1.weight', 'vision_model.encoder.layers.8.layer_norm1.weight', 'vision_model.encoder.layers.16.self_attn.v_proj.bias', 'vision_model.encoder.layers.13.self_attn.out_proj.weight', 'vision_model.encoder.layers.8.mlp.fc2.bias', 'vision_model.encoder.layers.11.layer_norm2.bias', 'vision_model.encoder.layers.11.self_attn.out_proj.bias', 'vision_model.encoder.layers.4.self_attn.q_proj.weight', 'vision_model.encoder.layers.21.mlp.fc1.bias', 'vision_model.encoder.layers.6.layer_norm1.bias', 'vision_model.encoder.layers.5.mlp.fc1.weight', 'vision_model.encoder.layers.4.self_attn.v_proj.weight', 'vision_model.encoder.layers.7.self_attn.q_proj.weight', 'vision_model.encoder.layers.10.mlp.fc2.bias', 'vision_model.encoder.layers.12.self_attn.k_proj.bias', 'vision_model.encoder.layers.10.self_attn.k_proj.bias', 'vision_model.encoder.layers.0.mlp.fc1.bias', 'vision_model.encoder.layers.4.self_attn.q_proj.bias', 'vision_model.encoder.layers.18.self_attn.out_proj.bias', 'vision_model.encoder.layers.12.mlp.fc1.bias', 'vision_model.encoder.layers.4.mlp.fc1.bias', 'vision_model.post_layernorm.bias', 'vision_model.encoder.layers.13.self_attn.q_proj.weight', 'vision_model.encoder.layers.18.self_attn.q_proj.weight', 'vision_model.encoder.layers.18.self_attn.q_proj.bias', 'vision_model.encoder.layers.1.mlp.fc1.bias', 'vision_model.encoder.layers.20.self_attn.v_proj.bias', 'vision_model.encoder.layers.9.self_attn.k_proj.weight', 'vision_model.encoder.layers.6.layer_norm2.bias', 'vision_model.encoder.layers.17.self_attn.k_proj.weight', 'vision_model.encoder.layers.15.self_attn.out_proj.bias', 'vision_model.encoder.layers.22.self_attn.k_proj.weight', 'vision_model.encoder.layers.23.mlp.fc1.weight', 'vision_model.encoder.layers.16.self_attn.k_proj.bias', 'vision_model.encoder.layers.5.mlp.fc2.bias', 'vision_model.encoder.layers.5.layer_norm2.bias', 'vision_model.encoder.layers.17.layer_norm2.weight', 'vision_model.encoder.layers.17.layer_norm1.bias', 'vision_model.encoder.layers.11.mlp.fc1.bias', 'logit_scale', 'vision_model.encoder.layers.20.self_attn.k_proj.weight', 'vision_model.encoder.layers.5.layer_norm1.bias', 'vision_model.encoder.layers.7.self_attn.q_proj.bias', 'vision_model.encoder.layers.9.layer_norm2.bias', 'vision_model.encoder.layers.9.self_attn.k_proj.bias', 'vision_model.encoder.layers.9.self_attn.out_proj.weight', 'vision_model.encoder.layers.18.self_attn.out_proj.weight', 'vision_model.encoder.layers.6.mlp.fc2.bias', 'vision_model.encoder.layers.14.self_attn.q_proj.weight', 'vision_model.encoder.layers.7.mlp.fc1.weight', 'vision_model.encoder.layers.6.self_attn.k_proj.bias', 'vision_model.enco[1,5]<stderr>:der.layers.4.self_attn.out_proj.weight', 'vision_model.encoder.layers.0.self_attn.q_proj.weight', 'vision_model.encoder.layers.6.self_attn.out_proj.bias', 'vision_model.encoder.layers.15.mlp.fc2.bias', 'vision_model.encoder.layers.3.layer_norm1.weight', 'vision_model.encoder.layers.2.self_attn.q_proj.bias', 'vision_model.encoder.layers.6.self_attn.q_proj.weight', 'vision_model.encoder.layers.10.mlp.fc1.bias', 'vision_model.encoder.layers.14.mlp.fc1.bias', 'vision_model.encoder.layers.3.layer_norm1.bias', 'vision_model.encoder.layers.17.self_attn.v_proj.weight', 'vision_model.encoder.layers.18.self_attn.k_proj.weight', 'vision_model.encoder.layers.11.self_attn.v_proj.weight', 'vision_model.encoder.layers.16.self_attn.out_proj.bias', 'vision_model.encoder.layers.13.layer_norm1.bias', 'vision_model.encoder.layers.7.self_attn.v_proj.weight', 'vision_model.encoder.layers.5.layer_norm2.weight', 'vision_model.encoder.layers.16.layer_norm1.bias', 'vision_model.encoder.layers.2.mlp.fc2.weight', 'vision_model.encoder.layers.11.self_attn.v_proj.bias', 'vision_model.encoder.layers.0.mlp.fc2.bias', 'vision_model.encoder.layers.6.self_attn.out_proj.weight', 'vision_model.encoder.layers.19.mlp.fc2.bias', 'vision_model.encoder.layers.22.layer_norm2.bias', 'vision_model.encoder.layers.9.mlp.fc1.bias', 'vision_model.encoder.layers.20.layer_norm1.bias', 'vision_model.encoder.layers.0.self_attn.v_proj.bias', 'vision_model.encoder.layers.11.layer_norm1.bias', 'vision_model.encoder.layers.5.self_attn.v_proj.weight', 'vision_model.encoder.layers.21.self_attn.out_proj.bias', 'vision_model.encoder.layers.4.mlp.fc2.weight', 'vision_model.encoder.layers.22.mlp.fc1.bias', 'vision_model.encoder.layers.6.self_attn.q_proj.bias', 'vision_model.encoder.layers.10.layer_norm2.weight', 'vision_model.encoder.layers.17.layer_norm1.weight', 'vision_model.encoder.layers.21.layer_norm2.bias', 'vision_model.encoder.layers.2.self_attn.k_proj.bias', 'vision_model.encoder.layers.4.self_attn.v_proj.bias', 'vision_model.encoder.layers.3.mlp.fc2.weight', 'vision_model.encoder.layers.21.self_attn.q_proj.weight', 'vision_model.encoder.layers.15.self_attn.v_proj.weight', 'vision_model.encoder.layers.17.self_attn.k_proj.bias', 'vision_model.encoder.layers.4.self_attn.out_proj.bias', 'vision_model.encoder.layers.14.mlp.fc2.bias', 'vision_model.encoder.layers.9.layer_norm1.bias', 'vision_model.encoder.layers.1.mlp.fc2.weight', 'vision_model.encoder.layers.1.self_attn.k_proj.bias', 'vision_model.encoder.layers.19.self_attn.k_proj.weight', 'vision_model.encoder.layers.13.mlp.fc2.weight', 'vision_model.encoder.layers.20.self_attn.q_proj.weight', 'vision_model.encoder.layers.22.self_attn.q_proj.bias', 'vision_model.encoder.layers.21.self_attn.out_proj.weight', 'vision_model.encoder.layers.15.mlp.fc1.bias', 'vision_model.encoder.layers.7.layer_norm2.weight', 'vision_model.encoder.layers.13.self_attn.q_proj.bias', 'vision_model.encoder.layers.8.self_attn.v_proj.bias', 'vision_model.embeddings.patch_embedding.weight', 'vision_model.encoder.layers.6.mlp.fc1.weight', 'vision_model.encoder.layers.7.mlp.fc1.bias', 'vision_model.encoder.layers.21.mlp.fc2.bias', 'vision_model.encoder.layers.23.mlp.fc2.bias', 'vision_model.encoder.layers.19.layer_norm1.bias', 'vision_model.encoder.layers.22.mlp.fc1.weight', 'vision_model.encoder.layers.21.layer_norm2.weight', 'vision_model.encoder.layers.3.mlp.fc1.weight', 'vision_model.encoder.layers.2.mlp.fc1.bias', 'vision_model.encoder.layers.11.mlp.fc2.weight', 'text_projection.weight', 'vision_model.encoder.layers.13.mlp.fc1.bias', 'vision_model.encoder.layers.16.layer_norm1.weight', 'vision_model.encoder.layers.14.self_attn.out_proj.bias', 'vision_model.encoder.layers.9.self_attn.v_proj.bias', 'vision_model.encoder.layers.21.self_attn.k_proj.weight', 'vision_model.encoder.layers.1.self_attn.v_proj.bias', 'vision_model.encoder.layers.12.self_attn.out_proj.bias', 'vision_model.encoder.layers.10.layer_norm2.bias', 'vision_model.encoder.layers.13.self_attn.v_proj.weight', 'vision_model.encoder.layers.13.layer_norm1.weight', 'vision_model.encoder.layer[1,5]<stderr>:s.22.self_attn.out_proj.bias', 'vision_model.encoder.layers.14.layer_norm2.weight', 'vision_model.encoder.layers.2.layer_norm1.weight', 'vision_model.encoder.layers.20.self_attn.q_proj.bias', 'vision_model.encoder.layers.12.layer_norm1.weight', 'vision_model.encoder.layers.10.self_attn.q_proj.weight', 'vision_model.encoder.layers.20.mlp.fc1.bias', 'vision_model.encoder.layers.15.self_attn.q_proj.weight', 'vision_model.encoder.layers.17.self_attn.q_proj.bias', 'vision_model.encoder.layers.12.layer_norm2.weight']
2023-08-01 15:36:21 [1,5]<stderr>:- This IS expected if you are initializing CLIPTextModel from the checkpoint of a model trained on another task or with another architecture (e.g. initializing a BertForSequenceClassification model from a BertForPreTraining model).
2023-08-01 15:36:21 [1,5]<stderr>:- This IS NOT expected if you are initializing CLIPTextModel from the checkpoint of a model that you expect to be exactly identical (initializing a BertForSequenceClassification model from a BertForSequenceClassification model).
2023-08-01 15:36:21 [1,6]<stderr>:Some weights of the model checkpoint at openai/clip-vit-large-patch14 were not used when initializing CLIPTextModel: ['vision_model.encoder.layers.14.layer_norm1.weight', 'vision_model.encoder.layers.17.mlp.fc2.weight', 'vision_model.encoder.layers.22.self_attn.v_proj.bias', 'vision_model.encoder.layers.3.layer_norm1.bias', 'vision_model.encoder.layers.20.self_attn.k_proj.weight', 'vision_model.encoder.layers.18.self_attn.k_proj.weight', 'vision_model.encoder.layers.22.layer_norm1.weight', 'vision_model.encoder.layers.14.mlp.fc1.bias', 'vision_model.encoder.layers.0.layer_norm2.weight', 'vision_model.pre_layrnorm.bias', 'vision_model.encoder.layers.5.self_attn.v_proj.weight', 'vision_model.encoder.layers.23.mlp.fc1.bias', 'vision_model.encoder.layers.7.self_attn.out_proj.weight', 'vision_model.encoder.layers.7.self_attn.k_proj.weight', 'vision_model.encoder.layers.5.mlp.fc1.bias', 'vision_model.encoder.layers.9.self_attn.k_proj.bias', 'vision_model.encoder.layers.8.self_attn.k_proj.bias', 'vision_model.encoder.layers.10.self_attn.v_proj.weight', 'vision_model.encoder.layers.9.self_attn.out_proj.bias', 'vision_model.encoder.layers.11.self_attn.out_proj.bias', 'vision_model.encoder.layers.8.layer_norm2.bias', 'vision_model.encoder.layers.20.mlp.fc2.weight', 'vision_model.encoder.layers.5.self_attn.out_proj.bias', 'vision_model.post_layernorm.bias', 'vision_model.encoder.layers.6.self_attn.v_proj.weight', 'vision_model.encoder.layers.1.self_attn.out_proj.weight', 'vision_model.encoder.layers.7.mlp.fc2.bias', 'vision_model.encoder.layers.0.mlp.fc1.bias', 'vision_model.encoder.layers.8.self_attn.out_proj.weight', 'vision_model.encoder.layers.5.mlp.fc2.weight', 'vision_model.encoder.layers.16.self_attn.out_proj.weight', 'vision_model.encoder.layers.20.layer_norm1.weight', 'vision_model.encoder.layers.18.self_attn.q_proj.bias', 'vision_model.encoder.layers.4.self_attn.out_proj.weight', 'vision_model.encoder.layers.9.self_attn.v_proj.weight', 'vision_model.encoder.layers.20.self_attn.k_proj.bias', 'vision_model.encoder.layers.8.layer_norm1.bias', 'vision_model.encoder.layers.20.self_attn.v_proj.bias', 'vision_model.encoder.layers.22.mlp.fc1.weight', 'vision_model.encoder.layers.5.layer_norm2.bias', 'vision_model.encoder.layers.9.layer_norm2.weight', 'vision_model.encoder.layers.19.self_attn.q_proj.bias', 'vision_model.encoder.layers.20.self_attn.v_proj.weight', 'vision_model.encoder.layers.9.mlp.fc2.weight', 'vision_model.encoder.layers.14.self_attn.q_proj.bias', 'vision_model.encoder.layers.2.self_attn.out_proj.weight', 'vision_model.encoder.layers.20.mlp.fc1.bias', 'vision_model.encoder.layers.6.layer_norm1.bias', 'vision_model.encoder.layers.4.self_attn.v_proj.weight', 'vision_model.encoder.layers.0.self_attn.q_proj.weight', 'vision_model.encoder.layers.9.mlp.fc1.bias', 'vision_model.encoder.layers.1.self_attn.q_proj.bias', 'vision_model.encoder.layers.4.mlp.fc1.weight', 'vision_model.encoder.layers.10.self_attn.q_proj.weight', 'vision_model.encoder.layers.22.mlp.fc1.bias', 'vision_model.encoder.layers.19.mlp.fc1.weight', 'vision_model.encoder.layers.3.self_attn.v_proj.weight', 'vision_model.encoder.layers.19.self_attn.k_proj.bias', 'vision_model.encoder.layers.15.layer_norm1.weight', 'vision_model.encoder.layers.9.mlp.fc2.bias', 'vision_model.encoder.layers.11.self_attn.q_proj.bias', 'vision_model.encoder.layers.10.mlp.fc1.bias', 'vision_model.encoder.layers.3.self_attn.v_proj.bias', 'vision_model.encoder.layers.6.self_attn.out_proj.bias', 'vision_model.encoder.layers.9.self_attn.k_proj.weight', 'vision_model.encoder.layers.11.layer_norm2.weight', 'vision_model.encoder.layers.15.mlp.fc2.weight', 'vision_model.encoder.layers.8.mlp.fc1.bias', 'vision_model.encoder.layers.12.self_attn.k_proj.weight', 'vision_model.encoder.layers.8.self_attn.v_proj.bias', 'vision_model.encoder.layers.2.self_attn.k_proj.weight', 'vision_model.encoder.layers.20.self_attn.out_proj.weight', 'vision_model.encoder.layers.8.layer_norm2.weight', 'vision_model.encoder.layers.10.self_attn.v_proj.bias', 'vision_model.encoder.layers.5.self_attn.q_proj.bias'[1,6]<stderr>:, 'vision_model.encoder.layers.15.mlp.fc2.bias', 'vision_model.encoder.layers.4.mlp.fc1.bias', 'vision_model.encoder.layers.23.layer_norm2.weight', 'vision_model.encoder.layers.13.self_attn.out_proj.weight', 'vision_model.encoder.layers.1.self_attn.out_proj.bias', 'vision_model.encoder.layers.4.mlp.fc2.bias', 'vision_model.encoder.layers.2.layer_norm2.bias', 'vision_model.encoder.layers.14.mlp.fc2.weight', 'vision_model.encoder.layers.11.self_attn.k_proj.weight', 'vision_model.encoder.layers.2.mlp.fc1.weight', 'vision_model.encoder.layers.23.layer_norm1.bias', 'vision_model.encoder.layers.18.self_attn.v_proj.bias', 'vision_model.encoder.layers.20.layer_norm1.bias', 'vision_model.encoder.layers.17.self_attn.k_proj.weight', 'vision_model.encoder.layers.5.self_attn.k_proj.weight', 'vision_model.encoder.layers.19.mlp.fc2.bias', 'vision_model.encoder.layers.14.self_attn.v_proj.bias', 'vision_model.encoder.layers.18.mlp.fc2.bias', 'vision_model.encoder.layers.12.self_attn.q_proj.bias', 'vision_model.encoder.layers.11.layer_norm1.bias', 'vision_model.encoder.layers.14.self_attn.k_proj.weight', 'vision_model.encoder.layers.5.self_attn.out_proj.weight', 'vision_model.encoder.layers.2.self_attn.k_proj.bias', 'vision_model.encoder.layers.13.layer_norm1.weight', 'vision_model.encoder.layers.17.self_attn.out_proj.bias', 'vision_model.embeddings.patch_embedding.weight', 'vision_model.encoder.layers.0.mlp.fc2.weight', 'vision_model.embeddings.class_embedding', 'vision_model.encoder.layers.12.mlp.fc2.weight', 'vision_model.encoder.layers.15.mlp.fc1.weight', 'vision_model.encoder.layers.14.self_attn.out_proj.bias', 'vision_model.encoder.layers.23.mlp.fc2.weight', 'vision_model.encoder.layers.7.mlp.fc1.bias', 'vision_model.encoder.layers.6.mlp.fc2.weight', 'vision_model.encoder.layers.19.layer_norm1.bias', 'vision_model.encoder.layers.22.self_attn.out_proj.weight', 'vision_model.encoder.layers.0.layer_norm2.bias', 'vision_model.encoder.layers.16.layer_norm2.bias', 'vision_model.encoder.layers.8.mlp.fc1.weight', 'vision_model.encoder.layers.6.self_attn.out_proj.weight', 'vision_model.encoder.layers.18.mlp.fc1.weight', 'vision_model.encoder.layers.4.self_attn.q_proj.bias', 'vision_model.encoder.layers.6.mlp.fc2.bias', 'vision_model.encoder.layers.13.mlp.fc2.weight', 'vision_model.encoder.layers.4.self_attn.k_proj.bias', 'vision_model.encoder.layers.9.self_attn.q_proj.bias', 'vision_model.encoder.layers.15.self_attn.v_proj.bias', 'vision_model.encoder.layers.23.self_attn.q_proj.bias', 'vision_model.encoder.layers.19.self_attn.out_proj.bias', 'vision_model.encoder.layers.21.self_attn.q_proj.weight', 'vision_model.encoder.layers.21.mlp.fc2.bias', 'vision_model.encoder.layers.1.self_attn.v_proj.weight', 'vision_model.encoder.layers.22.self_attn.q_proj.bias', 'vision_model.encoder.layers.18.mlp.fc2.weight', 'vision_model.encoder.layers.22.layer_norm1.bias', 'vision_model.encoder.layers.19.layer_norm2.bias', 'vision_model.encoder.layers.12.layer_norm1.bias', 'vision_model.encoder.layers.4.layer_norm1.weight', 'vision_model.encoder.layers.22.mlp.fc2.bias', 'vision_model.encoder.layers.22.self_attn.v_proj.weight', 'vision_model.encoder.layers.16.self_attn.q_proj.bias', 'vision_model.embeddings.position_ids', 'vision_model.encoder.layers.4.mlp.fc2.weight', 'vision_model.encoder.layers.0.layer_norm1.weight', 'vision_model.encoder.layers.3.mlp.fc2.weight', 'vision_model.encoder.layers.19.self_attn.v_proj.weight', 'vision_model.encoder.layers.20.layer_norm2.weight', 'vision_model.encoder.layers.3.self_attn.out_proj.bias', 'vision_model.encoder.layers.2.self_attn.out_proj.bias', 'vision_model.encoder.layers.13.layer_norm2.weight', 'vision_model.encoder.layers.16.self_attn.v_proj.bias', 'vision_model.encoder.layers.21.layer_norm2.bias', 'vision_model.encoder.layers.17.mlp.fc2.bias', 'vision_model.encoder.layers.19.layer_norm1.weight', 'vision_model.encoder.layers.4.layer_norm1.bias', 'vision_model.encoder.layers.12.layer_norm1.weight', 'vision_model.encoder.layers.2.self_attn.v_proj.bias', 'vision_model.encoder.layers.2.layer_norm1.weight', 'vision_model[1,6]<stderr>:.encoder.layers.21.layer_norm1.bias', 'vision_model.encoder.layers.11.self_attn.k_proj.bias', 'vision_model.encoder.layers.21.self_attn.k_proj.weight', 'vision_model.encoder.layers.3.layer_norm2.bias', 'vision_model.encoder.layers.19.self_attn.q_proj.weight', 'vision_model.encoder.layers.10.self_attn.out_proj.weight', 'vision_model.encoder.layers.8.mlp.fc2.weight', 'vision_model.encoder.layers.10.layer_norm2.weight', 'vision_model.encoder.layers.7.self_attn.k_proj.bias', 'vision_model.encoder.layers.16.mlp.fc2.bias', 'vision_model.encoder.layers.18.mlp.fc1.bias', 'vision_model.encoder.layers.13.self_attn.k_proj.bias', 'vision_model.encoder.layers.15.layer_norm2.weight', 'vision_model.encoder.layers.19.mlp.fc1.bias', 'vision_model.encoder.layers.22.layer_norm2.bias', 'vision_model.encoder.layers.15.self_attn.v_proj.weight', 'vision_model.encoder.layers.21.mlp.fc1.weight', 'vision_model.encoder.layers.6.layer_norm1.weight', 'vision_model.encoder.layers.13.self_attn.q_proj.bias', 'vision_model.encoder.layers.21.self_attn.out_proj.weight', 'vision_model.encoder.layers.20.self_attn.q_proj.weight', 'vision_model.encoder.layers.18.layer_norm1.bias', 'vision_model.encoder.layers.20.self_attn.out_proj.bias', 'vision_model.encoder.layers.8.self_attn.out_proj.bias', 'vision_model.encoder.layers.21.layer_norm1.weight', 'vision_model.encoder.layers.22.self_attn.k_proj.bias', 'vision_model.encoder.layers.2.layer_norm1.bias', 'visual_projection.weight', 'vision_model.encoder.layers.2.self_attn.v_proj.weight', 'vision_model.encoder.layers.3.layer_norm2.weight', 'vision_model.encoder.layers.14.layer_norm2.bias', 'vision_model.encoder.layers.14.mlp.fc1.weight', 'vision_model.encoder.layers.3.mlp.fc1.bias', 'vision_model.encoder.layers.7.self_attn.v_proj.weight', 'vision_model.encoder.layers.8.mlp.fc2.bias', 'vision_model.encoder.layers.5.layer_norm1.bias', 'vision_model.encoder.layers.9.layer_norm1.weight', 'vision_model.encoder.layers.4.self_attn.out_proj.bias', 'vision_model.encoder.layers.13.self_attn.out_proj.bias', 'vision_model.encoder.layers.17.self_attn.q_proj.bias', 'vision_model.encoder.layers.22.self_attn.out_proj.bias', 'vision_model.encoder.layers.1.mlp.fc1.bias', 'vision_model.encoder.layers.1.mlp.fc2.weight', 'vision_model.encoder.layers.8.self_attn.k_proj.weight', 'vision_model.encoder.layers.15.self_attn.out_proj.bias', 'vision_model.encoder.layers.17.mlp.fc1.weight', 'vision_model.encoder.layers.21.mlp.fc1.bias', 'vision_model.encoder.layers.5.self_attn.k_proj.bias', 'vision_model.encoder.layers.21.self_attn.v_proj.bias', 'vision_model.encoder.layers.22.self_attn.k_proj.weight', 'vision_model.encoder.layers.12.mlp.fc1.weight', 'vision_model.encoder.layers.9.mlp.fc1.weight', 'vision_model.encoder.layers.18.layer_norm1.weight', 'vision_model.encoder.layers.5.mlp.fc2.bias', 'vision_model.encoder.layers.13.self_attn.q_proj.weight', 'vision_model.post_layernorm.weight', 'vision_model.encoder.layers.1.self_attn.v_proj.bias', 'vision_model.encoder.layers.16.self_attn.out_proj.bias', 'vision_model.encoder.layers.20.layer_norm2.bias', 'vision_model.encoder.layers.23.layer_norm2.bias', 'vision_model.encoder.layers.18.self_attn.v_proj.weight', 'vision_model.encoder.layers.10.self_attn.k_proj.bias', 'vision_model.encoder.layers.11.mlp.fc1.weight', 'vision_model.encoder.layers.9.self_attn.q_proj.weight', 'vision_model.encoder.layers.1.mlp.fc1.weight', 'vision_model.encoder.layers.23.self_attn.v_proj.bias', 'vision_model.encoder.layers.7.layer_norm1.weight', 'vision_model.encoder.layers.6.self_attn.v_proj.bias', 'vision_model.encoder.layers.13.self_attn.v_proj.bias', 'vision_model.encoder.layers.23.mlp.fc2.bias', 'vision_model.encoder.layers.23.self_attn.k_proj.bias', 'vision_model.encoder.layers.1.layer_norm2.weight', 'vision_model.encoder.layers.4.self_attn.k_proj.weight', 'vision_model.encoder.layers.15.self_attn.k_proj.bias', 'vision_model.encoder.layers.4.self_attn.v_proj.bias', 'vision_model.encoder.layers.7.mlp.fc2.weight', 'vision_model.encoder.layers.15.self_attn.q_proj.weight', 'vision_model.encoder.layers.5.layer_norm2.weig[1,6]<stderr>:ht', 'vision_model.encoder.layers.17.layer_norm1.weight', 'vision_model.encoder.layers.2.mlp.fc2.bias', 'vision_model.encoder.layers.0.self_attn.k_proj.weight', 'vision_model.encoder.layers.17.layer_norm2.bias', 'vision_model.encoder.layers.21.mlp.fc2.weight', 'vision_model.encoder.layers.23.mlp.fc1.weight', 'vision_model.encoder.layers.7.self_attn.out_proj.bias', 'vision_model.encoder.layers.13.mlp.fc2.bias', 'vision_model.encoder.layers.14.self_attn.out_proj.weight', 'vision_model.encoder.layers.6.self_attn.k_proj.weight', 'vision_model.encoder.layers.14.self_attn.q_proj.weight', 'vision_model.encoder.layers.10.mlp.fc2.bias', 'vision_model.encoder.layers.17.mlp.fc1.bias', 'vision_model.encoder.layers.19.layer_norm2.weight', 'vision_model.encoder.layers.12.self_attn.v_proj.bias', 'vision_model.encoder.layers.7.layer_norm2.bias', 'vision_model.encoder.layers.12.mlp.fc2.bias', 'vision_model.encoder.layers.2.mlp.fc2.weight', 'vision_model.pre_layrnorm.weight', 'vision_model.encoder.layers.18.layer_norm2.bias', 'vision_model.encoder.layers.10.mlp.fc2.weight', 'vision_model.encoder.layers.2.layer_norm2.weight', 'vision_model.encoder.layers.20.mlp.fc1.weight', 'vision_model.encoder.layers.9.layer_norm1.bias', 'vision_model.encoder.layers.7.mlp.fc1.weight', 'vision_model.encoder.layers.18.self_attn.q_proj.weight', 'vision_model.encoder.layers.7.layer_norm2.weight', 'vision_model.encoder.layers.10.self_attn.q_proj.bias', 'vision_model.encoder.layers.11.self_attn.v_proj.bias', 'vision_model.encoder.layers.23.self_attn.k_proj.weight', 'vision_model.encoder.layers.13.layer_norm2.bias', 'vision_model.encoder.layers.16.layer_norm2.weight', 'vision_model.encoder.layers.14.layer_norm2.weight', 'vision_model.encoder.layers.17.self_attn.out_proj.weight', 'vision_model.encoder.layers.21.self_attn.k_proj.bias', 'vision_model.encoder.layers.14.mlp.fc2.bias', 'vision_model.encoder.layers.11.layer_norm2.bias', 'vision_model.encoder.layers.16.self_attn.k_proj.bias', 'vision_model.encoder.layers.19.self_attn.v_proj.bias', 'vision_model.encoder.layers.18.self_attn.out_proj.bias', 'vision_model.encoder.layers.21.self_attn.v_proj.weight', 'vision_model.encoder.layers.10.self_attn.k_proj.weight', 'vision_model.encoder.layers.23.self_attn.out_proj.bias', 'vision_model.encoder.layers.0.self_attn.out_proj.bias', 'vision_model.encoder.layers.0.layer_norm1.bias', 'vision_model.encoder.layers.17.layer_norm1.bias', 'vision_model.encoder.layers.3.self_attn.k_proj.weight', 'vision_model.encoder.layers.3.self_attn.out_proj.weight', 'vision_model.encoder.layers.14.self_attn.v_proj.weight', 'vision_model.encoder.layers.0.self_attn.out_proj.weight', 'vision_model.encoder.layers.11.mlp.fc2.bias', 'vision_model.encoder.layers.17.self_attn.v_proj.bias', 'vision_model.encoder.layers.12.self_attn.out_proj.bias', 'vision_model.encoder.layers.2.self_attn.q_proj.bias', 'vision_model.encoder.layers.11.self_attn.out_proj.weight', 'vision_model.encoder.layers.16.self_attn.k_proj.weight', 'vision_model.encoder.layers.21.layer_norm2.weight', 'vision_model.encoder.layers.7.self_attn.v_proj.bias', 'vision_model.encoder.layers.23.self_attn.q_proj.weight', 'vision_model.encoder.layers.6.self_attn.q_proj.weight', 'vision_model.encoder.layers.14.self_attn.k_proj.bias', 'vision_model.encoder.layers.11.mlp.fc1.bias', 'vision_model.encoder.layers.12.self_attn.q_proj.weight', 'vision_model.encoder.layers.16.self_attn.q_proj.weight', 'vision_model.encoder.layers.12.layer_norm2.weight', 'vision_model.encoder.layers.4.layer_norm2.weight', 'vision_model.encoder.layers.2.mlp.fc1.bias', 'vision_model.encoder.layers.3.layer_norm1.weight', 'vision_model.encoder.layers.13.mlp.fc1.bias', 'vision_model.encoder.layers.10.mlp.fc1.weight', 'vision_model.encoder.layers.15.layer_norm2.bias', 'vision_model.encoder.layers.1.self_attn.k_proj.bias', 'vision_model.encoder.layers.0.mlp.fc2.bias', 'vision_model.encoder.layers.10.layer_norm1.bias', 'vision_model.encoder.layers.7.self_attn.q_proj.bias', 'vision_model.encoder.layers.8.self_attn.q_proj.weight', 'vision_model.encoder.layers.12.self_attn.out_pr[1,6]<stderr>:oj.weight', 'vision_model.encoder.layers.1.mlp.fc2.bias', 'vision_model.encoder.layers.13.self_attn.v_proj.weight', 'vision_model.encoder.layers.3.self_attn.q_proj.weight', 'vision_model.encoder.layers.17.self_attn.v_proj.weight', 'vision_model.encoder.layers.0.self_attn.k_proj.bias', 'vision_model.embeddings.position_embedding.weight', 'vision_model.encoder.layers.15.self_attn.k_proj.weight', 'vision_model.encoder.layers.23.self_attn.out_proj.weight', 'vision_model.encoder.layers.1.self_attn.k_proj.weight', 'vision_model.encoder.layers.6.layer_norm2.weight', 'vision_model.encoder.layers.0.mlp.fc1.weight', 'vision_model.encoder.layers.10.layer_norm2.bias', 'vision_model.encoder.layers.5.self_attn.v_proj.bias', 'vision_model.encoder.layers.12.mlp.fc1.bias', 'vision_model.encoder.layers.10.layer_norm1.weight', 'vision_model.encoder.layers.16.mlp.fc2.weight', 'vision_model.encoder.layers.17.self_attn.k_proj.bias', 'vision_model.encoder.layers.21.self_attn.q_proj.bias', 'vision_model.encoder.layers.8.layer_norm1.weight', 'vision_model.encoder.layers.15.self_attn.out_proj.weight', 'vision_model.encoder.layers.19.mlp.fc2.weight', 'vision_model.encoder.layers.19.self_attn.out_proj.weight', 'vision_model.encoder.layers.10.self_attn.out_proj.bias', 'vision_model.encoder.layers.6.self_attn.k_proj.bias', 'vision_model.encoder.layers.4.self_attn.q_proj.weight', 'vision_model.encoder.layers.0.self_attn.v_proj.bias', 'vision_model.encoder.layers.19.self_attn.k_proj.weight', 'vision_model.encoder.layers.8.self_attn.q_proj.bias', 'vision_model.encoder.layers.9.self_attn.out_proj.weight', 'vision_model.encoder.layers.16.mlp.fc1.bias', 'vision_model.encoder.layers.2.self_attn.q_proj.weight', 'vision_model.encoder.layers.7.self_attn.q_proj.weight', 'vision_model.encoder.layers.11.self_attn.q_proj.weight', 'vision_model.encoder.layers.22.mlp.fc2.weight', 'vision_model.encoder.layers.18.layer_norm2.weight', 'vision_model.encoder.layers.12.layer_norm2.bias', 'vision_model.encoder.layers.3.self_attn.k_proj.bias', 'vision_model.encoder.layers.1.layer_norm1.bias', 'vision_model.encoder.layers.13.self_attn.k_proj.weight', 'vision_model.encoder.layers.16.layer_norm1.bias', 'vision_model.encoder.layers.5.mlp.fc1.weight', 'vision_model.encoder.layers.0.self_attn.v_proj.weight', 'vision_model.encoder.layers.15.self_attn.q_proj.bias', 'vision_model.encoder.layers.4.layer_norm2.bias', 'vision_model.encoder.layers.17.layer_norm2.weight', 'vision_model.encoder.layers.3.mlp.fc1.weight', 'vision_model.encoder.layers.12.self_attn.v_proj.weight', 'vision_model.encoder.layers.6.self_attn.q_proj.bias', 'vision_model.encoder.layers.3.self_attn.q_proj.bias', 'vision_model.encoder.layers.5.layer_norm1.weight', 'vision_model.encoder.layers.18.self_attn.k_proj.bias', 'vision_model.encoder.layers.11.mlp.fc2.weight', 'vision_model.encoder.layers.11.layer_norm1.weight', 'vision_model.encoder.layers.7.layer_norm1.bias', 'vision_model.encoder.layers.0.self_attn.q_proj.bias', 'vision_model.encoder.layers.13.layer_norm1.bias', 'logit_scale', 'vision_model.encoder.layers.6.layer_norm2.bias', 'vision_model.encoder.layers.16.layer_norm1.weight', 'vision_model.encoder.layers.17.self_attn.q_proj.weight', 'vision_model.encoder.layers.9.layer_norm2.bias', 'vision_model.encoder.layers.20.mlp.fc2.bias', 'vision_model.encoder.layers.14.layer_norm1.bias', 'vision_model.encoder.layers.6.mlp.fc1.bias', 'vision_model.encoder.layers.8.self_attn.v_proj.weight', 'vision_model.encoder.layers.23.layer_norm1.weight', 'vision_model.encoder.layers.9.self_attn.v_proj.bias', 'vision_model.encoder.layers.1.layer_norm1.weight', 'text_projection.weight', 'vision_model.encoder.layers.13.mlp.fc1.weight', 'vision_model.encoder.layers.20.self_attn.q_proj.bias', 'vision_model.encoder.layers.23.self_attn.v_proj.weight', 'vision_model.encoder.layers.16.self_attn.v_proj.weight', 'vision_model.encoder.layers.16.mlp.fc1.weight', 'vision_model.encoder.layers.1.self_attn.q_proj.weight', 'vision_model.encoder.layers.15.layer_norm1.bias', 'vision_model.encoder.layers.21.self_attn.out_proj.bias', 'vision_model.en[1,6]<stderr>:coder.layers.12.self_attn.k_proj.bias', 'vision_model.encoder.layers.1.layer_norm2.bias', 'vision_model.encoder.layers.6.mlp.fc1.weight', 'vision_model.encoder.layers.3.mlp.fc2.bias', 'vision_model.encoder.layers.5.self_attn.q_proj.weight', 'vision_model.encoder.layers.11.self_attn.v_proj.weight', 'vision_model.encoder.layers.15.mlp.fc1.bias', 'vision_model.encoder.layers.18.self_attn.out_proj.weight', 'vision_model.encoder.layers.22.self_attn.q_proj.weight', 'vision_model.encoder.layers.22.layer_norm2.weight']
2023-08-01 15:36:21 [1,6]<stderr>:- This IS expected if you are initializing CLIPTextModel from the checkpoint of a model trained on another task or with another architecture (e.g. initializing a BertForSequenceClassification model from a BertForPreTraining model).
2023-08-01 15:36:21 [1,6]<stderr>:- This IS NOT expected if you are initializing CLIPTextModel from the checkpoint of a model that you expect to be exactly identical (initializing a BertForSequenceClassification model from a BertForSequenceClassification model).
2023-08-01 15:36:21 [1,13]<stderr>:Some weights of the model checkpoint at openai/clip-vit-large-patch14 were not used when initializing CLIPTextModel: ['vision_model.encoder.layers.7.self_attn.out_proj.bias', 'vision_model.encoder.layers.13.self_attn.q_proj.weight', 'vision_model.encoder.layers.19.mlp.fc2.bias', 'vision_model.encoder.layers.23.self_attn.q_proj.bias', 'vision_model.encoder.layers.11.mlp.fc2.weight', 'vision_model.encoder.layers.0.layer_norm2.bias', 'vision_model.encoder.layers.9.self_attn.q_proj.bias', 'vision_model.encoder.layers.10.self_attn.q_proj.bias', 'vision_model.encoder.layers.4.mlp.fc2.bias', 'vision_model.encoder.layers.10.layer_norm2.bias', 'vision_model.encoder.layers.3.layer_norm2.bias', 'vision_model.encoder.layers.18.mlp.fc1.bias', 'vision_model.encoder.layers.15.self_attn.q_proj.bias', 'vision_model.encoder.layers.0.mlp.fc1.bias', 'vision_model.encoder.layers.2.self_attn.k_proj.bias', 'vision_model.encoder.layers.20.layer_norm1.weight', 'vision_model.encoder.layers.13.layer_norm1.bias', 'vision_model.encoder.layers.14.mlp.fc2.weight', 'vision_model.encoder.layers.8.self_attn.q_proj.bias', 'vision_model.encoder.layers.3.mlp.fc1.weight', 'vision_model.encoder.layers.20.layer_norm2.weight', 'vision_model.encoder.layers.19.self_attn.out_proj.weight', 'vision_model.encoder.layers.15.self_attn.q_proj.weight', 'vision_model.encoder.layers.14.self_attn.q_proj.bias', 'vision_model.post_layernorm.bias', 'vision_model.encoder.layers.4.self_attn.v_proj.weight', 'vision_model.encoder.layers.21.self_attn.q_proj.bias', 'vision_model.encoder.layers.21.self_attn.q_proj.weight', 'vision_model.encoder.layers.7.layer_norm2.weight', 'vision_model.encoder.layers.8.self_attn.k_proj.weight', 'vision_model.encoder.layers.19.layer_norm2.bias', 'vision_model.encoder.layers.3.self_attn.k_proj.bias', 'vision_model.encoder.layers.13.self_attn.out_proj.weight', 'vision_model.encoder.layers.14.self_attn.out_proj.bias', 'vision_model.encoder.layers.18.self_attn.v_proj.bias', 'vision_model.encoder.layers.20.self_attn.k_proj.weight', 'vision_model.encoder.layers.22.self_attn.out_proj.weight', 'vision_model.encoder.layers.1.mlp.fc2.bias', 'vision_model.encoder.layers.16.self_attn.q_proj.weight', 'vision_model.encoder.layers.14.self_attn.out_proj.weight', 'vision_model.encoder.layers.1.self_attn.v_proj.bias', 'vision_model.encoder.layers.0.self_attn.v_proj.weight', 'vision_model.encoder.layers.12.self_attn.v_proj.bias', 'vision_model.encoder.layers.19.self_attn.q_proj.bias', 'vision_model.encoder.layers.22.mlp.fc1.weight', 'vision_model.embeddings.class_embedding', 'vision_model.encoder.layers.11.mlp.fc1.bias', 'vision_model.encoder.layers.5.layer_norm2.weight', 'vision_model.encoder.layers.18.layer_norm2.bias', 'vision_model.encoder.layers.17.self_attn.v_proj.bias', 'vision_model.encoder.layers.6.mlp.fc2.weight', 'vision_model.encoder.layers.4.mlp.fc1.bias', 'vision_model.encoder.layers.4.mlp.fc1.weight', 'vision_model.encoder.layers.4.self_attn.q_proj.weight', 'vision_model.encoder.layers.18.self_attn.out_proj.bias', 'vision_model.encoder.layers.16.mlp.fc1.weight', 'vision_model.encoder.layers.21.layer_norm1.weight', 'vision_model.encoder.layers.2.mlp.fc2.bias', 'vision_model.encoder.layers.17.mlp.fc2.weight', 'vision_model.encoder.layers.2.mlp.fc1.bias', 'vision_model.encoder.layers.21.mlp.fc2.bias', 'vision_model.pre_layrnorm.weight', 'vision_model.encoder.layers.6.layer_norm2.weight', 'vision_model.encoder.layers.5.layer_norm2.bias', 'vision_model.encoder.layers.13.mlp.fc2.bias', 'vision_model.encoder.layers.20.self_attn.out_proj.weight', 'vision_model.encoder.layers.10.mlp.fc2.weight', 'vision_model.encoder.layers.12.self_attn.v_proj.weight', 'vision_model.encoder.layers.7.mlp.fc2.weight', 'vision_model.encoder.layers.18.self_attn.k_proj.bias', 'vision_model.encoder.layers.2.self_attn.out_proj.weight', 'vision_model.encoder.layers.23.mlp.fc1.bias', 'vision_model.post_layernorm.weight', 'vision_model.encoder.layers.15.self_attn.k_proj.weight', 'vision_model.encoder.layers.4.self_attn.q_proj.bias', 'vision_model.encoder.layers.9.self_attn.out_proj.weight[1,13]<stderr>:', 'vision_model.encoder.layers.18.layer_norm1.weight', 'vision_model.encoder.layers.10.layer_norm1.bias', 'vision_model.encoder.layers.13.layer_norm2.bias', 'vision_model.encoder.layers.3.self_attn.out_proj.bias', 'vision_model.encoder.layers.8.self_attn.k_proj.bias', 'vision_model.encoder.layers.1.self_attn.k_proj.bias', 'vision_model.encoder.layers.13.self_attn.v_proj.weight', 'vision_model.encoder.layers.5.mlp.fc2.weight', 'vision_model.encoder.layers.4.layer_norm2.weight', 'vision_model.encoder.layers.11.layer_norm2.weight', 'vision_model.encoder.layers.23.self_attn.out_proj.bias', 'vision_model.encoder.layers.14.mlp.fc2.bias', 'vision_model.encoder.layers.3.mlp.fc2.weight', 'vision_model.encoder.layers.16.mlp.fc1.bias', 'vision_model.encoder.layers.4.layer_norm1.weight', 'vision_model.encoder.layers.16.self_attn.v_proj.weight', 'vision_model.encoder.layers.21.self_attn.out_proj.bias', 'vision_model.encoder.layers.19.layer_norm1.bias', 'vision_model.encoder.layers.5.mlp.fc2.bias', 'vision_model.encoder.layers.0.self_attn.k_proj.weight', 'vision_model.encoder.layers.20.self_attn.q_proj.weight', 'vision_model.encoder.layers.19.mlp.fc1.bias', 'vision_model.encoder.layers.17.layer_norm1.bias', 'vision_model.encoder.layers.10.self_attn.out_proj.weight', 'vision_model.encoder.layers.17.self_attn.k_proj.bias', 'vision_model.encoder.layers.8.layer_norm2.weight', 'vision_model.encoder.layers.4.layer_norm1.bias', 'vision_model.encoder.layers.2.mlp.fc2.weight', 'vision_model.encoder.layers.2.layer_norm2.weight', 'vision_model.encoder.layers.11.layer_norm2.bias', 'vision_model.encoder.layers.11.self_attn.q_proj.weight', 'vision_model.encoder.layers.15.mlp.fc2.weight', 'vision_model.encoder.layers.10.self_attn.k_proj.bias', 'vision_model.encoder.layers.21.layer_norm1.bias', 'vision_model.encoder.layers.18.mlp.fc2.bias', 'vision_model.encoder.layers.11.layer_norm1.bias', 'vision_model.encoder.layers.8.self_attn.v_proj.bias', 'vision_model.encoder.layers.10.layer_norm1.weight', 'vision_model.encoder.layers.10.mlp.fc2.bias', 'vision_model.encoder.layers.2.mlp.fc1.weight', 'vision_model.encoder.layers.2.self_attn.q_proj.bias', 'vision_model.encoder.layers.22.self_attn.v_proj.bias', 'vision_model.encoder.layers.21.mlp.fc2.weight', 'vision_model.encoder.layers.1.self_attn.out_proj.bias', 'vision_model.encoder.layers.14.mlp.fc1.weight', 'vision_model.encoder.layers.11.self_attn.out_proj.bias', 'vision_model.encoder.layers.4.self_attn.k_proj.bias', 'vision_model.encoder.layers.21.self_attn.v_proj.weight', 'vision_model.encoder.layers.10.self_attn.v_proj.bias', 'vision_model.encoder.layers.8.mlp.fc1.bias', 'vision_model.encoder.layers.1.self_attn.q_proj.bias', 'vision_model.encoder.layers.23.self_attn.k_proj.weight', 'vision_model.encoder.layers.6.mlp.fc2.bias', 'vision_model.encoder.layers.0.mlp.fc2.weight', 'vision_model.encoder.layers.5.self_attn.v_proj.bias', 'vision_model.encoder.layers.21.layer_norm2.weight', 'vision_model.encoder.layers.2.self_attn.v_proj.bias', 'vision_model.encoder.layers.11.mlp.fc1.weight', 'vision_model.encoder.layers.5.self_attn.out_proj.weight', 'vision_model.encoder.layers.1.layer_norm1.weight', 'vision_model.encoder.layers.5.mlp.fc1.weight', 'vision_model.encoder.layers.17.self_attn.q_proj.weight', 'vision_model.encoder.layers.23.mlp.fc1.weight', 'vision_model.encoder.layers.12.self_attn.k_proj.bias', 'vision_model.encoder.layers.17.layer_norm2.weight', 'vision_model.encoder.layers.8.self_attn.q_proj.weight', 'vision_model.encoder.layers.13.mlp.fc1.weight', 'vision_model.encoder.layers.13.mlp.fc1.bias', 'vision_model.encoder.layers.10.layer_norm2.weight', 'vision_model.encoder.layers.17.self_attn.q_proj.bias', 'vision_model.encoder.layers.14.self_attn.v_proj.weight', 'vision_model.encoder.layers.16.mlp.fc2.weight', 'vision_model.encoder.layers.8.self_attn.out_proj.weight', 'vision_model.encoder.layers.12.layer_norm2.bias', 'vision_model.encoder.layers.19.layer_norm1.weight', 'vision_model.encoder.layers.9.layer_norm1.bias', 'vision_model.encoder.layers.18.self_attn.q_proj.bias', 'vision_model.encoder.layer[1,13]<stderr>:s.1.self_attn.k_proj.weight', 'vision_model.encoder.layers.15.mlp.fc1.weight', 'vision_model.encoder.layers.19.layer_norm2.weight', 'vision_model.encoder.layers.8.mlp.fc1.weight', 'vision_model.encoder.layers.6.self_attn.v_proj.weight', 'vision_model.encoder.layers.15.layer_norm2.bias', 'vision_model.encoder.layers.6.layer_norm1.weight', 'vision_model.encoder.layers.13.self_attn.q_proj.bias', 'vision_model.encoder.layers.20.mlp.fc2.weight', 'vision_model.encoder.layers.22.layer_norm2.bias', 'vision_model.encoder.layers.18.layer_norm2.weight', 'vision_model.encoder.layers.8.layer_norm1.bias', 'vision_model.encoder.layers.20.mlp.fc1.bias', 'vision_model.encoder.layers.20.layer_norm2.bias', 'vision_model.encoder.layers.7.layer_norm2.bias', 'vision_model.encoder.layers.5.layer_norm1.bias', 'vision_model.encoder.layers.16.self_attn.k_proj.weight', 'vision_model.encoder.layers.23.self_attn.out_proj.weight', 'vision_model.encoder.layers.20.self_attn.out_proj.bias', 'vision_model.encoder.layers.16.layer_norm1.bias', 'vision_model.encoder.layers.9.self_attn.q_proj.weight', 'vision_model.encoder.layers.17.mlp.fc1.bias', 'vision_model.encoder.layers.1.layer_norm1.bias', 'vision_model.encoder.layers.0.layer_norm2.weight', 'vision_model.encoder.layers.23.layer_norm1.weight', 'vision_model.encoder.layers.7.mlp.fc1.weight', 'vision_model.encoder.layers.22.self_attn.v_proj.weight', 'vision_model.encoder.layers.17.layer_norm2.bias', 'vision_model.encoder.layers.17.self_attn.out_proj.weight', 'vision_model.encoder.layers.4.self_attn.out_proj.weight', 'vision_model.encoder.layers.9.mlp.fc1.weight', 'vision_model.encoder.layers.7.self_attn.v_proj.bias', 'vision_model.encoder.layers.5.self_attn.k_proj.weight', 'vision_model.encoder.layers.6.self_attn.k_proj.weight', 'vision_model.encoder.layers.21.self_attn.k_proj.bias', 'vision_model.encoder.layers.13.self_attn.v_proj.bias', 'vision_model.encoder.layers.20.self_attn.v_proj.bias', 'vision_model.encoder.layers.7.self_attn.q_proj.weight', 'vision_model.encoder.layers.5.self_attn.out_proj.bias', 'vision_model.encoder.layers.4.self_attn.k_proj.weight', 'vision_model.encoder.layers.13.self_attn.out_proj.bias', 'vision_model.encoder.layers.7.self_attn.k_proj.weight', 'vision_model.encoder.layers.9.self_attn.v_proj.bias', 'vision_model.encoder.layers.18.self_attn.k_proj.weight', 'vision_model.encoder.layers.23.self_attn.k_proj.bias', 'vision_model.encoder.layers.10.self_attn.q_proj.weight', 'vision_model.encoder.layers.2.self_attn.q_proj.weight', 'vision_model.encoder.layers.1.layer_norm2.weight', 'vision_model.encoder.layers.6.self_attn.q_proj.weight', 'vision_model.encoder.layers.19.mlp.fc2.weight', 'vision_model.encoder.layers.16.layer_norm1.weight', 'vision_model.encoder.layers.21.self_attn.out_proj.weight', 'vision_model.encoder.layers.13.self_attn.k_proj.bias', 'vision_model.encoder.layers.16.mlp.fc2.bias', 'vision_model.encoder.layers.3.layer_norm1.bias', 'vision_model.encoder.layers.4.layer_norm2.bias', 'vision_model.encoder.layers.1.layer_norm2.bias', 'vision_model.encoder.layers.17.mlp.fc2.bias', 'vision_model.encoder.layers.16.self_attn.v_proj.bias', 'vision_model.encoder.layers.5.layer_norm1.weight', 'vision_model.encoder.layers.12.self_attn.k_proj.weight', 'vision_model.encoder.layers.5.self_attn.v_proj.weight', 'vision_model.encoder.layers.8.mlp.fc2.bias', 'vision_model.encoder.layers.9.mlp.fc2.bias', 'vision_model.encoder.layers.2.layer_norm2.bias', 'vision_model.encoder.layers.6.self_attn.out_proj.weight', 'vision_model.encoder.layers.4.self_attn.v_proj.bias', 'vision_model.encoder.layers.23.layer_norm1.bias', 'logit_scale', 'vision_model.encoder.layers.16.layer_norm2.bias', 'vision_model.encoder.layers.22.layer_norm1.weight', 'vision_model.encoder.layers.1.self_attn.out_proj.weight', 'vision_model.encoder.layers.7.mlp.fc2.bias', 'vision_model.encoder.layers.20.self_attn.k_proj.bias', 'vision_model.encoder.layers.6.mlp.fc1.weight', 'vision_model.encoder.layers.22.self_attn.q_proj.bias', 'vision_model.encoder.layers.19.self_attn.v_proj.bias', 'vision_model.encoder.layers.7.mlp.fc1.bi[1,13]<stderr>:as', 'vision_model.encoder.layers.0.layer_norm1.bias', 'vision_model.encoder.layers.20.self_attn.q_proj.bias', 'vision_model.encoder.layers.15.self_attn.out_proj.weight', 'vision_model.encoder.layers.11.self_attn.k_proj.bias', 'vision_model.encoder.layers.16.self_attn.k_proj.bias', 'vision_model.encoder.layers.2.self_attn.v_proj.weight', 'vision_model.embeddings.patch_embedding.weight', 'vision_model.encoder.layers.17.self_attn.k_proj.weight', 'vision_model.encoder.layers.15.layer_norm1.bias', 'vision_model.encoder.layers.3.self_attn.q_proj.weight', 'vision_model.encoder.layers.23.layer_norm2.bias', 'vision_model.encoder.layers.0.self_attn.v_proj.bias', 'vision_model.encoder.layers.5.self_attn.q_proj.bias', 'vision_model.encoder.layers.20.mlp.fc2.bias', 'vision_model.encoder.layers.6.self_attn.k_proj.bias', 'vision_model.encoder.layers.19.self_attn.q_proj.weight', 'vision_model.encoder.layers.14.layer_norm2.weight', 'vision_model.encoder.layers.21.self_attn.v_proj.bias', 'vision_model.encoder.layers.7.self_attn.out_proj.weight', 'vision_model.encoder.layers.19.self_attn.out_proj.bias', 'vision_model.encoder.layers.7.self_attn.k_proj.bias', 'vision_model.encoder.layers.18.mlp.fc1.weight', 'vision_model.encoder.layers.13.self_attn.k_proj.weight', 'visual_projection.weight', 'vision_model.encoder.layers.22.self_attn.out_proj.bias', 'vision_model.encoder.layers.22.mlp.fc1.bias', 'vision_model.encoder.layers.9.self_attn.k_proj.weight', 'vision_model.encoder.layers.17.self_attn.out_proj.bias', 'vision_model.encoder.layers.15.mlp.fc2.bias', 'vision_model.encoder.layers.22.mlp.fc2.bias', 'vision_model.encoder.layers.23.self_attn.v_proj.bias', 'vision_model.encoder.layers.0.layer_norm1.weight', 'vision_model.encoder.layers.5.self_attn.k_proj.bias', 'vision_model.encoder.layers.8.self_attn.out_proj.bias', 'vision_model.encoder.layers.11.self_attn.v_proj.weight', 'vision_model.embeddings.position_ids', 'vision_model.encoder.layers.0.self_attn.out_proj.bias', 'vision_model.encoder.layers.11.self_attn.k_proj.weight', 'vision_model.encoder.layers.12.mlp.fc2.bias', 'vision_model.encoder.layers.6.self_attn.v_proj.bias', 'vision_model.encoder.layers.11.mlp.fc2.bias', 'vision_model.encoder.layers.21.self_attn.k_proj.weight', 'vision_model.encoder.layers.22.self_attn.k_proj.weight', 'vision_model.encoder.layers.23.layer_norm2.weight', 'vision_model.encoder.layers.22.self_attn.q_proj.weight', 'vision_model.encoder.layers.8.layer_norm1.weight', 'vision_model.encoder.layers.9.layer_norm2.bias', 'vision_model.encoder.layers.3.self_attn.q_proj.bias', 'vision_model.encoder.layers.21.layer_norm2.bias', 'vision_model.encoder.layers.14.self_attn.k_proj.bias', 'vision_model.encoder.layers.12.self_attn.q_proj.bias', 'vision_model.encoder.layers.15.self_attn.k_proj.bias', 'vision_model.encoder.layers.21.mlp.fc1.bias', 'vision_model.encoder.layers.23.self_attn.q_proj.weight', 'vision_model.encoder.layers.15.self_attn.out_proj.bias', 'vision_model.encoder.layers.15.layer_norm2.weight', 'vision_model.encoder.layers.12.self_attn.q_proj.weight', 'vision_model.encoder.layers.3.self_attn.v_proj.bias', 'vision_model.encoder.layers.6.mlp.fc1.bias', 'vision_model.encoder.layers.14.layer_norm2.bias', 'vision_model.encoder.layers.3.self_attn.v_proj.weight', 'vision_model.encoder.layers.18.self_attn.q_proj.weight', 'vision_model.encoder.layers.7.self_attn.q_proj.bias', 'vision_model.encoder.layers.12.layer_norm2.weight', 'vision_model.encoder.layers.14.self_attn.q_proj.weight', 'vision_model.encoder.layers.8.self_attn.v_proj.weight', 'vision_model.encoder.layers.19.self_attn.v_proj.weight', 'vision_model.encoder.layers.9.mlp.fc2.weight', 'vision_model.encoder.layers.9.self_attn.v_proj.weight', 'vision_model.encoder.layers.3.mlp.fc1.bias', 'vision_model.encoder.layers.3.mlp.fc2.bias', 'vision_model.encoder.layers.11.self_attn.v_proj.bias', 'vision_model.encoder.layers.18.self_attn.out_proj.weight', 'vision_model.encoder.layers.1.self_attn.q_proj.weight', 'vision_model.encoder.layers.0.mlp.fc1.weight', 'vision_model.pre_layrnorm.bias', 'vision_model.encoder.layers.1[1,13]<stderr>:4.layer_norm1.weight', 'vision_model.encoder.layers.20.self_attn.v_proj.weight', 'vision_model.encoder.layers.7.layer_norm1.bias', 'vision_model.encoder.layers.0.mlp.fc2.bias', 'vision_model.encoder.layers.16.layer_norm2.weight', 'vision_model.encoder.layers.8.layer_norm2.bias', 'vision_model.encoder.layers.7.self_attn.v_proj.weight', 'vision_model.encoder.layers.16.self_attn.out_proj.weight', 'vision_model.encoder.layers.1.mlp.fc2.weight', 'vision_model.encoder.layers.14.self_attn.k_proj.weight', 'vision_model.encoder.layers.23.self_attn.v_proj.weight', 'vision_model.encoder.layers.10.self_attn.k_proj.weight', 'vision_model.encoder.layers.12.mlp.fc1.weight', 'vision_model.encoder.layers.0.self_attn.out_proj.weight', 'vision_model.encoder.layers.19.mlp.fc1.weight', 'vision_model.encoder.layers.20.mlp.fc1.weight', 'vision_model.embeddings.position_embedding.weight', 'vision_model.encoder.layers.2.layer_norm1.bias', 'vision_model.encoder.layers.12.mlp.fc1.bias', 'vision_model.encoder.layers.9.self_attn.k_proj.bias', 'vision_model.encoder.layers.16.self_attn.out_proj.bias', 'vision_model.encoder.layers.15.self_attn.v_proj.weight', 'vision_model.encoder.layers.2.layer_norm1.weight', 'vision_model.encoder.layers.1.mlp.fc1.bias', 'vision_model.encoder.layers.10.mlp.fc1.bias', 'vision_model.encoder.layers.15.layer_norm1.weight', 'vision_model.encoder.layers.22.mlp.fc2.weight', 'vision_model.encoder.layers.11.layer_norm1.weight', 'vision_model.encoder.layers.12.self_attn.out_proj.bias', 'vision_model.encoder.layers.14.self_attn.v_proj.bias', 'vision_model.encoder.layers.14.layer_norm1.bias', 'vision_model.encoder.layers.23.mlp.fc2.bias', 'vision_model.encoder.layers.19.self_attn.k_proj.bias', 'vision_model.encoder.layers.22.layer_norm2.weight', 'vision_model.encoder.layers.21.mlp.fc1.weight', 'text_projection.weight', 'vision_model.encoder.layers.3.self_attn.k_proj.weight', 'vision_model.encoder.layers.6.self_attn.out_proj.bias', 'vision_model.encoder.layers.0.self_attn.q_proj.weight', 'vision_model.encoder.layers.4.self_attn.out_proj.bias', 'vision_model.encoder.layers.22.self_attn.k_proj.bias', 'vision_model.encoder.layers.23.mlp.fc2.weight', 'vision_model.encoder.layers.1.mlp.fc1.weight', 'vision_model.encoder.layers.3.self_attn.out_proj.weight', 'vision_model.encoder.layers.10.self_attn.out_proj.bias', 'vision_model.encoder.layers.14.mlp.fc1.bias', 'vision_model.encoder.layers.7.layer_norm1.weight', 'vision_model.encoder.layers.12.layer_norm1.bias', 'vision_model.encoder.layers.9.layer_norm2.weight', 'vision_model.encoder.layers.15.mlp.fc1.bias', 'vision_model.encoder.layers.22.layer_norm1.bias', 'vision_model.encoder.layers.17.mlp.fc1.weight', 'vision_model.encoder.layers.1.self_attn.v_proj.weight', 'vision_model.encoder.layers.0.self_attn.q_proj.bias', 'vision_model.encoder.layers.3.layer_norm1.weight', 'vision_model.encoder.layers.13.layer_norm2.weight', 'vision_model.encoder.layers.9.self_attn.out_proj.bias', 'vision_model.encoder.layers.2.self_attn.out_proj.bias', 'vision_model.encoder.layers.18.layer_norm1.bias', 'vision_model.encoder.layers.4.mlp.fc2.weight', 'vision_model.encoder.layers.18.self_attn.v_proj.weight', 'vision_model.encoder.layers.9.mlp.fc1.bias', 'vision_model.encoder.layers.19.self_attn.k_proj.weight', 'vision_model.encoder.layers.17.layer_norm1.weight', 'vision_model.encoder.layers.13.layer_norm1.weight', 'vision_model.encoder.layers.6.layer_norm1.bias', 'vision_model.encoder.layers.2.self_attn.k_proj.weight', 'vision_model.encoder.layers.12.layer_norm1.weight', 'vision_model.encoder.layers.16.self_attn.q_proj.bias', 'vision_model.encoder.layers.12.self_attn.out_proj.weight', 'vision_model.encoder.layers.6.self_attn.q_proj.bias', 'vision_model.encoder.layers.11.self_attn.q_proj.bias', 'vision_model.encoder.layers.11.self_attn.out_proj.weight', 'vision_model.encoder.layers.18.mlp.fc2.weight', 'vision_model.encoder.layers.9.layer_norm1.weight', 'vision_model.encoder.layers.0.self_attn.k_proj.bias', 'vision_model.encoder.layers.12.mlp.fc2.weight', 'vision_model.encoder.layers.10.self_attn.v_proj.weight',[1,13]<stderr>: 'vision_model.encoder.layers.3.layer_norm2.weight', 'vision_model.encoder.layers.8.mlp.fc2.weight', 'vision_model.encoder.layers.17.self_attn.v_proj.weight', 'vision_model.encoder.layers.20.layer_norm1.bias', 'vision_model.encoder.layers.10.mlp.fc1.weight', 'vision_model.encoder.layers.5.self_attn.q_proj.weight', 'vision_model.encoder.layers.13.mlp.fc2.weight', 'vision_model.encoder.layers.15.self_attn.v_proj.bias', 'vision_model.encoder.layers.5.mlp.fc1.bias', 'vision_model.encoder.layers.6.layer_norm2.bias']
2023-08-01 15:36:21 [1,13]<stderr>:- This IS expected if you are initializing CLIPTextModel from the checkpoint of a model trained on another task or with another architecture (e.g. initializing a BertForSequenceClassification model from a BertForPreTraining model).
2023-08-01 15:36:21 [1,13]<stderr>:- This IS NOT expected if you are initializing CLIPTextModel from the checkpoint of a model that you expect to be exactly identical (initializing a BertForSequenceClassification model from a BertForSequenceClassification model).
2023-08-01 15:36:21 [1,8]<stderr>:Some weights of the model checkpoint at openai/clip-vit-large-patch14 were not used when initializing CLIPTextModel: ['vision_model.encoder.layers.12.layer_norm2.weight', 'vision_model.encoder.layers.10.self_attn.k_proj.bias', 'vision_model.encoder.layers.2.mlp.fc2.weight', 'vision_model.encoder.layers.14.mlp.fc1.weight', 'vision_model.encoder.layers.22.self_attn.v_proj.weight', 'vision_model.encoder.layers.17.self_attn.out_proj.bias', 'vision_model.encoder.layers.1.self_attn.v_proj.weight', 'vision_model.encoder.layers.19.self_attn.q_proj.weight', 'vision_model.encoder.layers.20.self_attn.v_proj.weight', 'vision_model.encoder.layers.12.layer_norm1.bias', 'vision_model.encoder.layers.19.layer_norm2.weight', 'vision_model.encoder.layers.2.self_attn.v_proj.weight', 'vision_model.encoder.layers.8.layer_norm1.bias', 'vision_model.encoder.layers.19.mlp.fc1.weight', 'vision_model.encoder.layers.1.layer_norm1.bias', 'vision_model.encoder.layers.16.self_attn.k_proj.bias', 'vision_model.encoder.layers.3.self_attn.q_proj.weight', 'vision_model.encoder.layers.12.mlp.fc2.weight', 'vision_model.encoder.layers.1.layer_norm2.bias', 'vision_model.encoder.layers.13.self_attn.out_proj.weight', 'vision_model.encoder.layers.21.layer_norm2.weight', 'vision_model.encoder.layers.19.self_attn.k_proj.bias', 'vision_model.encoder.layers.11.self_attn.v_proj.weight', 'vision_model.encoder.layers.10.self_attn.q_proj.bias', 'vision_model.encoder.layers.13.layer_norm2.bias', 'vision_model.encoder.layers.17.self_attn.k_proj.bias', 'vision_model.encoder.layers.6.self_attn.k_proj.bias', 'vision_model.encoder.layers.16.self_attn.v_proj.bias', 'vision_model.encoder.layers.1.self_attn.k_proj.bias', 'vision_model.encoder.layers.13.mlp.fc1.bias', 'vision_model.encoder.layers.1.self_attn.k_proj.weight', 'vision_model.embeddings.position_embedding.weight', 'vision_model.encoder.layers.13.mlp.fc2.bias', 'vision_model.encoder.layers.10.layer_norm1.weight', 'vision_model.encoder.layers.20.layer_norm2.bias', 'vision_model.encoder.layers.19.self_attn.out_proj.bias', 'vision_model.encoder.layers.5.layer_norm2.weight', 'vision_model.encoder.layers.11.self_attn.q_proj.weight', 'vision_model.encoder.layers.13.self_attn.v_proj.bias', 'vision_model.encoder.layers.20.self_attn.k_proj.weight', 'vision_model.encoder.layers.20.self_attn.q_proj.bias', 'vision_model.encoder.layers.5.self_attn.k_proj.bias', 'vision_model.encoder.layers.21.self_attn.out_proj.weight', 'vision_model.encoder.layers.23.self_attn.q_proj.bias', 'vision_model.encoder.layers.15.mlp.fc1.weight', 'vision_model.encoder.layers.11.layer_norm2.bias', 'vision_model.encoder.layers.6.layer_norm1.bias', 'vision_model.encoder.layers.2.mlp.fc2.bias', 'vision_model.encoder.layers.1.self_attn.v_proj.bias', 'vision_model.encoder.layers.14.self_attn.v_proj.bias', 'vision_model.encoder.layers.10.self_attn.out_proj.weight', 'vision_model.encoder.layers.4.self_attn.v_proj.bias', 'vision_model.encoder.layers.5.mlp.fc1.bias', 'vision_model.encoder.layers.0.self_attn.q_proj.bias', 'vision_model.encoder.layers.20.mlp.fc1.bias', 'vision_model.encoder.layers.20.self_attn.out_proj.bias', 'vision_model.encoder.layers.22.self_attn.out_proj.bias', 'vision_model.encoder.layers.16.layer_norm1.bias', 'vision_model.embeddings.patch_embedding.weight', 'text_projection.weight', 'vision_model.encoder.layers.6.layer_norm2.bias', 'vision_model.encoder.layers.9.self_attn.q_proj.bias', 'vision_model.encoder.layers.14.mlp.fc1.bias', 'vision_model.encoder.layers.16.layer_norm2.bias', 'vision_model.encoder.layers.15.layer_norm2.bias', 'vision_model.encoder.layers.18.mlp.fc1.weight', 'vision_model.encoder.layers.21.self_attn.out_proj.bias', 'vision_model.embeddings.class_embedding', 'vision_model.encoder.layers.18.self_attn.out_proj.bias', 'vision_model.encoder.layers.9.layer_norm1.weight', 'vision_model.encoder.layers.22.self_attn.k_proj.weight', 'vision_model.encoder.layers.18.self_attn.v_proj.bias', 'vision_model.encoder.layers.18.self_attn.v_proj.weight', 'vision_model.post_layernorm.weight', 'vision_model.encoder.layers.8.self_attn.q_proj.bia[1,8]<stderr>:s', 'vision_model.encoder.layers.1.layer_norm2.weight', 'vision_model.encoder.layers.9.layer_norm2.bias', 'vision_model.encoder.layers.9.mlp.fc2.bias', 'vision_model.encoder.layers.3.self_attn.out_proj.bias', 'vision_model.encoder.layers.17.mlp.fc1.bias', 'vision_model.encoder.layers.0.self_attn.v_proj.bias', 'vision_model.encoder.layers.8.layer_norm1.weight', 'vision_model.encoder.layers.15.self_attn.k_proj.weight', 'vision_model.encoder.layers.21.mlp.fc1.weight', 'vision_model.encoder.layers.3.layer_norm2.bias', 'vision_model.encoder.layers.2.layer_norm1.bias', 'vision_model.encoder.layers.20.mlp.fc2.bias', 'vision_model.encoder.layers.9.mlp.fc1.bias', 'vision_model.encoder.layers.1.layer_norm1.weight', 'vision_model.encoder.layers.5.layer_norm1.bias', 'vision_model.encoder.layers.23.self_attn.v_proj.bias', 'vision_model.encoder.layers.9.self_attn.out_proj.bias', 'vision_model.encoder.layers.3.layer_norm2.weight', 'vision_model.encoder.layers.23.self_attn.k_proj.bias', 'vision_model.encoder.layers.4.mlp.fc1.bias', 'vision_model.encoder.layers.6.self_attn.out_proj.bias', 'vision_model.encoder.layers.18.layer_norm1.weight', 'vision_model.encoder.layers.7.self_attn.out_proj.bias', 'vision_model.encoder.layers.3.mlp.fc1.bias', 'vision_model.encoder.layers.14.mlp.fc2.bias', 'vision_model.encoder.layers.11.mlp.fc2.weight', 'vision_model.encoder.layers.1.self_attn.out_proj.weight', 'vision_model.encoder.layers.13.mlp.fc2.weight', 'vision_model.encoder.layers.17.mlp.fc1.weight', 'vision_model.encoder.layers.11.mlp.fc2.bias', 'vision_model.encoder.layers.4.mlp.fc2.weight', 'vision_model.pre_layrnorm.weight', 'vision_model.encoder.layers.0.layer_norm1.bias', 'vision_model.encoder.layers.7.self_attn.v_proj.weight', 'vision_model.encoder.layers.11.self_attn.v_proj.bias', 'vision_model.encoder.layers.20.self_attn.k_proj.bias', 'vision_model.encoder.layers.22.mlp.fc1.weight', 'vision_model.encoder.layers.6.mlp.fc1.bias', 'vision_model.encoder.layers.1.self_attn.q_proj.bias', 'vision_model.encoder.layers.19.self_attn.q_proj.bias', 'vision_model.encoder.layers.7.self_attn.k_proj.bias', 'vision_model.encoder.layers.17.self_attn.v_proj.bias', 'vision_model.embeddings.position_ids', 'vision_model.encoder.layers.18.self_attn.k_proj.weight', 'vision_model.encoder.layers.12.self_attn.q_proj.weight', 'vision_model.encoder.layers.8.self_attn.v_proj.bias', 'vision_model.encoder.layers.11.self_attn.out_proj.weight', 'vision_model.encoder.layers.4.self_attn.k_proj.bias', 'vision_model.encoder.layers.21.self_attn.k_proj.weight', 'vision_model.encoder.layers.0.self_attn.out_proj.bias', 'vision_model.encoder.layers.11.layer_norm2.weight', 'vision_model.encoder.layers.17.layer_norm2.weight', 'vision_model.encoder.layers.22.self_attn.k_proj.bias', 'vision_model.encoder.layers.18.self_attn.q_proj.weight', 'vision_model.encoder.layers.23.self_attn.q_proj.weight', 'vision_model.encoder.layers.16.self_attn.v_proj.weight', 'visual_projection.weight', 'vision_model.encoder.layers.22.self_attn.out_proj.weight', 'vision_model.encoder.layers.14.layer_norm2.weight', 'vision_model.encoder.layers.17.self_attn.k_proj.weight', 'vision_model.encoder.layers.13.mlp.fc1.weight', 'vision_model.encoder.layers.16.mlp.fc2.bias', 'vision_model.encoder.layers.5.layer_norm1.weight', 'vision_model.encoder.layers.18.self_attn.out_proj.weight', 'vision_model.encoder.layers.3.self_attn.q_proj.bias', 'vision_model.encoder.layers.20.layer_norm2.weight', 'vision_model.encoder.layers.0.mlp.fc2.bias', 'vision_model.encoder.layers.11.self_attn.q_proj.bias', 'vision_model.encoder.layers.12.layer_norm2.bias', 'vision_model.encoder.layers.16.self_attn.k_proj.weight', 'vision_model.encoder.layers.20.self_attn.out_proj.weight', 'vision_model.encoder.layers.0.mlp.fc2.weight', 'vision_model.encoder.layers.15.self_attn.out_proj.bias', 'vision_model.encoder.layers.12.self_attn.v_proj.weight', 'vision_model.encoder.layers.3.self_attn.v_proj.bias', 'vision_model.encoder.layers.9.self_attn.out_proj.weight', 'vision_model.encoder.layers.14.self_attn.q_proj.weight', 'vision_model.encoder.layers.1.m[1,8]<stderr>:lp.fc2.weight', 'vision_model.encoder.layers.13.layer_norm1.bias', 'vision_model.encoder.layers.5.mlp.fc2.weight', 'vision_model.encoder.layers.22.layer_norm1.weight', 'vision_model.encoder.layers.7.self_attn.q_proj.weight', 'vision_model.encoder.layers.4.self_attn.q_proj.weight', 'vision_model.encoder.layers.11.layer_norm1.bias', 'vision_model.encoder.layers.13.layer_norm2.weight', 'vision_model.encoder.layers.15.mlp.fc1.bias', 'vision_model.encoder.layers.5.self_attn.k_proj.weight', 'vision_model.encoder.layers.13.self_attn.k_proj.bias', 'vision_model.encoder.layers.4.layer_norm2.bias', 'vision_model.encoder.layers.5.self_attn.q_proj.bias', 'vision_model.encoder.layers.11.mlp.fc1.weight', 'vision_model.encoder.layers.12.self_attn.k_proj.bias', 'vision_model.encoder.layers.19.layer_norm1.weight', 'vision_model.encoder.layers.19.mlp.fc1.bias', 'vision_model.encoder.layers.20.self_attn.v_proj.bias', 'vision_model.encoder.layers.9.self_attn.v_proj.bias', 'vision_model.encoder.layers.6.layer_norm2.weight', 'vision_model.encoder.layers.19.self_attn.out_proj.weight', 'vision_model.encoder.layers.5.self_attn.q_proj.weight', 'vision_model.encoder.layers.8.mlp.fc2.weight', 'vision_model.encoder.layers.11.self_attn.k_proj.weight', 'vision_model.encoder.layers.23.layer_norm1.weight', 'vision_model.encoder.layers.9.layer_norm2.weight', 'vision_model.encoder.layers.7.self_attn.v_proj.bias', 'vision_model.encoder.layers.23.mlp.fc2.bias', 'vision_model.encoder.layers.2.mlp.fc1.bias', 'vision_model.encoder.layers.17.self_attn.q_proj.weight', 'vision_model.encoder.layers.4.layer_norm2.weight', 'vision_model.encoder.layers.12.layer_norm1.weight', 'vision_model.encoder.layers.10.self_attn.q_proj.weight', 'vision_model.encoder.layers.3.self_attn.out_proj.weight', 'vision_model.encoder.layers.12.self_attn.out_proj.bias', 'vision_model.encoder.layers.10.self_attn.k_proj.weight', 'vision_model.encoder.layers.2.self_attn.q_proj.weight', 'vision_model.encoder.layers.7.mlp.fc2.weight', 'vision_model.encoder.layers.0.mlp.fc1.bias', 'vision_model.encoder.layers.23.layer_norm2.bias', 'vision_model.encoder.layers.17.layer_norm2.bias', 'vision_model.encoder.layers.21.self_attn.k_proj.bias', 'vision_model.encoder.layers.16.layer_norm1.weight', 'vision_model.encoder.layers.0.self_attn.q_proj.weight', 'vision_model.encoder.layers.12.self_attn.v_proj.bias', 'vision_model.encoder.layers.20.layer_norm1.bias', 'vision_model.encoder.layers.20.mlp.fc2.weight', 'vision_model.encoder.layers.5.mlp.fc1.weight', 'vision_model.encoder.layers.14.self_attn.k_proj.bias', 'vision_model.encoder.layers.4.layer_norm1.bias', 'vision_model.encoder.layers.23.layer_norm1.bias', 'vision_model.encoder.layers.7.self_attn.out_proj.weight', 'vision_model.encoder.layers.21.self_attn.v_proj.weight', 'vision_model.encoder.layers.10.self_attn.v_proj.bias', 'vision_model.encoder.layers.2.self_attn.out_proj.weight', 'vision_model.encoder.layers.11.self_attn.out_proj.bias', 'vision_model.encoder.layers.23.self_attn.out_proj.weight', 'vision_model.encoder.layers.8.self_attn.k_proj.bias', 'vision_model.encoder.layers.23.layer_norm2.weight', 'vision_model.encoder.layers.14.self_attn.v_proj.weight', 'vision_model.encoder.layers.0.mlp.fc1.weight', 'vision_model.encoder.layers.4.self_attn.q_proj.bias', 'vision_model.encoder.layers.17.layer_norm1.weight', 'vision_model.encoder.layers.11.mlp.fc1.bias', 'vision_model.encoder.layers.21.layer_norm1.weight', 'vision_model.encoder.layers.22.self_attn.q_proj.bias', 'vision_model.encoder.layers.0.self_attn.out_proj.weight', 'vision_model.encoder.layers.10.layer_norm2.bias', 'vision_model.encoder.layers.21.self_attn.q_proj.weight', 'vision_model.encoder.layers.21.mlp.fc2.weight', 'vision_model.encoder.layers.22.self_attn.q_proj.weight', 'vision_model.encoder.layers.12.mlp.fc2.bias', 'vision_model.encoder.layers.23.self_attn.k_proj.weight', 'vision_model.encoder.layers.6.mlp.fc2.bias', 'vision_model.encoder.layers.20.layer_norm1.weight', 'vision_model.encoder.layers.23.mlp.fc1.weight', 'vision_model.encoder.layers.8.layer_norm2.bias', 'vision_model.encod[1,8]<stderr>:er.layers.9.self_attn.q_proj.weight', 'vision_model.encoder.layers.16.self_attn.q_proj.bias', 'vision_model.encoder.layers.7.mlp.fc2.bias', 'vision_model.encoder.layers.0.layer_norm1.weight', 'vision_model.encoder.layers.14.layer_norm1.bias', 'vision_model.encoder.layers.15.layer_norm1.bias', 'vision_model.encoder.layers.22.mlp.fc1.bias', 'vision_model.encoder.layers.3.self_attn.k_proj.weight', 'vision_model.encoder.layers.3.mlp.fc2.bias', 'vision_model.encoder.layers.2.self_attn.q_proj.bias', 'vision_model.encoder.layers.16.mlp.fc1.bias', 'vision_model.encoder.layers.18.mlp.fc1.bias', 'vision_model.encoder.layers.10.mlp.fc1.bias', 'vision_model.encoder.layers.11.self_attn.k_proj.bias', 'vision_model.encoder.layers.13.self_attn.k_proj.weight', 'vision_model.encoder.layers.18.self_attn.q_proj.bias', 'vision_model.encoder.layers.23.mlp.fc2.weight', 'vision_model.encoder.layers.7.self_attn.q_proj.bias', 'vision_model.encoder.layers.4.self_attn.k_proj.weight', 'vision_model.encoder.layers.18.mlp.fc2.bias', 'vision_model.encoder.layers.21.mlp.fc1.bias', 'vision_model.encoder.layers.15.layer_norm2.weight', 'vision_model.encoder.layers.8.self_attn.v_proj.weight', 'vision_model.encoder.layers.14.layer_norm2.bias', 'vision_model.encoder.layers.18.layer_norm1.bias', 'vision_model.encoder.layers.1.self_attn.out_proj.bias', 'vision_model.encoder.layers.18.layer_norm2.bias', 'vision_model.encoder.layers.2.layer_norm2.bias', 'vision_model.encoder.layers.8.layer_norm2.weight', 'vision_model.encoder.layers.15.layer_norm1.weight', 'vision_model.encoder.layers.22.layer_norm2.weight', 'vision_model.encoder.layers.15.self_attn.q_proj.bias', 'vision_model.encoder.layers.15.self_attn.v_proj.bias', 'vision_model.encoder.layers.14.layer_norm1.weight', 'vision_model.encoder.layers.5.self_attn.out_proj.weight', 'vision_model.encoder.layers.9.mlp.fc2.weight', 'vision_model.encoder.layers.7.layer_norm2.weight', 'vision_model.encoder.layers.2.self_attn.k_proj.bias', 'vision_model.encoder.layers.2.self_attn.out_proj.bias', 'vision_model.encoder.layers.21.layer_norm1.bias', 'vision_model.encoder.layers.6.layer_norm1.weight', 'vision_model.encoder.layers.13.self_attn.v_proj.weight', 'vision_model.encoder.layers.12.mlp.fc1.bias', 'vision_model.encoder.layers.1.mlp.fc1.bias', 'vision_model.encoder.layers.2.self_attn.k_proj.weight', 'vision_model.encoder.layers.17.self_attn.v_proj.weight', 'vision_model.encoder.layers.23.self_attn.out_proj.bias', 'vision_model.encoder.layers.3.mlp.fc2.weight', 'vision_model.encoder.layers.9.self_attn.k_proj.bias', 'vision_model.encoder.layers.8.self_attn.out_proj.bias', 'vision_model.encoder.layers.10.mlp.fc1.weight', 'vision_model.encoder.layers.17.self_attn.out_proj.weight', 'vision_model.encoder.layers.5.self_attn.v_proj.bias', 'vision_model.encoder.layers.4.mlp.fc1.weight', 'vision_model.encoder.layers.20.self_attn.q_proj.weight', 'vision_model.encoder.layers.15.mlp.fc2.weight', 'vision_model.encoder.layers.8.mlp.fc1.bias', 'vision_model.encoder.layers.0.self_attn.k_proj.bias', 'vision_model.encoder.layers.11.layer_norm1.weight', 'vision_model.encoder.layers.3.layer_norm1.bias', 'vision_model.encoder.layers.23.self_attn.v_proj.weight', 'vision_model.encoder.layers.19.mlp.fc2.weight', 'logit_scale', 'vision_model.encoder.layers.17.mlp.fc2.weight', 'vision_model.encoder.layers.10.layer_norm1.bias', 'vision_model.encoder.layers.8.mlp.fc1.weight', 'vision_model.encoder.layers.15.mlp.fc2.bias', 'vision_model.encoder.layers.4.self_attn.v_proj.weight', 'vision_model.encoder.layers.19.layer_norm2.bias', 'vision_model.encoder.layers.7.layer_norm2.bias', 'vision_model.encoder.layers.19.layer_norm1.bias', 'vision_model.encoder.layers.3.layer_norm1.weight', 'vision_model.encoder.layers.19.mlp.fc2.bias', 'vision_model.encoder.layers.8.mlp.fc2.bias', 'vision_model.encoder.layers.7.layer_norm1.bias', 'vision_model.encoder.layers.1.mlp.fc2.bias', 'vision_model.pre_layrnorm.bias', 'vision_model.encoder.layers.7.mlp.fc1.weight', 'vision_model.encoder.layers.9.mlp.fc1.weight', 'vision_model.encoder.layers.6.self_attn.k_proj.weight', 'vi[1,8]<stderr>:sion_model.encoder.layers.15.self_attn.v_proj.weight', 'vision_model.encoder.layers.7.layer_norm1.weight', 'vision_model.encoder.layers.10.mlp.fc2.bias', 'vision_model.encoder.layers.6.self_attn.v_proj.weight', 'vision_model.encoder.layers.12.mlp.fc1.weight', 'vision_model.encoder.layers.5.layer_norm2.bias', 'vision_model.encoder.layers.13.self_attn.q_proj.bias', 'vision_model.encoder.layers.8.self_attn.out_proj.weight', 'vision_model.encoder.layers.2.layer_norm2.weight', 'vision_model.encoder.layers.18.mlp.fc2.weight', 'vision_model.encoder.layers.10.self_attn.out_proj.bias', 'vision_model.encoder.layers.2.layer_norm1.weight', 'vision_model.encoder.layers.10.self_attn.v_proj.weight', 'vision_model.encoder.layers.1.mlp.fc1.weight', 'vision_model.encoder.layers.6.self_attn.v_proj.bias', 'vision_model.encoder.layers.5.self_attn.v_proj.weight', 'vision_model.encoder.layers.19.self_attn.k_proj.weight', 'vision_model.encoder.layers.19.self_attn.v_proj.bias', 'vision_model.encoder.layers.22.mlp.fc2.weight', 'vision_model.encoder.layers.16.mlp.fc2.weight', 'vision_model.encoder.layers.20.mlp.fc1.weight', 'vision_model.encoder.layers.3.self_attn.v_proj.weight', 'vision_model.encoder.layers.4.layer_norm1.weight', 'vision_model.encoder.layers.9.layer_norm1.bias', 'vision_model.encoder.layers.13.layer_norm1.weight', 'vision_model.encoder.layers.8.self_attn.k_proj.weight', 'vision_model.encoder.layers.2.mlp.fc1.weight', 'vision_model.encoder.layers.18.self_attn.k_proj.bias', 'vision_model.encoder.layers.4.mlp.fc2.bias', 'vision_model.encoder.layers.1.self_attn.q_proj.weight', 'vision_model.encoder.layers.14.self_attn.out_proj.bias', 'vision_model.encoder.layers.22.layer_norm1.bias', 'vision_model.encoder.layers.16.self_attn.out_proj.bias', 'vision_model.encoder.layers.5.self_attn.out_proj.bias', 'vision_model.encoder.layers.18.layer_norm2.weight', 'vision_model.encoder.layers.13.self_attn.q_proj.weight', 'vision_model.encoder.layers.6.self_attn.q_proj.bias', 'vision_model.encoder.layers.17.layer_norm1.bias', 'vision_model.encoder.layers.0.self_attn.k_proj.weight', 'vision_model.encoder.layers.9.self_attn.v_proj.weight', 'vision_model.encoder.layers.2.self_attn.v_proj.bias', 'vision_model.encoder.layers.12.self_attn.q_proj.bias', 'vision_model.encoder.layers.14.self_attn.k_proj.weight', 'vision_model.encoder.layers.12.self_attn.out_proj.weight', 'vision_model.encoder.layers.15.self_attn.out_proj.weight', 'vision_model.encoder.layers.16.self_attn.q_proj.weight', 'vision_model.encoder.layers.14.self_attn.q_proj.bias', 'vision_model.encoder.layers.14.self_attn.out_proj.weight', 'vision_model.encoder.layers.6.self_attn.q_proj.weight', 'vision_model.encoder.layers.6.mlp.fc1.weight', 'vision_model.encoder.layers.4.self_attn.out_proj.bias', 'vision_model.encoder.layers.21.self_attn.q_proj.bias', 'vision_model.encoder.layers.7.self_attn.k_proj.weight', 'vision_model.encoder.layers.9.self_attn.k_proj.weight', 'vision_model.encoder.layers.16.self_attn.out_proj.weight', 'vision_model.encoder.layers.19.self_attn.v_proj.weight', 'vision_model.encoder.layers.22.self_attn.v_proj.bias', 'vision_model.encoder.layers.0.layer_norm2.bias', 'vision_model.post_layernorm.bias', 'vision_model.encoder.layers.6.self_attn.out_proj.weight', 'vision_model.encoder.layers.10.mlp.fc2.weight', 'vision_model.encoder.layers.0.layer_norm2.weight', 'vision_model.encoder.layers.6.mlp.fc2.weight', 'vision_model.encoder.layers.4.self_attn.out_proj.weight', 'vision_model.encoder.layers.17.self_attn.q_proj.bias', 'vision_model.encoder.layers.15.self_attn.q_proj.weight', 'vision_model.encoder.layers.3.self_attn.k_proj.bias', 'vision_model.encoder.layers.14.mlp.fc2.weight', 'vision_model.encoder.layers.15.self_attn.k_proj.bias', 'vision_model.encoder.layers.3.mlp.fc1.weight', 'vision_model.encoder.layers.21.self_attn.v_proj.bias', 'vision_model.encoder.layers.17.mlp.fc2.bias', 'vision_model.encoder.layers.23.mlp.fc1.bias', 'vision_model.encoder.layers.16.layer_norm2.weight', 'vision_model.encoder.layers.22.mlp.fc2.bias', 'vision_model.encoder.layers.8.self_attn.q_proj.weight',[1,8]<stderr>: 'vision_model.encoder.layers.10.layer_norm2.weight', 'vision_model.encoder.layers.0.self_attn.v_proj.weight', 'vision_model.encoder.layers.12.self_attn.k_proj.weight', 'vision_model.encoder.layers.16.mlp.fc1.weight', 'vision_model.encoder.layers.5.mlp.fc2.bias', 'vision_model.encoder.layers.7.mlp.fc1.bias', 'vision_model.encoder.layers.21.mlp.fc2.bias', 'vision_model.encoder.layers.22.layer_norm2.bias', 'vision_model.encoder.layers.21.layer_norm2.bias', 'vision_model.encoder.layers.13.self_attn.out_proj.bias']
2023-08-01 15:36:21 [1,8]<stderr>:- This IS expected if you are initializing CLIPTextModel from the checkpoint of a model trained on another task or with another architecture (e.g. initializing a BertForSequenceClassification model from a BertForPreTraining model).
2023-08-01 15:36:21 [1,8]<stderr>:- This IS NOT expected if you are initializing CLIPTextModel from the checkpoint of a model that you expect to be exactly identical (initializing a BertForSequenceClassification model from a BertForSequenceClassification model).
2023-08-01 15:36:21 [1,15]<stderr>:Some weights of the model checkpoint at openai/clip-vit-large-patch14 were not used when initializing CLIPTextModel: ['vision_model.encoder.layers.0.mlp.fc1.bias', 'vision_model.encoder.layers.4.mlp.fc1.bias', 'vision_model.encoder.layers.11.self_attn.q_proj.weight', 'vision_model.encoder.layers.18.self_attn.k_proj.bias', 'vision_model.encoder.layers.5.layer_norm1.weight', 'vision_model.encoder.layers.23.self_attn.k_proj.weight', 'vision_model.encoder.layers.21.layer_norm1.weight', 'vision_model.encoder.layers.23.self_attn.k_proj.bias', 'vision_model.encoder.layers.6.mlp.fc2.weight', 'vision_model.encoder.layers.16.self_attn.k_proj.weight', 'vision_model.encoder.layers.4.self_attn.v_proj.bias', 'vision_model.encoder.layers.8.mlp.fc1.bias', 'vision_model.encoder.layers.19.layer_norm1.bias', 'vision_model.encoder.layers.17.self_attn.v_proj.weight', 'vision_model.encoder.layers.6.layer_norm1.weight', 'vision_model.encoder.layers.18.self_attn.q_proj.weight', 'vision_model.encoder.layers.8.layer_norm2.bias', 'vision_model.encoder.layers.9.mlp.fc1.weight', 'vision_model.encoder.layers.17.layer_norm2.weight', 'vision_model.encoder.layers.8.layer_norm2.weight', 'vision_model.encoder.layers.22.self_attn.k_proj.weight', 'vision_model.encoder.layers.14.self_attn.k_proj.weight', 'vision_model.encoder.layers.0.layer_norm1.bias', 'vision_model.encoder.layers.3.layer_norm1.bias', 'vision_model.encoder.layers.18.mlp.fc2.bias', 'vision_model.encoder.layers.1.mlp.fc2.weight', 'vision_model.encoder.layers.19.self_attn.q_proj.bias', 'vision_model.encoder.layers.4.mlp.fc2.weight', 'vision_model.encoder.layers.13.self_attn.k_proj.weight', 'vision_model.encoder.layers.23.self_attn.q_proj.weight', 'vision_model.encoder.layers.11.mlp.fc1.weight', 'vision_model.encoder.layers.10.layer_norm1.bias', 'vision_model.encoder.layers.12.self_attn.k_proj.weight', 'vision_model.encoder.layers.14.self_attn.q_proj.weight', 'vision_model.encoder.layers.21.self_attn.v_proj.weight', 'vision_model.encoder.layers.11.self_attn.out_proj.weight', 'vision_model.encoder.layers.22.layer_norm2.bias', 'vision_model.encoder.layers.2.self_attn.out_proj.bias', 'vision_model.encoder.layers.3.self_attn.k_proj.weight', 'vision_model.encoder.layers.3.layer_norm1.weight', 'vision_model.encoder.layers.16.mlp.fc2.weight', 'vision_model.encoder.layers.19.self_attn.out_proj.bias', 'vision_model.encoder.layers.7.self_attn.v_proj.bias', 'vision_model.encoder.layers.5.mlp.fc1.bias', 'vision_model.encoder.layers.18.layer_norm2.bias', 'visual_projection.weight', 'vision_model.encoder.layers.19.layer_norm1.weight', 'vision_model.encoder.layers.12.mlp.fc1.weight', 'vision_model.encoder.layers.2.layer_norm1.weight', 'vision_model.encoder.layers.2.mlp.fc2.weight', 'vision_model.pre_layrnorm.bias', 'vision_model.encoder.layers.10.self_attn.out_proj.weight', 'vision_model.encoder.layers.7.mlp.fc1.bias', 'vision_model.encoder.layers.22.mlp.fc1.bias', 'vision_model.encoder.layers.22.mlp.fc2.weight', 'vision_model.encoder.layers.10.mlp.fc1.bias', 'vision_model.encoder.layers.1.self_attn.v_proj.bias', 'vision_model.encoder.layers.8.self_attn.v_proj.bias', 'vision_model.encoder.layers.19.self_attn.k_proj.weight', 'vision_model.encoder.layers.20.self_attn.q_proj.bias', 'vision_model.encoder.layers.19.mlp.fc1.bias', 'vision_model.encoder.layers.12.self_attn.v_proj.weight', 'vision_model.encoder.layers.3.mlp.fc2.bias', 'vision_model.encoder.layers.9.self_attn.v_proj.bias', 'vision_model.encoder.layers.9.self_attn.q_proj.weight', 'vision_model.encoder.layers.4.self_attn.out_proj.weight', 'vision_model.encoder.layers.7.self_attn.q_proj.weight', 'vision_model.encoder.layers.14.self_attn.out_proj.bias', 'vision_model.encoder.layers.13.self_attn.out_proj.bias', 'vision_model.encoder.layers.22.mlp.fc2.bias', 'vision_model.encoder.layers.13.layer_norm1.bias', 'vision_model.encoder.layers.15.layer_norm2.bias', 'vision_model.encoder.layers.16.mlp.fc1.weight', 'vision_model.encoder.layers.15.self_attn.q_proj.bias', 'vision_model.encoder.layers.20.self_attn.v_proj.bias', 'vision_model.encoder.layers.14.layer_nor[1,15]<stderr>:m2.weight', 'vision_model.encoder.layers.2.mlp.fc1.bias', 'vision_model.encoder.layers.14.self_attn.v_proj.bias', 'vision_model.encoder.layers.10.self_attn.v_proj.weight', 'vision_model.encoder.layers.9.self_attn.out_proj.weight', 'vision_model.encoder.layers.6.mlp.fc1.weight', 'vision_model.encoder.layers.11.layer_norm1.weight', 'vision_model.encoder.layers.0.layer_norm2.bias', 'vision_model.encoder.layers.16.self_attn.out_proj.weight', 'vision_model.encoder.layers.7.self_attn.v_proj.weight', 'vision_model.encoder.layers.0.self_attn.q_proj.bias', 'vision_model.encoder.layers.3.self_attn.out_proj.weight', 'vision_model.encoder.layers.22.layer_norm1.bias', 'vision_model.encoder.layers.4.self_attn.k_proj.bias', 'vision_model.encoder.layers.4.layer_norm1.weight', 'vision_model.encoder.layers.2.self_attn.q_proj.bias', 'vision_model.encoder.layers.10.layer_norm1.weight', 'vision_model.encoder.layers.14.mlp.fc1.weight', 'vision_model.post_layernorm.weight', 'vision_model.encoder.layers.0.self_attn.v_proj.bias', 'vision_model.encoder.layers.22.self_attn.out_proj.bias', 'vision_model.encoder.layers.11.self_attn.k_proj.weight', 'vision_model.encoder.layers.10.self_attn.q_proj.weight', 'vision_model.encoder.layers.22.self_attn.v_proj.bias', 'vision_model.encoder.layers.9.layer_norm1.weight', 'vision_model.encoder.layers.18.layer_norm1.bias', 'vision_model.encoder.layers.22.self_attn.out_proj.weight', 'vision_model.encoder.layers.10.self_attn.out_proj.bias', 'vision_model.encoder.layers.10.self_attn.k_proj.bias', 'vision_model.encoder.layers.20.self_attn.q_proj.weight', 'vision_model.encoder.layers.2.mlp.fc2.bias', 'vision_model.encoder.layers.20.self_attn.k_proj.bias', 'vision_model.encoder.layers.15.layer_norm1.bias', 'vision_model.encoder.layers.6.self_attn.k_proj.weight', 'vision_model.encoder.layers.23.self_attn.out_proj.bias', 'vision_model.encoder.layers.7.self_attn.q_proj.bias', 'vision_model.encoder.layers.14.mlp.fc2.weight', 'vision_model.encoder.layers.3.mlp.fc2.weight', 'vision_model.encoder.layers.10.layer_norm2.weight', 'vision_model.encoder.layers.16.self_attn.v_proj.weight', 'vision_model.encoder.layers.15.self_attn.v_proj.bias', 'vision_model.encoder.layers.1.mlp.fc1.weight', 'vision_model.encoder.layers.19.self_attn.v_proj.bias', 'vision_model.encoder.layers.9.self_attn.q_proj.bias', 'vision_model.encoder.layers.9.layer_norm2.bias', 'vision_model.encoder.layers.20.layer_norm1.bias', 'vision_model.encoder.layers.1.layer_norm2.bias', 'vision_model.encoder.layers.9.self_attn.k_proj.weight', 'vision_model.encoder.layers.8.self_attn.out_proj.bias', 'vision_model.encoder.layers.8.mlp.fc1.weight', 'vision_model.encoder.layers.19.mlp.fc2.weight', 'vision_model.encoder.layers.17.layer_norm1.weight', 'vision_model.encoder.layers.0.self_attn.q_proj.weight', 'vision_model.embeddings.position_embedding.weight', 'vision_model.encoder.layers.23.layer_norm1.bias', 'vision_model.encoder.layers.15.layer_norm2.weight', 'vision_model.encoder.layers.5.mlp.fc1.weight', 'vision_model.encoder.layers.17.mlp.fc2.weight', 'vision_model.encoder.layers.9.layer_norm1.bias', 'vision_model.encoder.layers.17.self_attn.q_proj.weight', 'text_projection.weight', 'vision_model.encoder.layers.7.self_attn.out_proj.bias', 'vision_model.encoder.layers.5.self_attn.v_proj.bias', 'vision_model.encoder.layers.18.self_attn.v_proj.bias', 'vision_model.encoder.layers.15.self_attn.v_proj.weight', 'vision_model.encoder.layers.12.layer_norm1.weight', 'vision_model.encoder.layers.22.mlp.fc1.weight', 'vision_model.encoder.layers.4.mlp.fc2.bias', 'vision_model.encoder.layers.23.layer_norm1.weight', 'vision_model.encoder.layers.6.layer_norm2.bias', 'vision_model.encoder.layers.17.self_attn.v_proj.bias', 'vision_model.encoder.layers.12.layer_norm2.bias', 'vision_model.encoder.layers.14.layer_norm2.bias', 'vision_model.encoder.layers.20.mlp.fc1.weight', 'vision_model.encoder.layers.0.self_attn.k_proj.weight', 'vision_model.encoder.layers.22.self_attn.v_proj.weight', 'vision_model.pre_layrnorm.weight', 'vision_model.encoder.layers.6.layer_norm1.bias', 'vision_model.encod[1,15]<stderr>:er.layers.9.mlp.fc2.bias', 'vision_model.encoder.layers.13.self_attn.q_proj.bias', 'vision_model.encoder.layers.22.self_attn.q_proj.weight', 'vision_model.encoder.layers.5.mlp.fc2.bias', 'vision_model.encoder.layers.0.mlp.fc2.weight', 'vision_model.encoder.layers.0.mlp.fc1.weight', 'vision_model.encoder.layers.9.layer_norm2.weight', 'vision_model.encoder.layers.17.layer_norm1.bias', 'vision_model.encoder.layers.14.layer_norm1.bias', 'vision_model.encoder.layers.15.self_attn.out_proj.bias', 'vision_model.encoder.layers.13.layer_norm1.weight', 'vision_model.encoder.layers.21.self_attn.q_proj.bias', 'vision_model.encoder.layers.7.mlp.fc2.bias', 'vision_model.encoder.layers.16.self_attn.out_proj.bias', 'vision_model.encoder.layers.12.self_attn.q_proj.bias', 'vision_model.encoder.layers.4.mlp.fc1.weight', 'vision_model.encoder.layers.8.mlp.fc2.bias', 'vision_model.encoder.layers.17.self_attn.out_proj.bias', 'vision_model.encoder.layers.23.mlp.fc2.bias', 'vision_model.encoder.layers.0.layer_norm1.weight', 'vision_model.encoder.layers.12.layer_norm2.weight', 'vision_model.encoder.layers.11.self_attn.v_proj.bias', 'vision_model.encoder.layers.21.layer_norm2.weight', 'vision_model.encoder.layers.20.self_attn.v_proj.weight', 'vision_model.encoder.layers.1.mlp.fc1.bias', 'vision_model.encoder.layers.11.layer_norm1.bias', 'vision_model.encoder.layers.13.mlp.fc1.weight', 'vision_model.encoder.layers.23.layer_norm2.weight', 'vision_model.encoder.layers.1.self_attn.k_proj.weight', 'vision_model.encoder.layers.5.layer_norm2.bias', 'vision_model.encoder.layers.9.self_attn.k_proj.bias', 'vision_model.encoder.layers.6.self_attn.v_proj.weight', 'vision_model.encoder.layers.2.self_attn.q_proj.weight', 'vision_model.encoder.layers.18.layer_norm2.weight', 'vision_model.encoder.layers.0.layer_norm2.weight', 'vision_model.encoder.layers.19.layer_norm2.weight', 'vision_model.encoder.layers.12.self_attn.out_proj.bias', 'vision_model.encoder.layers.12.self_attn.out_proj.weight', 'vision_model.encoder.layers.10.self_attn.k_proj.weight', 'vision_model.encoder.layers.18.self_attn.out_proj.weight', 'vision_model.encoder.layers.0.self_attn.out_proj.bias', 'vision_model.encoder.layers.2.layer_norm1.bias', 'vision_model.encoder.layers.9.self_attn.v_proj.weight', 'vision_model.encoder.layers.16.self_attn.k_proj.bias', 'vision_model.encoder.layers.5.self_attn.out_proj.weight', 'vision_model.encoder.layers.13.self_attn.out_proj.weight', 'vision_model.encoder.layers.13.mlp.fc2.bias', 'vision_model.encoder.layers.12.self_attn.q_proj.weight', 'vision_model.encoder.layers.16.self_attn.v_proj.bias', 'vision_model.encoder.layers.18.self_attn.v_proj.weight', 'vision_model.encoder.layers.17.mlp.fc1.weight', 'vision_model.encoder.layers.20.mlp.fc1.bias', 'vision_model.encoder.layers.22.layer_norm1.weight', 'vision_model.encoder.layers.5.layer_norm2.weight', 'vision_model.encoder.layers.21.self_attn.k_proj.weight', 'vision_model.encoder.layers.5.self_attn.out_proj.bias', 'vision_model.encoder.layers.13.layer_norm2.weight', 'vision_model.encoder.layers.21.layer_norm2.bias', 'logit_scale', 'vision_model.encoder.layers.2.self_attn.out_proj.weight', 'vision_model.encoder.layers.19.self_attn.v_proj.weight', 'vision_model.encoder.layers.7.mlp.fc2.weight', 'vision_model.encoder.layers.15.mlp.fc2.weight', 'vision_model.encoder.layers.6.self_attn.k_proj.bias', 'vision_model.encoder.layers.2.layer_norm2.weight', 'vision_model.encoder.layers.11.layer_norm2.weight', 'vision_model.encoder.layers.12.self_attn.k_proj.bias', 'vision_model.encoder.layers.12.mlp.fc2.bias', 'vision_model.encoder.layers.23.self_attn.v_proj.bias', 'vision_model.encoder.layers.23.mlp.fc2.weight', 'vision_model.encoder.layers.13.self_attn.q_proj.weight', 'vision_model.encoder.layers.2.self_attn.v_proj.bias', 'vision_model.encoder.layers.4.self_attn.k_proj.weight', 'vision_model.encoder.layers.22.self_attn.k_proj.bias', 'vision_model.encoder.layers.8.layer_norm1.weight', 'vision_model.encoder.layers.17.mlp.fc2.bias', 'vision_model.encoder.layers.1.mlp.fc2.bias', 'vision_model.encoder.layers.9.mlp.fc2.weight'[1,15]<stderr>:, 'vision_model.encoder.layers.10.self_attn.v_proj.bias', 'vision_model.encoder.layers.15.self_attn.q_proj.weight', 'vision_model.encoder.layers.21.self_attn.out_proj.weight', 'vision_model.encoder.layers.0.mlp.fc2.bias', 'vision_model.encoder.layers.14.self_attn.out_proj.weight', 'vision_model.encoder.layers.6.self_attn.v_proj.bias', 'vision_model.encoder.layers.1.layer_norm2.weight', 'vision_model.encoder.layers.3.self_attn.v_proj.bias', 'vision_model.encoder.layers.13.layer_norm2.bias', 'vision_model.encoder.layers.4.self_attn.q_proj.bias', 'vision_model.encoder.layers.16.self_attn.q_proj.bias', 'vision_model.encoder.layers.6.self_attn.out_proj.weight', 'vision_model.encoder.layers.16.self_attn.q_proj.weight', 'vision_model.encoder.layers.21.mlp.fc1.weight', 'vision_model.encoder.layers.10.mlp.fc2.weight', 'vision_model.encoder.layers.3.layer_norm2.weight', 'vision_model.encoder.layers.18.mlp.fc1.bias', 'vision_model.encoder.layers.2.self_attn.v_proj.weight', 'vision_model.encoder.layers.7.self_attn.out_proj.weight', 'vision_model.encoder.layers.14.layer_norm1.weight', 'vision_model.encoder.layers.15.mlp.fc1.bias', 'vision_model.encoder.layers.5.self_attn.q_proj.weight', 'vision_model.encoder.layers.17.self_attn.k_proj.bias', 'vision_model.encoder.layers.4.layer_norm2.bias', 'vision_model.encoder.layers.3.mlp.fc1.weight', 'vision_model.encoder.layers.8.layer_norm1.bias', 'vision_model.encoder.layers.23.self_attn.q_proj.bias', 'vision_model.encoder.layers.20.self_attn.out_proj.weight', 'vision_model.encoder.layers.1.layer_norm1.bias', 'vision_model.encoder.layers.3.self_attn.k_proj.bias', 'vision_model.encoder.layers.19.mlp.fc1.weight', 'vision_model.encoder.layers.15.layer_norm1.weight', 'vision_model.encoder.layers.21.layer_norm1.bias', 'vision_model.encoder.layers.8.self_attn.k_proj.weight', 'vision_model.encoder.layers.12.mlp.fc1.bias', 'vision_model.encoder.layers.20.mlp.fc2.bias', 'vision_model.encoder.layers.7.layer_norm2.weight', 'vision_model.encoder.layers.5.self_attn.k_proj.weight', 'vision_model.encoder.layers.7.layer_norm1.bias', 'vision_model.encoder.layers.8.mlp.fc2.weight', 'vision_model.encoder.layers.18.layer_norm1.weight', 'vision_model.encoder.layers.20.layer_norm2.weight', 'vision_model.encoder.layers.21.self_attn.out_proj.bias', 'vision_model.encoder.layers.16.mlp.fc2.bias', 'vision_model.encoder.layers.20.self_attn.k_proj.weight', 'vision_model.encoder.layers.3.layer_norm2.bias', 'vision_model.encoder.layers.11.self_attn.k_proj.bias', 'vision_model.encoder.layers.19.mlp.fc2.bias', 'vision_model.encoder.layers.20.mlp.fc2.weight', 'vision_model.encoder.layers.8.self_attn.q_proj.bias', 'vision_model.encoder.layers.10.mlp.fc2.bias', 'vision_model.encoder.layers.1.layer_norm1.weight', 'vision_model.encoder.layers.18.mlp.fc1.weight', 'vision_model.encoder.layers.21.self_attn.q_proj.weight', 'vision_model.encoder.layers.1.self_attn.out_proj.weight', 'vision_model.encoder.layers.22.self_attn.q_proj.bias', 'vision_model.encoder.layers.16.mlp.fc1.bias', 'vision_model.embeddings.position_ids', 'vision_model.embeddings.patch_embedding.weight', 'vision_model.encoder.layers.8.self_attn.v_proj.weight', 'vision_model.encoder.layers.4.self_attn.v_proj.weight', 'vision_model.encoder.layers.19.layer_norm2.bias', 'vision_model.encoder.layers.1.self_attn.v_proj.weight', 'vision_model.encoder.layers.20.layer_norm1.weight', 'vision_model.encoder.layers.21.self_attn.v_proj.bias', 'vision_model.encoder.layers.13.mlp.fc1.bias', 'vision_model.encoder.layers.4.layer_norm2.weight', 'vision_model.encoder.layers.18.mlp.fc2.weight', 'vision_model.encoder.layers.4.layer_norm1.bias', 'vision_model.encoder.layers.15.self_attn.k_proj.bias', 'vision_model.encoder.layers.23.self_attn.v_proj.weight', 'vision_model.encoder.layers.20.self_attn.out_proj.bias', 'vision_model.encoder.layers.11.self_attn.v_proj.weight', 'vision_model.encoder.layers.23.self_attn.out_proj.weight', 'vision_model.encoder.layers.13.self_attn.k_proj.bias', 'vision_model.encoder.layers.3.self_attn.q_proj.weight', 'vision_model.encoder.layers.23.mlp.fc1.weight', 'v[1,15]<stderr>:ision_model.encoder.layers.14.mlp.fc2.bias', 'vision_model.encoder.layers.0.self_attn.out_proj.weight', 'vision_model.encoder.layers.19.self_attn.k_proj.bias', 'vision_model.encoder.layers.8.self_attn.q_proj.weight', 'vision_model.encoder.layers.4.self_attn.out_proj.bias', 'vision_model.encoder.layers.1.self_attn.q_proj.bias', 'vision_model.encoder.layers.8.self_attn.k_proj.bias', 'vision_model.encoder.layers.16.layer_norm1.weight', 'vision_model.encoder.layers.6.layer_norm2.weight', 'vision_model.encoder.layers.7.layer_norm2.bias', 'vision_model.encoder.layers.19.self_attn.q_proj.weight', 'vision_model.encoder.layers.14.self_attn.k_proj.bias', 'vision_model.encoder.layers.12.mlp.fc2.weight', 'vision_model.encoder.layers.10.layer_norm2.bias', 'vision_model.encoder.layers.1.self_attn.k_proj.bias', 'vision_model.encoder.layers.2.layer_norm2.bias', 'vision_model.encoder.layers.17.self_attn.q_proj.bias', 'vision_model.encoder.layers.10.mlp.fc1.weight', 'vision_model.encoder.layers.2.self_attn.k_proj.bias', 'vision_model.encoder.layers.2.mlp.fc1.weight', 'vision_model.encoder.layers.1.self_attn.q_proj.weight', 'vision_model.encoder.layers.5.self_attn.v_proj.weight', 'vision_model.encoder.layers.22.layer_norm2.weight', 'vision_model.encoder.layers.5.self_attn.k_proj.bias', 'vision_model.embeddings.class_embedding', 'vision_model.encoder.layers.11.mlp.fc2.weight', 'vision_model.encoder.layers.6.mlp.fc1.bias', 'vision_model.encoder.layers.7.layer_norm1.weight', 'vision_model.encoder.layers.17.self_attn.k_proj.weight', 'vision_model.encoder.layers.6.self_attn.out_proj.bias', 'vision_model.encoder.layers.14.mlp.fc1.bias', 'vision_model.encoder.layers.11.mlp.fc2.bias', 'vision_model.encoder.layers.20.layer_norm2.bias', 'vision_model.encoder.layers.5.mlp.fc2.weight', 'vision_model.encoder.layers.6.mlp.fc2.bias', 'vision_model.encoder.layers.6.self_attn.q_proj.weight', 'vision_model.encoder.layers.7.self_attn.k_proj.weight', 'vision_model.encoder.layers.14.self_attn.v_proj.weight', 'vision_model.encoder.layers.13.self_attn.v_proj.bias', 'vision_model.encoder.layers.21.mlp.fc1.bias', 'vision_model.encoder.layers.6.self_attn.q_proj.bias', 'vision_model.encoder.layers.11.layer_norm2.bias', 'vision_model.encoder.layers.18.self_attn.k_proj.weight', 'vision_model.encoder.layers.3.mlp.fc1.bias', 'vision_model.encoder.layers.0.self_attn.v_proj.weight', 'vision_model.encoder.layers.2.self_attn.k_proj.weight', 'vision_model.encoder.layers.11.self_attn.q_proj.bias', 'vision_model.encoder.layers.23.layer_norm2.bias', 'vision_model.encoder.layers.15.self_attn.k_proj.weight', 'vision_model.encoder.layers.17.self_attn.out_proj.weight', 'vision_model.encoder.layers.4.self_attn.q_proj.weight', 'vision_model.encoder.layers.15.mlp.fc2.bias', 'vision_model.encoder.layers.11.mlp.fc1.bias', 'vision_model.encoder.layers.21.mlp.fc2.weight', 'vision_model.encoder.layers.9.self_attn.out_proj.bias', 'vision_model.post_layernorm.bias', 'vision_model.encoder.layers.11.self_attn.out_proj.bias', 'vision_model.encoder.layers.9.mlp.fc1.bias', 'vision_model.encoder.layers.16.layer_norm2.weight', 'vision_model.encoder.layers.3.self_attn.out_proj.bias', 'vision_model.encoder.layers.12.self_attn.v_proj.bias', 'vision_model.encoder.layers.17.mlp.fc1.bias', 'vision_model.encoder.layers.21.mlp.fc2.bias', 'vision_model.encoder.layers.15.mlp.fc1.weight', 'vision_model.encoder.layers.5.layer_norm1.bias', 'vision_model.encoder.layers.16.layer_norm1.bias', 'vision_model.encoder.layers.10.self_attn.q_proj.bias', 'vision_model.encoder.layers.16.layer_norm2.bias', 'vision_model.encoder.layers.13.mlp.fc2.weight', 'vision_model.encoder.layers.17.layer_norm2.bias', 'vision_model.encoder.layers.0.self_attn.k_proj.bias', 'vision_model.encoder.layers.15.self_attn.out_proj.weight', 'vision_model.encoder.layers.14.self_attn.q_proj.bias', 'vision_model.encoder.layers.3.self_attn.q_proj.bias', 'vision_model.encoder.layers.7.mlp.fc1.weight', 'vision_model.encoder.layers.21.self_attn.k_proj.bias', 'vision_model.encoder.layers.3.self_attn.v_proj.weight', 'vision_model.encoder.layers.1.self_att[1,15]<stderr>:n.out_proj.bias', 'vision_model.encoder.layers.7.self_attn.k_proj.bias', 'vision_model.encoder.layers.8.self_attn.out_proj.weight', 'vision_model.encoder.layers.5.self_attn.q_proj.bias', 'vision_model.encoder.layers.12.layer_norm1.bias', 'vision_model.encoder.layers.18.self_attn.q_proj.bias', 'vision_model.encoder.layers.23.mlp.fc1.bias', 'vision_model.encoder.layers.13.self_attn.v_proj.weight', 'vision_model.encoder.layers.18.self_attn.out_proj.bias', 'vision_model.encoder.layers.19.self_attn.out_proj.weight']
2023-08-01 15:36:21 [1,15]<stderr>:- This IS expected if you are initializing CLIPTextModel from the checkpoint of a model trained on another task or with another architecture (e.g. initializing a BertForSequenceClassification model from a BertForPreTraining model).
2023-08-01 15:36:21 [1,15]<stderr>:- This IS NOT expected if you are initializing CLIPTextModel from the checkpoint of a model that you expect to be exactly identical (initializing a BertForSequenceClassification model from a BertForSequenceClassification model).
2023-08-01 15:36:21 [1,14]<stderr>:Some weights of the model checkpoint at openai/clip-vit-large-patch14 were not used when initializing CLIPTextModel: ['vision_model.encoder.layers.23.mlp.fc2.weight', 'vision_model.encoder.layers.11.self_attn.k_proj.bias', 'vision_model.encoder.layers.19.layer_norm1.bias', 'vision_model.encoder.layers.21.mlp.fc2.weight', 'vision_model.encoder.layers.6.layer_norm2.bias', 'vision_model.encoder.layers.4.layer_norm1.bias', 'vision_model.embeddings.patch_embedding.weight', 'logit_scale', 'vision_model.encoder.layers.16.self_attn.q_proj.bias', 'vision_model.encoder.layers.20.mlp.fc1.bias', 'vision_model.encoder.layers.11.layer_norm2.bias', 'vision_model.encoder.layers.21.self_attn.v_proj.weight', 'vision_model.encoder.layers.23.mlp.fc2.bias', 'vision_model.encoder.layers.19.self_attn.k_proj.weight', 'vision_model.encoder.layers.17.layer_norm1.bias', 'vision_model.encoder.layers.9.self_attn.v_proj.bias', 'vision_model.encoder.layers.6.self_attn.q_proj.bias', 'vision_model.encoder.layers.17.mlp.fc1.weight', 'vision_model.encoder.layers.11.layer_norm1.bias', 'vision_model.encoder.layers.6.layer_norm2.weight', 'vision_model.encoder.layers.17.mlp.fc2.bias', 'vision_model.encoder.layers.3.mlp.fc2.weight', 'vision_model.encoder.layers.13.self_attn.q_proj.weight', 'vision_model.encoder.layers.7.self_attn.q_proj.weight', 'vision_model.encoder.layers.9.layer_norm2.bias', 'vision_model.encoder.layers.9.layer_norm1.weight', 'vision_model.encoder.layers.8.self_attn.out_proj.weight', 'vision_model.encoder.layers.19.self_attn.q_proj.weight', 'vision_model.encoder.layers.3.self_attn.v_proj.bias', 'vision_model.encoder.layers.1.layer_norm1.weight', 'vision_model.encoder.layers.6.mlp.fc1.bias', 'vision_model.encoder.layers.11.mlp.fc2.bias', 'vision_model.encoder.layers.22.self_attn.k_proj.bias', 'vision_model.encoder.layers.8.self_attn.k_proj.bias', 'vision_model.encoder.layers.23.self_attn.k_proj.weight', 'vision_model.encoder.layers.0.layer_norm1.bias', 'vision_model.encoder.layers.9.mlp.fc1.bias', 'vision_model.encoder.layers.8.mlp.fc2.weight', 'vision_model.encoder.layers.10.mlp.fc1.weight', 'vision_model.encoder.layers.17.self_attn.v_proj.weight', 'vision_model.encoder.layers.18.self_attn.k_proj.weight', 'vision_model.encoder.layers.13.self_attn.q_proj.bias', 'vision_model.encoder.layers.6.layer_norm1.bias', 'vision_model.encoder.layers.14.self_attn.out_proj.bias', 'vision_model.encoder.layers.1.self_attn.k_proj.bias', 'vision_model.encoder.layers.12.mlp.fc2.bias', 'vision_model.encoder.layers.5.self_attn.out_proj.bias', 'vision_model.encoder.layers.20.mlp.fc1.weight', 'vision_model.encoder.layers.12.self_attn.k_proj.weight', 'vision_model.encoder.layers.12.self_attn.k_proj.bias', 'vision_model.encoder.layers.3.layer_norm1.weight', 'vision_model.encoder.layers.4.mlp.fc2.weight', 'vision_model.encoder.layers.2.self_attn.v_proj.weight', 'vision_model.encoder.layers.4.self_attn.v_proj.weight', 'vision_model.encoder.layers.22.self_attn.q_proj.bias', 'vision_model.encoder.layers.21.self_attn.v_proj.bias', 'vision_model.encoder.layers.18.self_attn.out_proj.bias', 'vision_model.pre_layrnorm.weight', 'vision_model.encoder.layers.20.self_attn.q_proj.bias', 'vision_model.encoder.layers.8.mlp.fc1.bias', 'vision_model.encoder.layers.8.layer_norm2.bias', 'vision_model.encoder.layers.0.self_attn.out_proj.bias', 'vision_model.encoder.layers.17.layer_norm2.weight', 'vision_model.encoder.layers.10.self_attn.out_proj.weight', 'vision_model.encoder.layers.16.mlp.fc2.bias', 'vision_model.encoder.layers.11.self_attn.out_proj.weight', 'vision_model.encoder.layers.21.self_attn.k_proj.bias', 'vision_model.encoder.layers.13.layer_norm1.weight', 'vision_model.encoder.layers.22.self_attn.k_proj.weight', 'vision_model.encoder.layers.20.layer_norm2.bias', 'vision_model.encoder.layers.11.layer_norm2.weight', 'vision_model.encoder.layers.5.mlp.fc1.bias', 'vision_model.encoder.layers.11.mlp.fc2.weight', 'vision_model.encoder.layers.4.self_attn.out_proj.bias', 'vision_model.encoder.layers.18.layer_norm1.weight', 'vision_model.encoder.layers.19.self_attn.v_proj.weight', 'v[1,14]<stderr>:ision_model.encoder.layers.0.self_attn.q_proj.weight', 'vision_model.encoder.layers.7.self_attn.out_proj.weight', 'vision_model.encoder.layers.8.self_attn.v_proj.weight', 'vision_model.encoder.layers.3.self_attn.out_proj.bias', 'vision_model.encoder.layers.19.self_attn.v_proj.bias', 'vision_model.encoder.layers.18.layer_norm1.bias', 'vision_model.encoder.layers.23.self_attn.out_proj.weight', 'vision_model.encoder.layers.19.self_attn.out_proj.weight', 'vision_model.encoder.layers.16.self_attn.q_proj.weight', 'vision_model.encoder.layers.3.layer_norm1.bias', 'vision_model.encoder.layers.8.self_attn.q_proj.weight', 'vision_model.encoder.layers.15.self_attn.out_proj.weight', 'vision_model.encoder.layers.22.self_attn.out_proj.weight', 'vision_model.encoder.layers.10.layer_norm1.bias', 'vision_model.encoder.layers.14.mlp.fc2.bias', 'vision_model.encoder.layers.5.self_attn.k_proj.bias', 'vision_model.encoder.layers.10.layer_norm2.bias', 'vision_model.encoder.layers.7.layer_norm1.weight', 'vision_model.encoder.layers.16.self_attn.v_proj.bias', 'vision_model.encoder.layers.15.self_attn.q_proj.weight', 'vision_model.encoder.layers.23.self_attn.q_proj.bias', 'vision_model.encoder.layers.15.layer_norm2.bias', 'vision_model.encoder.layers.10.self_attn.out_proj.bias', 'vision_model.encoder.layers.19.self_attn.k_proj.bias', 'vision_model.encoder.layers.20.self_attn.k_proj.bias', 'vision_model.encoder.layers.10.layer_norm2.weight', 'vision_model.encoder.layers.12.layer_norm2.weight', 'vision_model.encoder.layers.20.self_attn.k_proj.weight', 'vision_model.encoder.layers.5.self_attn.v_proj.weight', 'vision_model.encoder.layers.10.mlp.fc1.bias', 'vision_model.encoder.layers.21.layer_norm1.weight', 'vision_model.encoder.layers.21.mlp.fc2.bias', 'vision_model.encoder.layers.18.mlp.fc1.weight', 'vision_model.encoder.layers.11.self_attn.v_proj.bias', 'vision_model.encoder.layers.12.layer_norm2.bias', 'vision_model.encoder.layers.20.self_attn.v_proj.weight', 'vision_model.encoder.layers.22.mlp.fc1.weight', 'vision_model.encoder.layers.22.layer_norm1.weight', 'vision_model.encoder.layers.15.layer_norm1.weight', 'vision_model.encoder.layers.7.self_attn.k_proj.weight', 'vision_model.encoder.layers.16.layer_norm2.bias', 'vision_model.encoder.layers.4.self_attn.q_proj.weight', 'vision_model.encoder.layers.12.self_attn.q_proj.bias', 'vision_model.encoder.layers.14.layer_norm2.weight', 'vision_model.encoder.layers.2.mlp.fc1.weight', 'vision_model.encoder.layers.10.mlp.fc2.weight', 'vision_model.encoder.layers.3.self_attn.out_proj.weight', 'vision_model.encoder.layers.0.layer_norm2.weight', 'vision_model.encoder.layers.1.mlp.fc2.bias', 'vision_model.encoder.layers.7.self_attn.k_proj.bias', 'vision_model.encoder.layers.10.self_attn.k_proj.weight', 'vision_model.encoder.layers.0.self_attn.out_proj.weight', 'vision_model.encoder.layers.15.self_attn.q_proj.bias', 'vision_model.encoder.layers.3.mlp.fc1.weight', 'vision_model.encoder.layers.18.layer_norm2.bias', 'vision_model.encoder.layers.2.layer_norm2.weight', 'vision_model.encoder.layers.11.self_attn.q_proj.weight', 'vision_model.encoder.layers.23.self_attn.v_proj.bias', 'vision_model.encoder.layers.14.self_attn.k_proj.bias', 'vision_model.encoder.layers.15.mlp.fc1.weight', 'vision_model.encoder.layers.0.self_attn.v_proj.bias', 'vision_model.encoder.layers.19.self_attn.out_proj.bias', 'vision_model.encoder.layers.9.mlp.fc1.weight', 'vision_model.encoder.layers.9.self_attn.q_proj.weight', 'vision_model.encoder.layers.14.self_attn.v_proj.bias', 'vision_model.encoder.layers.21.layer_norm2.weight', 'vision_model.encoder.layers.0.mlp.fc2.weight', 'vision_model.encoder.layers.15.self_attn.k_proj.weight', 'vision_model.encoder.layers.7.self_attn.v_proj.weight', 'vision_model.encoder.layers.13.self_attn.k_proj.weight', 'vision_model.encoder.layers.4.self_attn.k_proj.bias', 'vision_model.encoder.layers.14.layer_norm1.bias', 'vision_model.encoder.layers.4.layer_norm1.weight', 'vision_model.encoder.layers.10.self_attn.v_proj.weight', 'vision_model.encoder.layers.1.self_attn.v_proj.bias', 'vision_model.encoder.layer[1,14]<stderr>:s.0.self_attn.v_proj.weight', 'vision_model.encoder.layers.8.mlp.fc1.weight', 'vision_model.encoder.layers.8.layer_norm1.bias', 'vision_model.encoder.layers.20.mlp.fc2.bias', 'vision_model.encoder.layers.7.self_attn.out_proj.bias', 'vision_model.encoder.layers.6.mlp.fc2.weight', 'vision_model.encoder.layers.2.self_attn.k_proj.weight', 'vision_model.encoder.layers.2.self_attn.k_proj.bias', 'vision_model.encoder.layers.23.layer_norm1.bias', 'vision_model.encoder.layers.13.layer_norm2.weight', 'vision_model.encoder.layers.23.self_attn.v_proj.weight', 'vision_model.encoder.layers.14.self_attn.out_proj.weight', 'vision_model.encoder.layers.22.mlp.fc2.bias', 'vision_model.encoder.layers.17.layer_norm2.bias', 'vision_model.encoder.layers.17.self_attn.q_proj.weight', 'vision_model.encoder.layers.11.self_attn.k_proj.weight', 'vision_model.encoder.layers.18.mlp.fc2.weight', 'vision_model.encoder.layers.13.self_attn.v_proj.weight', 'vision_model.encoder.layers.21.mlp.fc1.bias', 'vision_model.encoder.layers.4.layer_norm2.weight', 'vision_model.encoder.layers.2.mlp.fc2.weight', 'vision_model.encoder.layers.17.self_attn.k_proj.bias', 'vision_model.encoder.layers.1.layer_norm2.bias', 'vision_model.encoder.layers.10.self_attn.k_proj.bias', 'vision_model.encoder.layers.23.mlp.fc1.weight', 'vision_model.encoder.layers.2.mlp.fc2.bias', 'vision_model.encoder.layers.23.mlp.fc1.bias', 'vision_model.encoder.layers.10.mlp.fc2.bias', 'vision_model.encoder.layers.1.self_attn.k_proj.weight', 'vision_model.encoder.layers.1.mlp.fc2.weight', 'vision_model.encoder.layers.22.mlp.fc1.bias', 'vision_model.encoder.layers.13.self_attn.out_proj.weight', 'vision_model.encoder.layers.14.layer_norm2.bias', 'vision_model.encoder.layers.21.mlp.fc1.weight', 'vision_model.encoder.layers.5.self_attn.out_proj.weight', 'vision_model.encoder.layers.15.mlp.fc1.bias', 'vision_model.encoder.layers.15.self_attn.k_proj.bias', 'vision_model.encoder.layers.23.self_attn.q_proj.weight', 'vision_model.encoder.layers.6.layer_norm1.weight', 'vision_model.encoder.layers.21.self_attn.out_proj.bias', 'vision_model.encoder.layers.0.mlp.fc2.bias', 'vision_model.encoder.layers.22.layer_norm1.bias', 'vision_model.encoder.layers.16.self_attn.out_proj.weight', 'vision_model.encoder.layers.20.self_attn.v_proj.bias', 'vision_model.encoder.layers.5.self_attn.v_proj.bias', 'vision_model.encoder.layers.20.layer_norm1.bias', 'vision_model.encoder.layers.6.self_attn.v_proj.bias', 'vision_model.encoder.layers.6.self_attn.k_proj.weight', 'vision_model.encoder.layers.23.self_attn.k_proj.bias', 'vision_model.encoder.layers.18.layer_norm2.weight', 'vision_model.encoder.layers.1.self_attn.v_proj.weight', 'vision_model.encoder.layers.2.layer_norm1.weight', 'vision_model.encoder.layers.8.self_attn.v_proj.bias', 'vision_model.encoder.layers.8.layer_norm2.weight', 'vision_model.encoder.layers.12.mlp.fc1.bias', 'vision_model.encoder.layers.14.self_attn.v_proj.weight', 'vision_model.encoder.layers.16.layer_norm2.weight', 'vision_model.encoder.layers.2.self_attn.out_proj.bias', 'vision_model.encoder.layers.4.self_attn.v_proj.bias', 'vision_model.encoder.layers.17.self_attn.v_proj.bias', 'vision_model.encoder.layers.3.layer_norm2.weight', 'vision_model.encoder.layers.20.self_attn.out_proj.bias', 'vision_model.encoder.layers.13.self_attn.v_proj.bias', 'vision_model.encoder.layers.7.mlp.fc2.bias', 'vision_model.encoder.layers.1.self_attn.out_proj.bias', 'vision_model.encoder.layers.16.mlp.fc1.bias', 'vision_model.encoder.layers.8.mlp.fc2.bias', 'vision_model.encoder.layers.21.self_attn.k_proj.weight', 'vision_model.encoder.layers.19.self_attn.q_proj.bias', 'vision_model.encoder.layers.0.self_attn.q_proj.bias', 'vision_model.encoder.layers.4.mlp.fc1.bias', 'vision_model.encoder.layers.2.self_attn.out_proj.weight', 'vision_model.encoder.layers.1.mlp.fc1.weight', 'vision_model.encoder.layers.9.layer_norm1.bias', 'vision_model.encoder.layers.12.self_attn.q_proj.weight', 'vision_model.encoder.layers.8.layer_norm1.weight', 'vision_model.encoder.layers.15.layer_norm1.bias', 'vision_model.encoder.layers.7.layer_norm1.b[1,14]<stderr>:ias', 'vision_model.encoder.layers.18.mlp.fc2.bias', 'vision_model.encoder.layers.0.mlp.fc1.bias', 'vision_model.encoder.layers.13.layer_norm1.bias', 'vision_model.encoder.layers.5.mlp.fc2.bias', 'vision_model.encoder.layers.0.self_attn.k_proj.weight', 'visual_projection.weight', 'vision_model.embeddings.position_ids', 'vision_model.encoder.layers.2.self_attn.q_proj.weight', 'vision_model.encoder.layers.20.self_attn.out_proj.weight', 'vision_model.encoder.layers.5.layer_norm2.weight', 'vision_model.encoder.layers.12.layer_norm1.bias', 'vision_model.encoder.layers.3.self_attn.k_proj.bias', 'vision_model.encoder.layers.19.mlp.fc2.bias', 'vision_model.encoder.layers.18.self_attn.k_proj.bias', 'vision_model.encoder.layers.22.layer_norm2.weight', 'text_projection.weight', 'vision_model.encoder.layers.14.mlp.fc1.weight', 'vision_model.encoder.layers.7.mlp.fc1.weight', 'vision_model.encoder.layers.7.layer_norm2.bias', 'vision_model.encoder.layers.10.layer_norm1.weight', 'vision_model.encoder.layers.12.self_attn.out_proj.weight', 'vision_model.encoder.layers.19.mlp.fc1.bias', 'vision_model.encoder.layers.22.self_attn.v_proj.bias', 'vision_model.encoder.layers.17.self_attn.out_proj.bias', 'vision_model.encoder.layers.16.mlp.fc1.weight', 'vision_model.encoder.layers.17.mlp.fc2.weight', 'vision_model.encoder.layers.12.self_attn.out_proj.bias', 'vision_model.encoder.layers.17.self_attn.q_proj.bias', 'vision_model.encoder.layers.14.self_attn.k_proj.weight', 'vision_model.encoder.layers.14.layer_norm1.weight', 'vision_model.encoder.layers.3.self_attn.q_proj.bias', 'vision_model.encoder.layers.9.self_attn.q_proj.bias', 'vision_model.encoder.layers.3.mlp.fc1.bias', 'vision_model.encoder.layers.19.mlp.fc1.weight', 'vision_model.encoder.layers.13.mlp.fc1.weight', 'vision_model.encoder.layers.4.layer_norm2.bias', 'vision_model.encoder.layers.16.layer_norm1.weight', 'vision_model.encoder.layers.21.layer_norm1.bias', 'vision_model.encoder.layers.6.mlp.fc2.bias', 'vision_model.encoder.layers.16.self_attn.out_proj.bias', 'vision_model.encoder.layers.2.self_attn.q_proj.bias', 'vision_model.encoder.layers.4.self_attn.out_proj.weight', 'vision_model.encoder.layers.7.layer_norm2.weight', 'vision_model.encoder.layers.13.mlp.fc2.weight', 'vision_model.encoder.layers.14.self_attn.q_proj.bias', 'vision_model.encoder.layers.11.self_attn.out_proj.bias', 'vision_model.encoder.layers.5.layer_norm1.weight', 'vision_model.encoder.layers.9.self_attn.k_proj.bias', 'vision_model.encoder.layers.18.self_attn.q_proj.weight', 'vision_model.encoder.layers.22.self_attn.out_proj.bias', 'vision_model.encoder.layers.1.self_attn.q_proj.weight', 'vision_model.pre_layrnorm.bias', 'vision_model.encoder.layers.5.self_attn.q_proj.weight', 'vision_model.encoder.layers.15.mlp.fc2.bias', 'vision_model.encoder.layers.12.self_attn.v_proj.bias', 'vision_model.encoder.layers.15.mlp.fc2.weight', 'vision_model.encoder.layers.5.self_attn.k_proj.weight', 'vision_model.encoder.layers.16.self_attn.k_proj.weight', 'vision_model.encoder.layers.21.layer_norm2.bias', 'vision_model.encoder.layers.0.mlp.fc1.weight', 'vision_model.encoder.layers.17.self_attn.k_proj.weight', 'vision_model.encoder.layers.12.mlp.fc1.weight', 'vision_model.encoder.layers.19.layer_norm1.weight', 'vision_model.encoder.layers.11.layer_norm1.weight', 'vision_model.encoder.layers.4.mlp.fc1.weight', 'vision_model.encoder.layers.17.mlp.fc1.bias', 'vision_model.encoder.layers.3.self_attn.k_proj.weight', 'vision_model.encoder.layers.11.mlp.fc1.weight', 'vision_model.encoder.layers.21.self_attn.out_proj.weight', 'vision_model.encoder.layers.0.self_attn.k_proj.bias', 'vision_model.encoder.layers.20.mlp.fc2.weight', 'vision_model.encoder.layers.7.self_attn.q_proj.bias', 'vision_model.encoder.layers.9.self_attn.k_proj.weight', 'vision_model.encoder.layers.3.self_attn.q_proj.weight', 'vision_model.encoder.layers.14.self_attn.q_proj.weight', 'vision_model.encoder.layers.6.self_attn.out_proj.bias', 'vision_model.encoder.layers.11.mlp.fc1.bias', 'vision_model.encoder.layers.14.mlp.fc2.weight', 'vision_model.encoder.layers.16.layer_[1,14]<stderr>:norm1.bias', 'vision_model.encoder.layers.19.mlp.fc2.weight', 'vision_model.encoder.layers.15.layer_norm2.weight', 'vision_model.encoder.layers.19.layer_norm2.weight', 'vision_model.encoder.layers.10.self_attn.q_proj.bias', 'vision_model.encoder.layers.23.layer_norm1.weight', 'vision_model.encoder.layers.16.self_attn.k_proj.bias', 'vision_model.encoder.layers.6.self_attn.q_proj.weight', 'vision_model.encoder.layers.8.self_attn.k_proj.weight', 'vision_model.encoder.layers.3.self_attn.v_proj.weight', 'vision_model.encoder.layers.12.mlp.fc2.weight', 'vision_model.encoder.layers.22.self_attn.v_proj.weight', 'vision_model.encoder.layers.10.self_attn.q_proj.weight', 'vision_model.encoder.layers.18.mlp.fc1.bias', 'vision_model.encoder.layers.7.mlp.fc2.weight', 'vision_model.encoder.layers.1.self_attn.q_proj.bias', 'vision_model.encoder.layers.15.self_attn.v_proj.bias', 'vision_model.encoder.layers.20.layer_norm1.weight', 'vision_model.encoder.layers.14.mlp.fc1.bias', 'vision_model.encoder.layers.2.mlp.fc1.bias', 'vision_model.post_layernorm.weight', 'vision_model.encoder.layers.13.layer_norm2.bias', 'vision_model.encoder.layers.20.layer_norm2.weight', 'vision_model.encoder.layers.6.self_attn.out_proj.weight', 'vision_model.encoder.layers.4.self_attn.k_proj.weight', 'vision_model.encoder.layers.18.self_attn.v_proj.bias', 'vision_model.encoder.layers.5.mlp.fc1.weight', 'vision_model.encoder.layers.23.self_attn.out_proj.bias', 'vision_model.encoder.layers.7.mlp.fc1.bias', 'vision_model.encoder.layers.2.layer_norm1.bias', 'vision_model.encoder.layers.17.self_attn.out_proj.weight', 'vision_model.encoder.layers.12.layer_norm1.weight', 'vision_model.encoder.layers.8.self_attn.q_proj.bias', 'vision_model.post_layernorm.bias', 'vision_model.embeddings.position_embedding.weight', 'vision_model.encoder.layers.20.self_attn.q_proj.weight', 'vision_model.encoder.layers.4.mlp.fc2.bias', 'vision_model.encoder.layers.1.mlp.fc1.bias', 'vision_model.encoder.layers.6.self_attn.k_proj.bias', 'vision_model.encoder.layers.3.layer_norm2.bias', 'vision_model.encoder.layers.9.self_attn.out_proj.weight', 'vision_model.encoder.layers.13.mlp.fc1.bias', 'vision_model.encoder.layers.5.self_attn.q_proj.bias', 'vision_model.encoder.layers.5.layer_norm2.bias', 'vision_model.encoder.layers.16.mlp.fc2.weight', 'vision_model.encoder.layers.23.layer_norm2.weight', 'vision_model.encoder.layers.19.layer_norm2.bias', 'vision_model.encoder.layers.2.self_attn.v_proj.bias', 'vision_model.encoder.layers.13.self_attn.k_proj.bias', 'vision_model.encoder.layers.22.self_attn.q_proj.weight', 'vision_model.encoder.layers.11.self_attn.q_proj.bias', 'vision_model.encoder.layers.0.layer_norm2.bias', 'vision_model.encoder.layers.2.layer_norm2.bias', 'vision_model.encoder.layers.0.layer_norm1.weight', 'vision_model.encoder.layers.18.self_attn.q_proj.bias', 'vision_model.encoder.layers.1.self_attn.out_proj.weight', 'vision_model.encoder.layers.9.mlp.fc2.bias', 'vision_model.encoder.layers.18.self_attn.v_proj.weight', 'vision_model.encoder.layers.7.self_attn.v_proj.bias', 'vision_model.encoder.layers.13.mlp.fc2.bias', 'vision_model.encoder.layers.23.layer_norm2.bias', 'vision_model.encoder.layers.4.self_attn.q_proj.bias', 'vision_model.encoder.layers.1.layer_norm2.weight', 'vision_model.encoder.layers.21.self_attn.q_proj.weight', 'vision_model.encoder.layers.17.layer_norm1.weight', 'vision_model.encoder.layers.18.self_attn.out_proj.weight', 'vision_model.encoder.layers.16.self_attn.v_proj.weight', 'vision_model.encoder.layers.9.self_attn.v_proj.weight', 'vision_model.encoder.layers.13.self_attn.out_proj.bias', 'vision_model.encoder.layers.9.mlp.fc2.weight', 'vision_model.encoder.layers.10.self_attn.v_proj.bias', 'vision_model.encoder.layers.15.self_attn.out_proj.bias', 'vision_model.encoder.layers.6.self_attn.v_proj.weight', 'vision_model.encoder.layers.22.layer_norm2.bias', 'vision_model.encoder.layers.9.layer_norm2.weight', 'vision_model.encoder.layers.1.layer_norm1.bias', 'vision_model.encoder.layers.21.self_attn.q_proj.bias', 'vision_model.encoder.layers.12.self_attn.v_proj.weight[1,14]<stderr>:', 'vision_model.encoder.layers.5.layer_norm1.bias', 'vision_model.encoder.layers.9.self_attn.out_proj.bias', 'vision_model.encoder.layers.6.mlp.fc1.weight', 'vision_model.encoder.layers.3.mlp.fc2.bias', 'vision_model.embeddings.class_embedding', 'vision_model.encoder.layers.11.self_attn.v_proj.weight', 'vision_model.encoder.layers.15.self_attn.v_proj.weight', 'vision_model.encoder.layers.5.mlp.fc2.weight', 'vision_model.encoder.layers.22.mlp.fc2.weight', 'vision_model.encoder.layers.8.self_attn.out_proj.bias']
2023-08-01 15:36:21 [1,14]<stderr>:- This IS expected if you are initializing CLIPTextModel from the checkpoint of a model trained on another task or with another architecture (e.g. initializing a BertForSequenceClassification model from a BertForPreTraining model).
2023-08-01 15:36:21 [1,14]<stderr>:- This IS NOT expected if you are initializing CLIPTextModel from the checkpoint of a model that you expect to be exactly identical (initializing a BertForSequenceClassification model from a BertForSequenceClassification model).
2023-08-01 15:36:21 [1,7]<stderr>:Some weights of the model checkpoint at openai/clip-vit-large-patch14 were not used when initializing CLIPTextModel: ['vision_model.encoder.layers.19.mlp.fc1.weight', 'vision_model.encoder.layers.19.layer_norm2.weight', 'vision_model.encoder.layers.5.self_attn.k_proj.bias', 'vision_model.encoder.layers.4.self_attn.v_proj.weight', 'vision_model.encoder.layers.1.layer_norm2.bias', 'vision_model.encoder.layers.6.mlp.fc2.bias', 'vision_model.encoder.layers.22.self_attn.q_proj.bias', 'vision_model.encoder.layers.8.self_attn.v_proj.weight', 'vision_model.encoder.layers.6.layer_norm1.weight', 'vision_model.encoder.layers.20.self_attn.k_proj.weight', 'vision_model.encoder.layers.16.self_attn.v_proj.weight', 'vision_model.encoder.layers.2.self_attn.v_proj.bias', 'vision_model.encoder.layers.14.mlp.fc2.weight', 'vision_model.encoder.layers.15.self_attn.v_proj.weight', 'vision_model.encoder.layers.11.self_attn.out_proj.bias', 'vision_model.encoder.layers.0.self_attn.out_proj.bias', 'vision_model.encoder.layers.19.self_attn.v_proj.bias', 'vision_model.encoder.layers.5.self_attn.out_proj.weight', 'vision_model.encoder.layers.19.self_attn.out_proj.weight', 'vision_model.encoder.layers.3.layer_norm1.weight', 'vision_model.encoder.layers.6.self_attn.q_proj.bias', 'vision_model.encoder.layers.8.mlp.fc2.bias', 'vision_model.encoder.layers.3.layer_norm2.weight', 'vision_model.encoder.layers.15.mlp.fc2.weight', 'vision_model.encoder.layers.1.self_attn.q_proj.weight', 'vision_model.encoder.layers.9.layer_norm1.bias', 'vision_model.encoder.layers.19.self_attn.v_proj.weight', 'vision_model.encoder.layers.2.layer_norm2.bias', 'vision_model.encoder.layers.8.mlp.fc2.weight', 'vision_model.encoder.layers.0.self_attn.v_proj.weight', 'vision_model.encoder.layers.1.mlp.fc2.weight', 'vision_model.encoder.layers.4.self_attn.out_proj.bias', 'vision_model.encoder.layers.23.self_attn.v_proj.bias', 'vision_model.encoder.layers.6.layer_norm1.bias', 'vision_model.encoder.layers.8.self_attn.v_proj.bias', 'vision_model.encoder.layers.1.self_attn.k_proj.weight', 'vision_model.encoder.layers.15.layer_norm1.bias', 'vision_model.encoder.layers.5.self_attn.v_proj.bias', 'vision_model.encoder.layers.17.layer_norm1.weight', 'vision_model.encoder.layers.14.mlp.fc1.bias', 'vision_model.encoder.layers.22.self_attn.k_proj.bias', 'vision_model.encoder.layers.4.self_attn.q_proj.weight', 'vision_model.encoder.layers.13.self_attn.k_proj.bias', 'vision_model.encoder.layers.12.self_attn.v_proj.bias', 'vision_model.encoder.layers.12.self_attn.k_proj.weight', 'vision_model.encoder.layers.21.mlp.fc1.weight', 'vision_model.encoder.layers.2.mlp.fc1.weight', 'vision_model.encoder.layers.13.layer_norm2.bias', 'vision_model.encoder.layers.18.layer_norm2.weight', 'vision_model.encoder.layers.19.self_attn.k_proj.weight', 'vision_model.encoder.layers.5.layer_norm2.bias', 'vision_model.encoder.layers.9.mlp.fc2.weight', 'vision_model.encoder.layers.9.self_attn.out_proj.bias', 'vision_model.encoder.layers.15.self_attn.k_proj.bias', 'vision_model.encoder.layers.23.self_attn.k_proj.bias', 'vision_model.encoder.layers.7.layer_norm1.bias', 'vision_model.encoder.layers.12.mlp.fc2.bias', 'vision_model.encoder.layers.23.layer_norm1.bias', 'vision_model.encoder.layers.23.mlp.fc2.weight', 'vision_model.encoder.layers.3.self_attn.q_proj.bias', 'vision_model.encoder.layers.7.layer_norm2.bias', 'vision_model.encoder.layers.7.mlp.fc2.bias', 'vision_model.encoder.layers.18.mlp.fc2.weight', 'vision_model.encoder.layers.7.layer_norm1.weight', 'vision_model.encoder.layers.14.self_attn.out_proj.bias', 'vision_model.encoder.layers.9.layer_norm1.weight', 'vision_model.encoder.layers.11.self_attn.k_proj.bias', 'vision_model.encoder.layers.23.mlp.fc2.bias', 'vision_model.encoder.layers.15.self_attn.q_proj.weight', 'vision_model.encoder.layers.22.mlp.fc1.weight', 'vision_model.encoder.layers.6.self_attn.k_proj.bias', 'vision_model.encoder.layers.6.self_attn.out_proj.bias', 'vision_model.encoder.layers.15.layer_norm2.weight', 'vision_model.encoder.layers.11.mlp.fc2.bias', 'vision_model.encoder.layers.17.self_attn.[1,7]<stderr>:k_proj.bias', 'vision_model.encoder.layers.18.self_attn.v_proj.weight', 'vision_model.encoder.layers.17.mlp.fc2.weight', 'vision_model.encoder.layers.12.mlp.fc1.bias', 'vision_model.encoder.layers.17.self_attn.q_proj.bias', 'vision_model.encoder.layers.10.self_attn.k_proj.bias', 'vision_model.encoder.layers.0.layer_norm1.bias', 'vision_model.encoder.layers.1.self_attn.v_proj.bias', 'vision_model.encoder.layers.16.self_attn.q_proj.weight', 'vision_model.encoder.layers.3.mlp.fc2.weight', 'vision_model.encoder.layers.12.layer_norm1.weight', 'vision_model.encoder.layers.7.mlp.fc1.weight', 'vision_model.encoder.layers.0.layer_norm2.weight', 'vision_model.encoder.layers.1.mlp.fc1.weight', 'vision_model.encoder.layers.0.layer_norm1.weight', 'vision_model.encoder.layers.22.mlp.fc2.bias', 'vision_model.encoder.layers.0.layer_norm2.bias', 'vision_model.pre_layrnorm.bias', 'vision_model.encoder.layers.2.self_attn.k_proj.weight', 'vision_model.encoder.layers.13.mlp.fc2.weight', 'vision_model.encoder.layers.10.self_attn.q_proj.bias', 'vision_model.encoder.layers.10.layer_norm2.weight', 'vision_model.encoder.layers.20.self_attn.v_proj.weight', 'vision_model.encoder.layers.15.layer_norm2.bias', 'vision_model.encoder.layers.1.layer_norm1.weight', 'vision_model.encoder.layers.6.self_attn.k_proj.weight', 'vision_model.encoder.layers.21.layer_norm2.bias', 'vision_model.encoder.layers.12.mlp.fc2.weight', 'vision_model.encoder.layers.21.self_attn.q_proj.weight', 'vision_model.encoder.layers.19.mlp.fc2.weight', 'vision_model.encoder.layers.0.self_attn.q_proj.bias', 'vision_model.encoder.layers.8.self_attn.out_proj.bias', 'vision_model.encoder.layers.4.self_attn.out_proj.weight', 'vision_model.encoder.layers.10.self_attn.v_proj.bias', 'vision_model.encoder.layers.2.self_attn.out_proj.weight', 'vision_model.encoder.layers.13.self_attn.k_proj.weight', 'vision_model.encoder.layers.8.layer_norm1.bias', 'vision_model.encoder.layers.23.mlp.fc1.bias', 'vision_model.encoder.layers.14.self_attn.v_proj.bias', 'vision_model.post_layernorm.bias', 'vision_model.encoder.layers.4.self_attn.q_proj.bias', 'vision_model.encoder.layers.9.mlp.fc2.bias', 'vision_model.encoder.layers.14.self_attn.q_proj.bias', 'vision_model.encoder.layers.12.self_attn.v_proj.weight', 'vision_model.encoder.layers.17.self_attn.out_proj.bias', 'vision_model.encoder.layers.9.layer_norm2.bias', 'vision_model.encoder.layers.11.layer_norm2.weight', 'vision_model.encoder.layers.8.mlp.fc1.bias', 'vision_model.encoder.layers.18.self_attn.k_proj.weight', 'vision_model.embeddings.position_embedding.weight', 'vision_model.encoder.layers.6.self_attn.v_proj.bias', 'vision_model.embeddings.patch_embedding.weight', 'vision_model.encoder.layers.4.mlp.fc2.weight', 'vision_model.encoder.layers.13.layer_norm1.bias', 'vision_model.encoder.layers.10.mlp.fc1.weight', 'vision_model.encoder.layers.10.mlp.fc1.bias', 'vision_model.encoder.layers.8.mlp.fc1.weight', 'vision_model.encoder.layers.3.mlp.fc2.bias', 'vision_model.encoder.layers.19.self_attn.q_proj.weight', 'vision_model.encoder.layers.1.layer_norm1.bias', 'vision_model.encoder.layers.14.mlp.fc1.weight', 'vision_model.encoder.layers.4.layer_norm1.bias', 'vision_model.encoder.layers.18.self_attn.v_proj.bias', 'vision_model.encoder.layers.18.self_attn.q_proj.bias', 'vision_model.encoder.layers.18.self_attn.out_proj.bias', 'vision_model.encoder.layers.5.mlp.fc1.weight', 'vision_model.encoder.layers.9.self_attn.k_proj.weight', 'vision_model.encoder.layers.16.mlp.fc1.bias', 'vision_model.encoder.layers.22.self_attn.out_proj.bias', 'vision_model.encoder.layers.8.layer_norm2.weight', 'vision_model.encoder.layers.19.layer_norm2.bias', 'vision_model.encoder.layers.10.self_attn.v_proj.weight', 'vision_model.encoder.layers.16.self_attn.out_proj.bias', 'vision_model.encoder.layers.7.self_attn.k_proj.weight', 'vision_model.encoder.layers.1.self_attn.v_proj.weight', 'vision_model.encoder.layers.21.self_attn.out_proj.weight', 'vision_model.encoder.layers.16.self_attn.q_proj.bias', 'vision_model.encoder.layers.14.mlp.fc2.bias', 'vision_model.encoder.layers.17.mlp.fc[1,7]<stderr>:1.bias', 'vision_model.encoder.layers.23.self_attn.k_proj.weight', 'vision_model.encoder.layers.6.self_attn.v_proj.weight', 'vision_model.encoder.layers.11.layer_norm1.weight', 'vision_model.encoder.layers.1.self_attn.q_proj.bias', 'vision_model.encoder.layers.13.self_attn.v_proj.bias', 'vision_model.encoder.layers.21.self_attn.q_proj.bias', 'vision_model.encoder.layers.0.self_attn.out_proj.weight', 'vision_model.encoder.layers.9.layer_norm2.weight', 'vision_model.encoder.layers.13.self_attn.out_proj.bias', 'vision_model.encoder.layers.0.mlp.fc2.bias', 'vision_model.encoder.layers.23.self_attn.v_proj.weight', 'vision_model.encoder.layers.11.self_attn.q_proj.bias', 'vision_model.encoder.layers.6.self_attn.q_proj.weight', 'vision_model.encoder.layers.5.self_attn.q_proj.bias', 'vision_model.encoder.layers.13.mlp.fc1.weight', 'vision_model.encoder.layers.20.mlp.fc1.bias', 'vision_model.encoder.layers.7.mlp.fc1.bias', 'vision_model.encoder.layers.15.layer_norm1.weight', 'vision_model.encoder.layers.22.layer_norm1.bias', 'vision_model.encoder.layers.21.mlp.fc1.bias', 'vision_model.encoder.layers.10.layer_norm1.weight', 'vision_model.encoder.layers.0.self_attn.k_proj.bias', 'vision_model.encoder.layers.8.self_attn.q_proj.weight', 'vision_model.encoder.layers.15.self_attn.k_proj.weight', 'vision_model.encoder.layers.2.self_attn.v_proj.weight', 'vision_model.encoder.layers.16.self_attn.k_proj.weight', 'vision_model.encoder.layers.17.mlp.fc1.weight', 'visual_projection.weight', 'vision_model.encoder.layers.13.self_attn.v_proj.weight', 'vision_model.encoder.layers.9.self_attn.q_proj.weight', 'vision_model.encoder.layers.15.self_attn.v_proj.bias', 'vision_model.encoder.layers.4.self_attn.v_proj.bias', 'vision_model.encoder.layers.11.self_attn.k_proj.weight', 'vision_model.encoder.layers.11.self_attn.q_proj.weight', 'vision_model.encoder.layers.5.self_attn.out_proj.bias', 'vision_model.encoder.layers.20.self_attn.out_proj.weight', 'vision_model.encoder.layers.11.self_attn.out_proj.weight', 'vision_model.encoder.layers.10.layer_norm2.bias', 'vision_model.encoder.layers.22.mlp.fc2.weight', 'vision_model.encoder.layers.6.mlp.fc2.weight', 'vision_model.encoder.layers.23.self_attn.out_proj.weight', 'vision_model.encoder.layers.11.mlp.fc1.weight', 'vision_model.encoder.layers.16.self_attn.v_proj.bias', 'vision_model.encoder.layers.9.self_attn.out_proj.weight', 'vision_model.encoder.layers.7.mlp.fc2.weight', 'vision_model.encoder.layers.22.layer_norm2.weight', 'vision_model.encoder.layers.4.self_attn.k_proj.bias', 'vision_model.encoder.layers.9.self_attn.k_proj.bias', 'vision_model.encoder.layers.20.layer_norm2.weight', 'vision_model.encoder.layers.8.self_attn.k_proj.weight', 'vision_model.embeddings.class_embedding', 'vision_model.encoder.layers.4.layer_norm1.weight', 'vision_model.encoder.layers.12.self_attn.out_proj.bias', 'vision_model.encoder.layers.23.mlp.fc1.weight', 'vision_model.encoder.layers.19.mlp.fc2.bias', 'vision_model.encoder.layers.14.layer_norm1.bias', 'vision_model.encoder.layers.23.layer_norm2.bias', 'vision_model.encoder.layers.14.self_attn.v_proj.weight', 'vision_model.encoder.layers.21.mlp.fc2.weight', 'vision_model.encoder.layers.13.mlp.fc2.bias', 'vision_model.encoder.layers.15.self_attn.q_proj.bias', 'vision_model.encoder.layers.8.self_attn.q_proj.bias', 'vision_model.encoder.layers.10.self_attn.q_proj.weight', 'vision_model.encoder.layers.20.mlp.fc2.bias', 'text_projection.weight', 'vision_model.encoder.layers.14.self_attn.q_proj.weight', 'vision_model.encoder.layers.21.layer_norm1.bias', 'vision_model.encoder.layers.4.layer_norm2.weight', 'vision_model.encoder.layers.5.layer_norm1.weight', 'vision_model.encoder.layers.21.self_attn.out_proj.bias', 'vision_model.encoder.layers.20.layer_norm1.bias', 'vision_model.encoder.layers.18.self_attn.out_proj.weight', 'vision_model.encoder.layers.13.layer_norm2.weight', 'vision_model.encoder.layers.18.self_attn.k_proj.bias', 'vision_model.encoder.layers.2.self_attn.out_proj.bias', 'vision_model.encoder.layers.16.layer_norm1.bias', 'vision_model.encoder.layers.22.self_attn.out[1,7]<stderr>:_proj.weight', 'vision_model.encoder.layers.7.layer_norm2.weight', 'vision_model.encoder.layers.22.mlp.fc1.bias', 'vision_model.encoder.layers.15.self_attn.out_proj.bias', 'vision_model.encoder.layers.3.mlp.fc1.bias', 'vision_model.encoder.layers.16.mlp.fc2.weight', 'vision_model.encoder.layers.11.mlp.fc1.bias', 'vision_model.encoder.layers.7.self_attn.out_proj.bias', 'vision_model.encoder.layers.20.mlp.fc1.weight', 'vision_model.encoder.layers.21.mlp.fc2.bias', 'vision_model.encoder.layers.17.layer_norm2.bias', 'vision_model.encoder.layers.22.self_attn.k_proj.weight', 'vision_model.encoder.layers.20.self_attn.v_proj.bias', 'vision_model.encoder.layers.12.self_attn.out_proj.weight', 'vision_model.encoder.layers.17.self_attn.out_proj.weight', 'vision_model.encoder.layers.19.layer_norm1.bias', 'vision_model.encoder.layers.8.layer_norm1.weight', 'vision_model.encoder.layers.3.mlp.fc1.weight', 'vision_model.encoder.layers.7.self_attn.k_proj.bias', 'vision_model.encoder.layers.12.layer_norm2.weight', 'vision_model.encoder.layers.16.layer_norm2.bias', 'vision_model.encoder.layers.14.layer_norm2.weight', 'vision_model.encoder.layers.0.self_attn.q_proj.weight', 'vision_model.encoder.layers.4.layer_norm2.bias', 'vision_model.encoder.layers.14.self_attn.k_proj.bias', 'vision_model.encoder.layers.16.self_attn.k_proj.bias', 'vision_model.encoder.layers.22.layer_norm2.bias', 'vision_model.encoder.layers.16.layer_norm1.weight', 'vision_model.encoder.layers.12.self_attn.q_proj.weight', 'vision_model.encoder.layers.21.self_attn.k_proj.weight', 'vision_model.encoder.layers.5.mlp.fc2.bias', 'vision_model.encoder.layers.5.self_attn.v_proj.weight', 'vision_model.encoder.layers.1.mlp.fc2.bias', 'vision_model.encoder.layers.3.self_attn.k_proj.weight', 'vision_model.encoder.layers.18.mlp.fc1.weight', 'vision_model.encoder.layers.19.layer_norm1.weight', 'vision_model.encoder.layers.21.self_attn.k_proj.bias', 'vision_model.encoder.layers.19.self_attn.q_proj.bias', 'vision_model.encoder.layers.2.self_attn.k_proj.bias', 'vision_model.post_layernorm.weight', 'vision_model.encoder.layers.20.mlp.fc2.weight', 'vision_model.encoder.layers.22.self_attn.q_proj.weight', 'vision_model.encoder.layers.5.mlp.fc2.weight', 'vision_model.encoder.layers.17.mlp.fc2.bias', 'vision_model.encoder.layers.3.self_attn.out_proj.weight', 'vision_model.encoder.layers.1.mlp.fc1.bias', 'vision_model.encoder.layers.18.layer_norm1.bias', 'vision_model.encoder.layers.3.self_attn.v_proj.bias', 'vision_model.encoder.layers.7.self_attn.v_proj.weight', 'vision_model.encoder.layers.3.layer_norm1.bias', 'vision_model.encoder.layers.18.layer_norm2.bias', 'vision_model.pre_layrnorm.weight', 'vision_model.encoder.layers.22.self_attn.v_proj.weight', 'vision_model.embeddings.position_ids', 'vision_model.encoder.layers.17.layer_norm1.bias', 'vision_model.encoder.layers.3.self_attn.out_proj.bias', 'vision_model.encoder.layers.0.mlp.fc2.weight', 'vision_model.encoder.layers.5.layer_norm2.weight', 'vision_model.encoder.layers.4.self_attn.k_proj.weight', 'vision_model.encoder.layers.6.layer_norm2.bias', 'vision_model.encoder.layers.5.self_attn.q_proj.weight', 'vision_model.encoder.layers.20.layer_norm2.bias', 'vision_model.encoder.layers.3.self_attn.k_proj.bias', 'vision_model.encoder.layers.7.self_attn.v_proj.bias', 'vision_model.encoder.layers.3.self_attn.v_proj.weight', 'vision_model.encoder.layers.10.layer_norm1.bias', 'vision_model.encoder.layers.9.self_attn.v_proj.weight', 'vision_model.encoder.layers.7.self_attn.q_proj.weight', 'vision_model.encoder.layers.2.self_attn.q_proj.weight', 'vision_model.encoder.layers.17.layer_norm2.weight', 'vision_model.encoder.layers.9.self_attn.v_proj.bias', 'vision_model.encoder.layers.1.self_attn.out_proj.bias', 'vision_model.encoder.layers.19.self_attn.k_proj.bias', 'vision_model.encoder.layers.5.mlp.fc1.bias', 'vision_model.encoder.layers.23.layer_norm1.weight', 'vision_model.encoder.layers.8.self_attn.out_proj.weight', 'vision_model.encoder.layers.17.self_attn.v_proj.bias', 'vision_model.encoder.layers.3.layer_norm2.bias', 'logit_scale', 'vision_mode[1,7]<stderr>:l.encoder.layers.2.self_attn.q_proj.bias', 'vision_model.encoder.layers.23.layer_norm2.weight', 'vision_model.encoder.layers.1.self_attn.k_proj.bias', 'vision_model.encoder.layers.12.mlp.fc1.weight', 'vision_model.encoder.layers.16.mlp.fc1.weight', 'vision_model.encoder.layers.14.layer_norm1.weight', 'vision_model.encoder.layers.15.self_attn.out_proj.weight', 'vision_model.encoder.layers.19.mlp.fc1.bias', 'vision_model.encoder.layers.4.mlp.fc1.bias', 'vision_model.encoder.layers.14.self_attn.out_proj.weight', 'vision_model.encoder.layers.2.layer_norm1.weight', 'vision_model.encoder.layers.8.layer_norm2.bias', 'vision_model.encoder.layers.12.self_attn.q_proj.bias', 'vision_model.encoder.layers.10.self_attn.out_proj.bias', 'vision_model.encoder.layers.14.self_attn.k_proj.weight', 'vision_model.encoder.layers.7.self_attn.out_proj.weight', 'vision_model.encoder.layers.2.mlp.fc2.weight', 'vision_model.encoder.layers.2.mlp.fc2.bias', 'vision_model.encoder.layers.5.layer_norm1.bias', 'vision_model.encoder.layers.20.self_attn.out_proj.bias', 'vision_model.encoder.layers.1.self_attn.out_proj.weight', 'vision_model.encoder.layers.23.self_attn.q_proj.bias', 'vision_model.encoder.layers.21.self_attn.v_proj.weight', 'vision_model.encoder.layers.12.layer_norm2.bias', 'vision_model.encoder.layers.20.self_attn.q_proj.bias', 'vision_model.encoder.layers.0.mlp.fc1.weight', 'vision_model.encoder.layers.11.self_attn.v_proj.weight', 'vision_model.encoder.layers.22.layer_norm1.weight', 'vision_model.encoder.layers.12.self_attn.k_proj.bias', 'vision_model.encoder.layers.23.self_attn.q_proj.weight', 'vision_model.encoder.layers.18.mlp.fc2.bias', 'vision_model.encoder.layers.15.mlp.fc1.weight', 'vision_model.encoder.layers.19.self_attn.out_proj.bias', 'vision_model.encoder.layers.1.layer_norm2.weight', 'vision_model.encoder.layers.9.mlp.fc1.bias', 'vision_model.encoder.layers.14.layer_norm2.bias', 'vision_model.encoder.layers.23.self_attn.out_proj.bias', 'vision_model.encoder.layers.11.mlp.fc2.weight', 'vision_model.encoder.layers.20.self_attn.q_proj.weight', 'vision_model.encoder.layers.2.layer_norm1.bias', 'vision_model.encoder.layers.10.mlp.fc2.bias', 'vision_model.encoder.layers.13.self_attn.q_proj.bias', 'vision_model.encoder.layers.13.mlp.fc1.bias', 'vision_model.encoder.layers.13.self_attn.out_proj.weight', 'vision_model.encoder.layers.4.mlp.fc2.bias', 'vision_model.encoder.layers.20.layer_norm1.weight', 'vision_model.encoder.layers.3.self_attn.q_proj.weight', 'vision_model.encoder.layers.16.layer_norm2.weight', 'vision_model.encoder.layers.13.self_attn.q_proj.weight', 'vision_model.encoder.layers.9.mlp.fc1.weight', 'vision_model.encoder.layers.20.self_attn.k_proj.bias', 'vision_model.encoder.layers.11.layer_norm1.bias', 'vision_model.encoder.layers.9.self_attn.q_proj.bias', 'vision_model.encoder.layers.0.self_attn.k_proj.weight', 'vision_model.encoder.layers.8.self_attn.k_proj.bias', 'vision_model.encoder.layers.2.mlp.fc1.bias', 'vision_model.encoder.layers.7.self_attn.q_proj.bias', 'vision_model.encoder.layers.6.mlp.fc1.weight', 'vision_model.encoder.layers.22.self_attn.v_proj.bias', 'vision_model.encoder.layers.6.self_attn.out_proj.weight', 'vision_model.encoder.layers.13.layer_norm1.weight', 'vision_model.encoder.layers.10.self_attn.out_proj.weight', 'vision_model.encoder.layers.15.mlp.fc1.bias', 'vision_model.encoder.layers.0.self_attn.v_proj.bias', 'vision_model.encoder.layers.16.mlp.fc2.bias', 'vision_model.encoder.layers.4.mlp.fc1.weight', 'vision_model.encoder.layers.17.self_attn.v_proj.weight', 'vision_model.encoder.layers.17.self_attn.k_proj.weight', 'vision_model.encoder.layers.10.self_attn.k_proj.weight', 'vision_model.encoder.layers.10.mlp.fc2.weight', 'vision_model.encoder.layers.6.layer_norm2.weight', 'vision_model.encoder.layers.18.layer_norm1.weight', 'vision_model.encoder.layers.11.self_attn.v_proj.bias', 'vision_model.encoder.layers.21.layer_norm2.weight', 'vision_model.encoder.layers.5.self_attn.k_proj.weight', 'vision_model.encoder.layers.17.self_attn.q_proj.weight', 'vision_model.encoder.layers.15.mlp.fc2.bias', 'vi[1,7]<stderr>:sion_model.encoder.layers.6.mlp.fc1.bias', 'vision_model.encoder.layers.0.mlp.fc1.bias', 'vision_model.encoder.layers.21.self_attn.v_proj.bias', 'vision_model.encoder.layers.2.layer_norm2.weight', 'vision_model.encoder.layers.18.mlp.fc1.bias', 'vision_model.encoder.layers.21.layer_norm1.weight', 'vision_model.encoder.layers.11.layer_norm2.bias', 'vision_model.encoder.layers.12.layer_norm1.bias', 'vision_model.encoder.layers.16.self_attn.out_proj.weight', 'vision_model.encoder.layers.18.self_attn.q_proj.weight']
2023-08-01 15:36:21 [1,7]<stderr>:- This IS expected if you are initializing CLIPTextModel from the checkpoint of a model trained on another task or with another architecture (e.g. initializing a BertForSequenceClassification model from a BertForPreTraining model).
2023-08-01 15:36:21 [1,7]<stderr>:- This IS NOT expected if you are initializing CLIPTextModel from the checkpoint of a model that you expect to be exactly identical (initializing a BertForSequenceClassification model from a BertForSequenceClassification model).
2023-08-01 15:36:21 [1,10]<stderr>:Some weights of the model checkpoint at openai/clip-vit-large-patch14 were not used when initializing CLIPTextModel: ['vision_model.encoder.layers.10.self_attn.k_proj.weight', 'vision_model.encoder.layers.23.self_attn.v_proj.weight', 'vision_model.encoder.layers.17.layer_norm1.bias', 'vision_model.encoder.layers.5.self_attn.q_proj.weight', 'vision_model.encoder.layers.6.layer_norm1.weight', 'vision_model.encoder.layers.0.mlp.fc2.bias', 'vision_model.encoder.layers.4.layer_norm1.weight', 'vision_model.encoder.layers.23.self_attn.q_proj.weight', 'vision_model.encoder.layers.9.layer_norm1.bias', 'vision_model.encoder.layers.22.self_attn.v_proj.weight', 'vision_model.encoder.layers.11.self_attn.v_proj.bias', 'vision_model.encoder.layers.20.layer_norm1.bias', 'vision_model.encoder.layers.2.mlp.fc1.bias', 'vision_model.encoder.layers.15.self_attn.out_proj.weight', 'vision_model.encoder.layers.9.self_attn.q_proj.bias', 'vision_model.encoder.layers.18.self_attn.out_proj.bias', 'vision_model.encoder.layers.16.mlp.fc2.bias', 'vision_model.encoder.layers.13.mlp.fc1.bias', 'vision_model.encoder.layers.21.self_attn.v_proj.bias', 'vision_model.encoder.layers.18.self_attn.out_proj.weight', 'vision_model.encoder.layers.17.self_attn.k_proj.bias', 'vision_model.embeddings.patch_embedding.weight', 'vision_model.encoder.layers.10.self_attn.v_proj.weight', 'vision_model.encoder.layers.9.self_attn.out_proj.weight', 'vision_model.encoder.layers.14.self_attn.v_proj.weight', 'vision_model.encoder.layers.16.self_attn.out_proj.weight', 'vision_model.encoder.layers.19.self_attn.q_proj.bias', 'vision_model.encoder.layers.6.layer_norm1.bias', 'vision_model.encoder.layers.12.layer_norm1.bias', 'vision_model.encoder.layers.20.mlp.fc1.weight', 'vision_model.encoder.layers.9.self_attn.v_proj.weight', 'vision_model.encoder.layers.23.mlp.fc2.weight', 'vision_model.encoder.layers.1.self_attn.q_proj.weight', 'vision_model.encoder.layers.1.self_attn.q_proj.bias', 'vision_model.encoder.layers.7.self_attn.out_proj.bias', 'vision_model.encoder.layers.5.layer_norm1.bias', 'vision_model.encoder.layers.8.layer_norm2.bias', 'vision_model.encoder.layers.13.self_attn.q_proj.weight', 'vision_model.encoder.layers.6.self_attn.out_proj.bias', 'vision_model.encoder.layers.12.self_attn.v_proj.bias', 'vision_model.encoder.layers.7.self_attn.v_proj.weight', 'vision_model.encoder.layers.5.self_attn.v_proj.weight', 'vision_model.encoder.layers.22.self_attn.k_proj.weight', 'vision_model.encoder.layers.5.mlp.fc2.weight', 'vision_model.encoder.layers.23.self_attn.q_proj.bias', 'vision_model.encoder.layers.13.self_attn.out_proj.bias', 'vision_model.encoder.layers.13.self_attn.v_proj.bias', 'vision_model.encoder.layers.14.layer_norm2.weight', 'vision_model.post_layernorm.weight', 'vision_model.encoder.layers.13.mlp.fc1.weight', 'vision_model.encoder.layers.10.layer_norm1.weight', 'vision_model.encoder.layers.7.mlp.fc1.bias', 'vision_model.encoder.layers.9.mlp.fc1.weight', 'vision_model.encoder.layers.11.self_attn.out_proj.bias', 'vision_model.encoder.layers.7.self_attn.k_proj.weight', 'vision_model.encoder.layers.2.self_attn.out_proj.weight', 'vision_model.encoder.layers.1.self_attn.out_proj.bias', 'vision_model.encoder.layers.13.self_attn.k_proj.bias', 'vision_model.encoder.layers.21.layer_norm2.weight', 'vision_model.encoder.layers.6.self_attn.v_proj.bias', 'vision_model.encoder.layers.6.mlp.fc2.bias', 'vision_model.encoder.layers.8.self_attn.v_proj.weight', 'vision_model.encoder.layers.11.self_attn.k_proj.weight', 'vision_model.encoder.layers.11.layer_norm1.bias', 'vision_model.encoder.layers.13.self_attn.out_proj.weight', 'vision_model.encoder.layers.15.self_attn.k_proj.bias', 'vision_model.encoder.layers.0.self_attn.out_proj.bias', 'vision_model.encoder.layers.0.self_attn.v_proj.bias', 'vision_model.encoder.layers.11.self_attn.q_proj.bias', 'vision_model.encoder.layers.23.mlp.fc1.weight', 'vision_model.encoder.layers.6.mlp.fc1.bias', 'vision_model.encoder.layers.14.self_attn.k_proj.weight', 'vision_model.encoder.layers.6.layer_norm2.weight', 'vision_model.encoder.layers.11.self[1,10]<stderr>:_attn.q_proj.weight', 'vision_model.encoder.layers.15.mlp.fc2.weight', 'vision_model.encoder.layers.8.self_attn.k_proj.weight', 'vision_model.encoder.layers.4.self_attn.q_proj.weight', 'vision_model.encoder.layers.10.layer_norm2.weight', 'vision_model.encoder.layers.15.self_attn.q_proj.weight', 'vision_model.encoder.layers.21.self_attn.out_proj.bias', 'vision_model.encoder.layers.8.mlp.fc2.bias', 'vision_model.encoder.layers.8.layer_norm2.weight', 'vision_model.encoder.layers.21.mlp.fc1.bias', 'logit_scale', 'vision_model.encoder.layers.12.self_attn.v_proj.weight', 'vision_model.encoder.layers.19.mlp.fc2.weight', 'vision_model.encoder.layers.21.self_attn.q_proj.weight', 'vision_model.encoder.layers.13.layer_norm1.weight', 'vision_model.encoder.layers.2.self_attn.out_proj.bias', 'vision_model.encoder.layers.20.mlp.fc2.bias', 'vision_model.encoder.layers.22.mlp.fc2.weight', 'vision_model.encoder.layers.7.self_attn.v_proj.bias', 'vision_model.encoder.layers.12.mlp.fc1.weight', 'vision_model.encoder.layers.7.mlp.fc1.weight', 'vision_model.encoder.layers.18.self_attn.v_proj.weight', 'vision_model.encoder.layers.7.mlp.fc2.weight', 'vision_model.encoder.layers.1.self_attn.k_proj.weight', 'vision_model.embeddings.position_ids', 'vision_model.encoder.layers.15.self_attn.v_proj.bias', 'vision_model.encoder.layers.22.self_attn.q_proj.weight', 'vision_model.encoder.layers.19.mlp.fc2.bias', 'vision_model.encoder.layers.23.mlp.fc1.bias', 'vision_model.encoder.layers.11.mlp.fc2.bias', 'vision_model.encoder.layers.21.layer_norm1.weight', 'vision_model.encoder.layers.6.layer_norm2.bias', 'vision_model.encoder.layers.16.self_attn.v_proj.weight', 'vision_model.encoder.layers.20.self_attn.out_proj.weight', 'vision_model.encoder.layers.16.layer_norm1.weight', 'vision_model.encoder.layers.18.mlp.fc2.weight', 'vision_model.encoder.layers.3.layer_norm1.weight', 'vision_model.encoder.layers.1.layer_norm2.bias', 'vision_model.encoder.layers.8.self_attn.v_proj.bias', 'vision_model.encoder.layers.13.layer_norm1.bias', 'vision_model.encoder.layers.1.layer_norm1.weight', 'vision_model.encoder.layers.18.self_attn.k_proj.bias', 'vision_model.encoder.layers.4.self_attn.out_proj.bias', 'vision_model.encoder.layers.7.layer_norm2.weight', 'vision_model.encoder.layers.16.mlp.fc1.weight', 'vision_model.encoder.layers.18.layer_norm2.bias', 'vision_model.encoder.layers.23.layer_norm1.weight', 'vision_model.encoder.layers.12.self_attn.out_proj.weight', 'vision_model.encoder.layers.20.self_attn.v_proj.bias', 'vision_model.encoder.layers.15.layer_norm2.weight', 'vision_model.encoder.layers.5.self_attn.out_proj.bias', 'vision_model.encoder.layers.10.mlp.fc1.bias', 'vision_model.encoder.layers.4.self_attn.k_proj.weight', 'vision_model.encoder.layers.12.layer_norm2.weight', 'vision_model.encoder.layers.12.self_attn.k_proj.weight', 'vision_model.encoder.layers.14.self_attn.out_proj.weight', 'vision_model.encoder.layers.0.layer_norm1.bias', 'vision_model.encoder.layers.3.self_attn.v_proj.weight', 'vision_model.encoder.layers.15.mlp.fc1.weight', 'vision_model.encoder.layers.15.layer_norm1.bias', 'vision_model.encoder.layers.20.self_attn.k_proj.bias', 'vision_model.encoder.layers.5.mlp.fc1.weight', 'vision_model.encoder.layers.3.self_attn.q_proj.weight', 'vision_model.encoder.layers.16.layer_norm2.bias', 'vision_model.encoder.layers.22.self_attn.k_proj.bias', 'vision_model.encoder.layers.3.mlp.fc2.weight', 'vision_model.encoder.layers.14.self_attn.q_proj.weight', 'vision_model.encoder.layers.15.self_attn.k_proj.weight', 'vision_model.encoder.layers.19.self_attn.v_proj.weight', 'vision_model.encoder.layers.18.mlp.fc1.weight', 'vision_model.encoder.layers.22.layer_norm2.weight', 'vision_model.encoder.layers.12.self_attn.out_proj.bias', 'vision_model.encoder.layers.9.self_attn.v_proj.bias', 'vision_model.encoder.layers.4.layer_norm1.bias', 'vision_model.encoder.layers.20.self_attn.out_proj.bias', 'vision_model.encoder.layers.3.self_attn.v_proj.bias', 'vision_model.encoder.layers.15.mlp.fc2.bias', 'vision_model.encoder.layers.2.self_attn.q_proj.bias', 'vision_model.encoder.[1,10]<stderr>:layers.14.self_attn.v_proj.bias', 'vision_model.encoder.layers.17.self_attn.v_proj.weight', 'vision_model.encoder.layers.17.mlp.fc1.weight', 'vision_model.encoder.layers.15.layer_norm2.bias', 'vision_model.encoder.layers.13.self_attn.k_proj.weight', 'vision_model.encoder.layers.2.layer_norm2.bias', 'vision_model.encoder.layers.4.layer_norm2.weight', 'vision_model.encoder.layers.10.layer_norm1.bias', 'vision_model.encoder.layers.18.self_attn.q_proj.weight', 'vision_model.encoder.layers.18.self_attn.q_proj.bias', 'vision_model.encoder.layers.2.self_attn.k_proj.bias', 'vision_model.encoder.layers.21.self_attn.out_proj.weight', 'vision_model.encoder.layers.23.self_attn.out_proj.bias', 'vision_model.encoder.layers.23.self_attn.v_proj.bias', 'vision_model.encoder.layers.21.layer_norm2.bias', 'vision_model.encoder.layers.19.self_attn.out_proj.bias', 'vision_model.encoder.layers.15.self_attn.out_proj.bias', 'vision_model.encoder.layers.17.layer_norm2.bias', 'vision_model.encoder.layers.22.layer_norm2.bias', 'vision_model.encoder.layers.14.layer_norm1.bias', 'vision_model.encoder.layers.7.self_attn.out_proj.weight', 'vision_model.encoder.layers.0.layer_norm2.weight', 'vision_model.encoder.layers.1.mlp.fc1.bias', 'vision_model.encoder.layers.8.layer_norm1.bias', 'vision_model.encoder.layers.5.layer_norm1.weight', 'vision_model.encoder.layers.3.mlp.fc1.weight', 'vision_model.encoder.layers.11.mlp.fc1.bias', 'vision_model.encoder.layers.6.self_attn.out_proj.weight', 'vision_model.post_layernorm.bias', 'text_projection.weight', 'vision_model.encoder.layers.16.self_attn.k_proj.bias', 'vision_model.encoder.layers.9.mlp.fc2.bias', 'vision_model.encoder.layers.6.self_attn.k_proj.bias', 'vision_model.encoder.layers.20.layer_norm2.weight', 'vision_model.encoder.layers.1.self_attn.v_proj.weight', 'vision_model.encoder.layers.2.self_attn.k_proj.weight', 'vision_model.encoder.layers.13.self_attn.v_proj.weight', 'vision_model.encoder.layers.2.mlp.fc2.bias', 'vision_model.encoder.layers.3.layer_norm2.weight', 'vision_model.encoder.layers.12.mlp.fc1.bias', 'vision_model.encoder.layers.11.self_attn.k_proj.bias', 'vision_model.encoder.layers.2.self_attn.v_proj.weight', 'vision_model.encoder.layers.2.layer_norm1.weight', 'vision_model.encoder.layers.17.layer_norm1.weight', 'vision_model.encoder.layers.7.layer_norm1.weight', 'vision_model.encoder.layers.0.mlp.fc1.weight', 'vision_model.encoder.layers.3.self_attn.k_proj.bias', 'vision_model.encoder.layers.11.mlp.fc2.weight', 'vision_model.encoder.layers.16.self_attn.q_proj.bias', 'vision_model.encoder.layers.15.layer_norm1.weight', 'vision_model.encoder.layers.3.mlp.fc2.bias', 'vision_model.encoder.layers.11.self_attn.v_proj.weight', 'vision_model.encoder.layers.8.self_attn.out_proj.weight', 'vision_model.encoder.layers.19.self_attn.out_proj.weight', 'vision_model.encoder.layers.23.mlp.fc2.bias', 'vision_model.encoder.layers.13.mlp.fc2.bias', 'vision_model.encoder.layers.5.mlp.fc1.bias', 'vision_model.encoder.layers.0.mlp.fc2.weight', 'vision_model.encoder.layers.9.mlp.fc2.weight', 'vision_model.encoder.layers.4.self_attn.k_proj.bias', 'vision_model.encoder.layers.20.self_attn.k_proj.weight', 'vision_model.encoder.layers.23.self_attn.k_proj.bias', 'vision_model.encoder.layers.8.mlp.fc2.weight', 'vision_model.encoder.layers.16.mlp.fc2.weight', 'vision_model.encoder.layers.0.self_attn.q_proj.bias', 'vision_model.encoder.layers.14.layer_norm1.weight', 'vision_model.encoder.layers.11.layer_norm2.bias', 'vision_model.encoder.layers.1.mlp.fc2.weight', 'vision_model.encoder.layers.5.self_attn.out_proj.weight', 'vision_model.encoder.layers.19.self_attn.v_proj.bias', 'vision_model.encoder.layers.16.self_attn.out_proj.bias', 'vision_model.encoder.layers.14.mlp.fc2.bias', 'vision_model.encoder.layers.23.layer_norm2.weight', 'vision_model.encoder.layers.4.self_attn.v_proj.bias', 'vision_model.encoder.layers.1.self_attn.v_proj.bias', 'vision_model.encoder.layers.10.self_attn.k_proj.bias', 'vision_model.encoder.layers.22.self_attn.out_proj.weight', 'vision_model.encoder.layers.7.layer_norm2.bias', 'vision_model.en[1,10]<stderr>:coder.layers.14.self_attn.k_proj.bias', 'vision_model.encoder.layers.12.layer_norm2.bias', 'vision_model.encoder.layers.18.layer_norm2.weight', 'vision_model.encoder.layers.13.layer_norm2.bias', 'vision_model.encoder.layers.0.mlp.fc1.bias', 'vision_model.encoder.layers.10.self_attn.q_proj.bias', 'vision_model.encoder.layers.0.layer_norm2.bias', 'vision_model.encoder.layers.21.self_attn.k_proj.weight', 'vision_model.encoder.layers.22.mlp.fc2.bias', 'vision_model.encoder.layers.21.mlp.fc2.weight', 'vision_model.encoder.layers.23.self_attn.out_proj.weight', 'vision_model.encoder.layers.9.mlp.fc1.bias', 'vision_model.encoder.layers.1.self_attn.k_proj.bias', 'vision_model.encoder.layers.17.mlp.fc2.weight', 'vision_model.encoder.layers.4.mlp.fc2.bias', 'vision_model.encoder.layers.10.self_attn.out_proj.bias', 'vision_model.encoder.layers.14.mlp.fc1.weight', 'vision_model.encoder.layers.23.self_attn.k_proj.weight', 'vision_model.encoder.layers.12.mlp.fc2.weight', 'vision_model.encoder.layers.0.self_attn.out_proj.weight', 'vision_model.encoder.layers.22.mlp.fc1.weight', 'vision_model.encoder.layers.20.self_attn.q_proj.bias', 'vision_model.encoder.layers.17.mlp.fc1.bias', 'vision_model.encoder.layers.20.mlp.fc1.bias', 'vision_model.encoder.layers.3.self_attn.out_proj.weight', 'vision_model.encoder.layers.22.mlp.fc1.bias', 'vision_model.encoder.layers.16.mlp.fc1.bias', 'vision_model.encoder.layers.16.layer_norm2.weight', 'vision_model.encoder.layers.4.self_attn.out_proj.weight', 'vision_model.encoder.layers.0.self_attn.v_proj.weight', 'vision_model.encoder.layers.12.self_attn.q_proj.weight', 'vision_model.encoder.layers.15.self_attn.q_proj.bias', 'vision_model.encoder.layers.9.self_attn.q_proj.weight', 'vision_model.encoder.layers.13.mlp.fc2.weight', 'vision_model.encoder.layers.19.layer_norm2.weight', 'vision_model.encoder.layers.18.layer_norm1.weight', 'vision_model.encoder.layers.4.mlp.fc1.weight', 'vision_model.encoder.layers.5.self_attn.k_proj.bias', 'vision_model.encoder.layers.21.mlp.fc2.bias', 'vision_model.encoder.layers.4.mlp.fc2.weight', 'vision_model.encoder.layers.3.self_attn.k_proj.weight', 'vision_model.encoder.layers.17.self_attn.v_proj.bias', 'vision_model.encoder.layers.4.self_attn.v_proj.weight', 'vision_model.encoder.layers.22.self_attn.v_proj.bias', 'vision_model.encoder.layers.19.layer_norm2.bias', 'vision_model.encoder.layers.2.self_attn.q_proj.weight', 'visual_projection.weight', 'vision_model.encoder.layers.9.self_attn.k_proj.bias', 'vision_model.encoder.layers.2.layer_norm1.bias', 'vision_model.encoder.layers.22.self_attn.out_proj.bias', 'vision_model.encoder.layers.15.mlp.fc1.bias', 'vision_model.encoder.layers.4.mlp.fc1.bias', 'vision_model.encoder.layers.18.self_attn.k_proj.weight', 'vision_model.encoder.layers.10.mlp.fc1.weight', 'vision_model.encoder.layers.0.self_attn.k_proj.bias', 'vision_model.encoder.layers.23.layer_norm1.bias', 'vision_model.encoder.layers.3.self_attn.out_proj.bias', 'vision_model.encoder.layers.5.self_attn.v_proj.bias', 'vision_model.encoder.layers.11.layer_norm2.weight', 'vision_model.encoder.layers.5.layer_norm2.bias', 'vision_model.encoder.layers.19.self_attn.q_proj.weight', 'vision_model.encoder.layers.8.layer_norm1.weight', 'vision_model.encoder.layers.6.self_attn.q_proj.bias', 'vision_model.encoder.layers.8.mlp.fc1.weight', 'vision_model.encoder.layers.15.self_attn.v_proj.weight', 'vision_model.encoder.layers.21.mlp.fc1.weight', 'vision_model.encoder.layers.21.layer_norm1.bias', 'vision_model.encoder.layers.0.layer_norm1.weight', 'vision_model.encoder.layers.0.self_attn.k_proj.weight', 'vision_model.encoder.layers.1.mlp.fc2.bias', 'vision_model.encoder.layers.10.mlp.fc2.bias', 'vision_model.encoder.layers.6.mlp.fc2.weight', 'vision_model.encoder.layers.13.self_attn.q_proj.bias', 'vision_model.embeddings.position_embedding.weight', 'vision_model.encoder.layers.3.layer_norm2.bias', 'vision_model.encoder.layers.8.self_attn.k_proj.bias', 'vision_model.encoder.layers.19.mlp.fc1.bias', 'vision_model.encoder.layers.1.layer_norm1.bias', 'vision_model.encoder.layers.22.self_attn.q[1,10]<stderr>:_proj.bias', 'vision_model.encoder.layers.10.self_attn.q_proj.weight', 'vision_model.encoder.layers.14.self_attn.out_proj.bias', 'vision_model.encoder.layers.8.self_attn.q_proj.weight', 'vision_model.encoder.layers.3.layer_norm1.bias', 'vision_model.encoder.layers.16.self_attn.k_proj.weight', 'vision_model.encoder.layers.7.self_attn.k_proj.bias', 'vision_model.encoder.layers.9.self_attn.out_proj.bias', 'vision_model.encoder.layers.21.self_attn.v_proj.weight', 'vision_model.encoder.layers.3.self_attn.q_proj.bias', 'vision_model.pre_layrnorm.bias', 'vision_model.encoder.layers.6.self_attn.k_proj.weight', 'vision_model.encoder.layers.20.self_attn.q_proj.weight', 'vision_model.encoder.layers.13.layer_norm2.weight', 'vision_model.embeddings.class_embedding', 'vision_model.encoder.layers.20.layer_norm1.weight', 'vision_model.encoder.layers.9.layer_norm2.weight', 'vision_model.encoder.layers.9.self_attn.k_proj.weight', 'vision_model.encoder.layers.18.mlp.fc1.bias', 'vision_model.encoder.layers.14.mlp.fc2.weight', 'vision_model.encoder.layers.0.self_attn.q_proj.weight', 'vision_model.pre_layrnorm.weight', 'vision_model.encoder.layers.16.self_attn.v_proj.bias', 'vision_model.encoder.layers.4.self_attn.q_proj.bias', 'vision_model.encoder.layers.22.layer_norm1.weight', 'vision_model.encoder.layers.11.layer_norm1.weight', 'vision_model.encoder.layers.12.layer_norm1.weight', 'vision_model.encoder.layers.18.layer_norm1.bias', 'vision_model.encoder.layers.14.mlp.fc1.bias', 'vision_model.encoder.layers.17.layer_norm2.weight', 'vision_model.encoder.layers.5.layer_norm2.weight', 'vision_model.encoder.layers.17.self_attn.q_proj.bias', 'vision_model.encoder.layers.6.self_attn.v_proj.weight', 'vision_model.encoder.layers.17.self_attn.k_proj.weight', 'vision_model.encoder.layers.20.mlp.fc2.weight', 'vision_model.encoder.layers.21.self_attn.q_proj.bias', 'vision_model.encoder.layers.12.mlp.fc2.bias', 'vision_model.encoder.layers.5.self_attn.q_proj.bias', 'vision_model.encoder.layers.5.self_attn.k_proj.weight', 'vision_model.encoder.layers.14.layer_norm2.bias', 'vision_model.encoder.layers.2.mlp.fc2.weight', 'vision_model.encoder.layers.7.mlp.fc2.bias', 'vision_model.encoder.layers.19.layer_norm1.weight', 'vision_model.encoder.layers.23.layer_norm2.bias', 'vision_model.encoder.layers.20.self_attn.v_proj.weight', 'vision_model.encoder.layers.12.self_attn.k_proj.bias', 'vision_model.encoder.layers.18.mlp.fc2.bias', 'vision_model.encoder.layers.5.mlp.fc2.bias', 'vision_model.encoder.layers.1.mlp.fc1.weight', 'vision_model.encoder.layers.11.self_attn.out_proj.weight', 'vision_model.encoder.layers.7.self_attn.q_proj.weight', 'vision_model.encoder.layers.19.mlp.fc1.weight', 'vision_model.encoder.layers.1.layer_norm2.weight', 'vision_model.encoder.layers.10.self_attn.out_proj.weight', 'vision_model.encoder.layers.17.mlp.fc2.bias', 'vision_model.encoder.layers.2.layer_norm2.weight', 'vision_model.encoder.layers.17.self_attn.q_proj.weight', 'vision_model.encoder.layers.3.mlp.fc1.bias', 'vision_model.encoder.layers.10.layer_norm2.bias', 'vision_model.encoder.layers.2.mlp.fc1.weight', 'vision_model.encoder.layers.12.self_attn.q_proj.bias', 'vision_model.encoder.layers.11.mlp.fc1.weight', 'vision_model.encoder.layers.16.layer_norm1.bias', 'vision_model.encoder.layers.19.self_attn.k_proj.weight', 'vision_model.encoder.layers.9.layer_norm2.bias', 'vision_model.encoder.layers.1.self_attn.out_proj.weight', 'vision_model.encoder.layers.10.self_attn.v_proj.bias', 'vision_model.encoder.layers.6.self_attn.q_proj.weight', 'vision_model.encoder.layers.2.self_attn.v_proj.bias', 'vision_model.encoder.layers.20.layer_norm2.bias', 'vision_model.encoder.layers.22.layer_norm1.bias', 'vision_model.encoder.layers.17.self_attn.out_proj.weight', 'vision_model.encoder.layers.7.layer_norm1.bias', 'vision_model.encoder.layers.4.layer_norm2.bias', 'vision_model.encoder.layers.6.mlp.fc1.weight', 'vision_model.encoder.layers.8.mlp.fc1.bias', 'vision_model.encoder.layers.8.self_attn.out_proj.bias', 'vision_model.encoder.layers.19.layer_norm1.bias', 'vision_model.encoder.layers.14.se[1,10]<stderr>:lf_attn.q_proj.bias', 'vision_model.encoder.layers.18.self_attn.v_proj.bias', 'vision_model.encoder.layers.17.self_attn.out_proj.bias', 'vision_model.encoder.layers.16.self_attn.q_proj.weight', 'vision_model.encoder.layers.8.self_attn.q_proj.bias', 'vision_model.encoder.layers.21.self_attn.k_proj.bias', 'vision_model.encoder.layers.9.layer_norm1.weight', 'vision_model.encoder.layers.19.self_attn.k_proj.bias', 'vision_model.encoder.layers.7.self_attn.q_proj.bias', 'vision_model.encoder.layers.10.mlp.fc2.weight']
2023-08-01 15:36:21 [1,10]<stderr>:- This IS expected if you are initializing CLIPTextModel from the checkpoint of a model trained on another task or with another architecture (e.g. initializing a BertForSequenceClassification model from a BertForPreTraining model).
2023-08-01 15:36:21 [1,10]<stderr>:- This IS NOT expected if you are initializing CLIPTextModel from the checkpoint of a model that you expect to be exactly identical (initializing a BertForSequenceClassification model from a BertForSequenceClassification model).
2023-08-01 15:36:21 [1,0]<stderr>:Some weights of the model checkpoint at openai/clip-vit-large-patch14 were not used when initializing CLIPTextModel: ['vision_model.encoder.layers.17.layer_norm1.bias', 'vision_model.encoder.layers.19.self_attn.k_proj.bias', 'vision_model.encoder.layers.16.mlp.fc1.bias', 'vision_model.encoder.layers.3.self_attn.k_proj.weight', 'vision_model.encoder.layers.1.layer_norm1.bias', 'vision_model.encoder.layers.4.layer_norm1.weight', 'vision_model.encoder.layers.9.self_attn.out_proj.bias', 'vision_model.encoder.layers.9.self_attn.q_proj.weight', 'vision_model.encoder.layers.15.self_attn.v_proj.weight', 'vision_model.encoder.layers.7.self_attn.v_proj.bias', 'vision_model.encoder.layers.13.self_attn.k_proj.bias', 'vision_model.encoder.layers.15.self_attn.q_proj.weight', 'vision_model.encoder.layers.10.self_attn.k_proj.weight', 'vision_model.encoder.layers.0.self_attn.v_proj.bias', 'vision_model.encoder.layers.16.self_attn.v_proj.bias', 'vision_model.pre_layrnorm.weight', 'vision_model.encoder.layers.12.layer_norm1.bias', 'vision_model.encoder.layers.11.layer_norm1.bias', 'vision_model.encoder.layers.5.layer_norm2.bias', 'vision_model.encoder.layers.2.layer_norm2.weight', 'vision_model.encoder.layers.22.self_attn.out_proj.bias', 'vision_model.encoder.layers.23.mlp.fc2.bias', 'vision_model.encoder.layers.17.self_attn.v_proj.weight', 'vision_model.encoder.layers.6.self_attn.out_proj.weight', 'vision_model.encoder.layers.15.mlp.fc1.weight', 'vision_model.encoder.layers.18.layer_norm2.weight', 'vision_model.encoder.layers.11.self_attn.v_proj.weight', 'vision_model.encoder.layers.20.mlp.fc2.weight', 'vision_model.encoder.layers.11.self_attn.out_proj.weight', 'vision_model.encoder.layers.11.self_attn.q_proj.weight', 'vision_model.encoder.layers.8.layer_norm1.bias', 'vision_model.encoder.layers.6.layer_norm1.bias', 'vision_model.encoder.layers.7.self_attn.k_proj.weight', 'vision_model.encoder.layers.18.layer_norm1.bias', 'vision_model.encoder.layers.16.self_attn.k_proj.weight', 'vision_model.encoder.layers.12.self_attn.v_proj.weight', 'vision_model.encoder.layers.13.mlp.fc1.bias', 'vision_model.encoder.layers.5.self_attn.k_proj.bias', 'logit_scale', 'vision_model.encoder.layers.0.layer_norm1.weight', 'vision_model.encoder.layers.19.mlp.fc2.weight', 'vision_model.encoder.layers.23.mlp.fc1.weight', 'vision_model.encoder.layers.21.self_attn.v_proj.bias', 'vision_model.encoder.layers.15.mlp.fc1.bias', 'vision_model.encoder.layers.13.layer_norm1.bias', 'vision_model.encoder.layers.19.mlp.fc1.bias', 'vision_model.encoder.layers.10.mlp.fc1.weight', 'vision_model.encoder.layers.19.mlp.fc2.bias', 'vision_model.encoder.layers.11.mlp.fc2.weight', 'vision_model.encoder.layers.15.layer_norm1.bias', 'vision_model.encoder.layers.6.self_attn.v_proj.bias', 'vision_model.encoder.layers.6.layer_norm2.bias', 'vision_model.encoder.layers.2.layer_norm2.bias', 'vision_model.encoder.layers.4.mlp.fc1.bias', 'vision_model.encoder.layers.11.self_attn.out_proj.bias', 'vision_model.encoder.layers.7.self_attn.out_proj.weight', 'vision_model.encoder.layers.7.self_attn.q_proj.bias', 'vision_model.encoder.layers.8.layer_norm2.weight', 'vision_model.encoder.layers.7.mlp.fc2.bias', 'vision_model.encoder.layers.11.self_attn.q_proj.bias', 'vision_model.encoder.layers.17.self_attn.q_proj.bias', 'vision_model.encoder.layers.14.layer_norm2.bias', 'vision_model.encoder.layers.12.self_attn.q_proj.bias', 'vision_model.encoder.layers.5.mlp.fc1.bias', 'vision_model.encoder.layers.21.layer_norm2.weight', 'vision_model.encoder.layers.20.self_attn.v_proj.weight', 'vision_model.encoder.layers.0.self_attn.q_proj.weight', 'vision_model.encoder.layers.6.mlp.fc2.weight', 'vision_model.encoder.layers.13.self_attn.q_proj.weight', 'vision_model.encoder.layers.5.self_attn.q_proj.weight', 'vision_model.encoder.layers.17.mlp.fc1.bias', 'vision_model.encoder.layers.8.mlp.fc1.weight', 'vision_model.encoder.layers.0.mlp.fc2.weight', 'vision_model.encoder.layers.0.mlp.fc1.weight', 'vision_model.encoder.layers.21.self_attn.out_proj.bias', 'vision_model.encoder.layers.6.self_attn.q_proj.bias', 'vision[1,0]<stderr>:_model.encoder.layers.16.layer_norm2.weight', 'vision_model.encoder.layers.22.layer_norm2.weight', 'vision_model.encoder.layers.11.mlp.fc2.bias', 'vision_model.encoder.layers.10.layer_norm1.bias', 'vision_model.encoder.layers.22.mlp.fc2.weight', 'vision_model.encoder.layers.10.self_attn.v_proj.weight', 'vision_model.encoder.layers.23.self_attn.v_proj.weight', 'vision_model.encoder.layers.12.mlp.fc1.bias', 'vision_model.encoder.layers.21.self_attn.q_proj.weight', 'vision_model.encoder.layers.20.self_attn.out_proj.bias', 'vision_model.encoder.layers.21.mlp.fc1.bias', 'vision_model.encoder.layers.14.self_attn.k_proj.weight', 'vision_model.encoder.layers.21.mlp.fc2.weight', 'vision_model.encoder.layers.12.mlp.fc2.bias', 'vision_model.encoder.layers.0.layer_norm2.weight', 'vision_model.encoder.layers.22.self_attn.k_proj.bias', 'vision_model.encoder.layers.14.mlp.fc2.bias', 'vision_model.encoder.layers.5.layer_norm1.weight', 'vision_model.encoder.layers.4.mlp.fc2.bias', 'vision_model.encoder.layers.20.self_attn.q_proj.bias', 'vision_model.encoder.layers.4.self_attn.out_proj.bias', 'vision_model.encoder.layers.15.mlp.fc2.bias', 'vision_model.encoder.layers.12.layer_norm2.bias', 'vision_model.encoder.layers.9.mlp.fc1.bias', 'vision_model.encoder.layers.13.self_attn.v_proj.bias', 'vision_model.encoder.layers.18.self_attn.out_proj.bias', 'vision_model.encoder.layers.0.self_attn.q_proj.bias', 'vision_model.encoder.layers.2.self_attn.q_proj.weight', 'vision_model.encoder.layers.12.self_attn.out_proj.bias', 'vision_model.encoder.layers.14.mlp.fc1.weight', 'vision_model.encoder.layers.11.mlp.fc1.bias', 'vision_model.encoder.layers.17.self_attn.k_proj.weight', 'vision_model.encoder.layers.0.self_attn.out_proj.weight', 'vision_model.encoder.layers.0.self_attn.k_proj.weight', 'vision_model.encoder.layers.2.self_attn.v_proj.bias', 'vision_model.encoder.layers.20.layer_norm1.weight', 'vision_model.encoder.layers.22.mlp.fc1.bias', 'vision_model.encoder.layers.19.self_attn.v_proj.bias', 'vision_model.encoder.layers.13.self_attn.k_proj.weight', 'vision_model.encoder.layers.23.mlp.fc1.bias', 'vision_model.encoder.layers.22.self_attn.v_proj.bias', 'vision_model.encoder.layers.15.self_attn.v_proj.bias', 'vision_model.encoder.layers.13.self_attn.out_proj.weight', 'vision_model.encoder.layers.2.self_attn.out_proj.bias', 'vision_model.encoder.layers.17.mlp.fc1.weight', 'vision_model.encoder.layers.22.self_attn.k_proj.weight', 'vision_model.encoder.layers.16.mlp.fc2.weight', 'vision_model.encoder.layers.15.layer_norm1.weight', 'vision_model.encoder.layers.14.layer_norm1.bias', 'vision_model.encoder.layers.12.self_attn.k_proj.weight', 'vision_model.encoder.layers.23.self_attn.k_proj.bias', 'vision_model.encoder.layers.7.mlp.fc2.weight', 'vision_model.encoder.layers.23.self_attn.out_proj.bias', 'vision_model.encoder.layers.6.layer_norm2.weight', 'vision_model.encoder.layers.7.layer_norm1.bias', 'vision_model.encoder.layers.0.layer_norm2.bias', 'vision_model.encoder.layers.13.layer_norm2.weight', 'vision_model.encoder.layers.20.mlp.fc2.bias', 'vision_model.encoder.layers.13.layer_norm1.weight', 'vision_model.encoder.layers.1.mlp.fc2.bias', 'vision_model.encoder.layers.21.self_attn.k_proj.bias', 'vision_model.encoder.layers.5.mlp.fc2.weight', 'vision_model.encoder.layers.15.mlp.fc2.weight', 'vision_model.encoder.layers.8.layer_norm2.bias', 'vision_model.encoder.layers.8.mlp.fc2.bias', 'vision_model.encoder.layers.3.layer_norm1.weight', 'vision_model.encoder.layers.14.mlp.fc2.weight', 'vision_model.encoder.layers.5.layer_norm1.bias', 'vision_model.encoder.layers.14.self_attn.k_proj.bias', 'vision_model.encoder.layers.10.self_attn.q_proj.bias', 'vision_model.encoder.layers.14.self_attn.v_proj.weight', 'vision_model.encoder.layers.18.layer_norm1.weight', 'vision_model.encoder.layers.22.self_attn.out_proj.weight', 'vision_model.encoder.layers.2.mlp.fc1.weight', 'vision_model.encoder.layers.2.self_attn.v_proj.weight', 'vision_model.encoder.layers.14.self_attn.out_proj.bias', 'vision_model.encoder.layers.11.self_attn.k_proj.weight', 'vision_model.encoder.laye[1,0]<stderr>:rs.9.self_attn.v_proj.weight', 'vision_model.encoder.layers.12.self_attn.q_proj.weight', 'vision_model.encoder.layers.1.layer_norm2.weight', 'vision_model.encoder.layers.18.mlp.fc2.bias', 'vision_model.encoder.layers.1.mlp.fc1.weight', 'vision_model.encoder.layers.1.self_attn.q_proj.weight', 'vision_model.encoder.layers.18.self_attn.q_proj.bias', 'vision_model.encoder.layers.20.layer_norm2.weight', 'vision_model.encoder.layers.12.layer_norm2.weight', 'vision_model.encoder.layers.17.layer_norm1.weight', 'vision_model.encoder.layers.5.self_attn.q_proj.bias', 'vision_model.encoder.layers.9.self_attn.v_proj.bias', 'vision_model.encoder.layers.7.layer_norm1.weight', 'vision_model.encoder.layers.9.self_attn.out_proj.weight', 'vision_model.encoder.layers.13.mlp.fc2.bias', 'vision_model.encoder.layers.8.mlp.fc2.weight', 'vision_model.encoder.layers.1.mlp.fc2.weight', 'vision_model.encoder.layers.0.self_attn.v_proj.weight', 'vision_model.encoder.layers.8.self_attn.q_proj.bias', 'vision_model.encoder.layers.14.layer_norm1.weight', 'vision_model.encoder.layers.18.self_attn.q_proj.weight', 'vision_model.encoder.layers.7.mlp.fc1.weight', 'vision_model.encoder.layers.19.mlp.fc1.weight', 'vision_model.encoder.layers.22.layer_norm2.bias', 'vision_model.encoder.layers.7.self_attn.q_proj.weight', 'vision_model.encoder.layers.13.self_attn.v_proj.weight', 'vision_model.encoder.layers.11.layer_norm2.weight', 'vision_model.encoder.layers.23.self_attn.k_proj.weight', 'vision_model.encoder.layers.19.layer_norm2.bias', 'vision_model.encoder.layers.6.self_attn.q_proj.weight', 'vision_model.encoder.layers.16.layer_norm1.weight', 'vision_model.encoder.layers.21.self_attn.out_proj.weight', 'vision_model.encoder.layers.14.self_attn.out_proj.weight', 'vision_model.encoder.layers.17.layer_norm2.bias', 'vision_model.encoder.layers.14.self_attn.q_proj.weight', 'vision_model.encoder.layers.16.mlp.fc2.bias', 'vision_model.encoder.layers.12.self_attn.k_proj.bias', 'vision_model.encoder.layers.5.self_attn.out_proj.bias', 'vision_model.encoder.layers.23.self_attn.v_proj.bias', 'vision_model.encoder.layers.21.mlp.fc2.bias', 'vision_model.pre_layrnorm.bias', 'vision_model.encoder.layers.17.mlp.fc2.bias', 'vision_model.encoder.layers.12.self_attn.v_proj.bias', 'vision_model.encoder.layers.19.self_attn.q_proj.bias', 'vision_model.encoder.layers.23.self_attn.q_proj.bias', 'vision_model.encoder.layers.4.self_attn.q_proj.weight', 'vision_model.encoder.layers.10.self_attn.q_proj.weight', 'vision_model.encoder.layers.16.self_attn.q_proj.weight', 'vision_model.encoder.layers.1.layer_norm2.bias', 'vision_model.encoder.layers.11.self_attn.v_proj.bias', 'vision_model.encoder.layers.8.self_attn.k_proj.bias', 'vision_model.encoder.layers.10.mlp.fc2.weight', 'vision_model.encoder.layers.10.mlp.fc2.bias', 'vision_model.encoder.layers.3.self_attn.out_proj.weight', 'vision_model.encoder.layers.3.self_attn.v_proj.weight', 'vision_model.encoder.layers.12.mlp.fc2.weight', 'vision_model.encoder.layers.14.layer_norm2.weight', 'vision_model.encoder.layers.15.self_attn.q_proj.bias', 'vision_model.encoder.layers.3.self_attn.q_proj.bias', 'vision_model.encoder.layers.22.layer_norm1.bias', 'vision_model.encoder.layers.13.mlp.fc2.weight', 'vision_model.encoder.layers.10.layer_norm1.weight', 'vision_model.encoder.layers.11.layer_norm1.weight', 'vision_model.encoder.layers.20.self_attn.out_proj.weight', 'vision_model.encoder.layers.18.self_attn.k_proj.bias', 'vision_model.encoder.layers.6.layer_norm1.weight', 'vision_model.encoder.layers.8.self_attn.out_proj.weight', 'vision_model.embeddings.position_embedding.weight', 'vision_model.encoder.layers.3.mlp.fc2.bias', 'vision_model.encoder.layers.0.layer_norm1.bias', 'vision_model.encoder.layers.21.layer_norm1.weight', 'vision_model.encoder.layers.15.self_attn.out_proj.weight', 'vision_model.post_layernorm.bias', 'vision_model.encoder.layers.23.layer_norm1.bias', 'vision_model.encoder.layers.6.self_attn.k_proj.bias', 'vision_model.encoder.layers.20.self_attn.k_proj.weight', 'vision_model.encoder.layers.16.self_attn.v_proj.weight', 'vision_model[1,0]<stderr>:.encoder.layers.2.mlp.fc2.bias', 'vision_model.encoder.layers.8.self_attn.v_proj.weight', 'vision_model.encoder.layers.12.mlp.fc1.weight', 'vision_model.encoder.layers.3.self_attn.q_proj.weight', 'vision_model.encoder.layers.19.layer_norm1.bias', 'vision_model.encoder.layers.7.self_attn.v_proj.weight', 'vision_model.encoder.layers.16.self_attn.k_proj.bias', 'vision_model.encoder.layers.14.mlp.fc1.bias', 'vision_model.encoder.layers.11.layer_norm2.bias', 'vision_model.encoder.layers.20.self_attn.v_proj.bias', 'vision_model.encoder.layers.10.layer_norm2.bias', 'vision_model.encoder.layers.18.self_attn.v_proj.bias', 'vision_model.encoder.layers.7.self_attn.k_proj.bias', 'vision_model.encoder.layers.7.mlp.fc1.bias', 'vision_model.encoder.layers.10.layer_norm2.weight', 'vision_model.encoder.layers.14.self_attn.q_proj.bias', 'vision_model.encoder.layers.21.layer_norm2.bias', 'vision_model.encoder.layers.21.layer_norm1.bias', 'vision_model.encoder.layers.18.self_attn.out_proj.weight', 'vision_model.encoder.layers.5.self_attn.v_proj.weight', 'vision_model.encoder.layers.20.mlp.fc1.bias', 'vision_model.encoder.layers.1.self_attn.k_proj.weight', 'vision_model.encoder.layers.4.self_attn.v_proj.bias', 'vision_model.encoder.layers.17.layer_norm2.weight', 'vision_model.encoder.layers.19.self_attn.out_proj.bias', 'vision_model.post_layernorm.weight', 'vision_model.encoder.layers.13.layer_norm2.bias', 'vision_model.encoder.layers.23.layer_norm2.weight', 'vision_model.embeddings.class_embedding', 'vision_model.encoder.layers.6.mlp.fc2.bias', 'vision_model.encoder.layers.17.self_attn.out_proj.bias', 'vision_model.encoder.layers.22.self_attn.q_proj.bias', 'vision_model.encoder.layers.2.self_attn.k_proj.weight', 'vision_model.encoder.layers.5.self_attn.v_proj.bias', 'vision_model.encoder.layers.10.mlp.fc1.bias', 'vision_model.encoder.layers.9.mlp.fc1.weight', 'vision_model.encoder.layers.4.self_attn.k_proj.bias', 'vision_model.encoder.layers.4.self_attn.k_proj.weight', 'vision_model.encoder.layers.1.mlp.fc1.bias', 'vision_model.encoder.layers.9.self_attn.q_proj.bias', 'vision_model.encoder.layers.16.layer_norm2.bias', 'vision_model.encoder.layers.20.layer_norm2.bias', 'vision_model.encoder.layers.23.self_attn.out_proj.weight', 'vision_model.encoder.layers.3.mlp.fc1.bias', 'vision_model.encoder.layers.2.self_attn.out_proj.weight', 'vision_model.encoder.layers.5.layer_norm2.weight', 'vision_model.encoder.layers.6.self_attn.k_proj.weight', 'text_projection.weight', 'vision_model.encoder.layers.6.self_attn.v_proj.weight', 'vision_model.encoder.layers.2.mlp.fc2.weight', 'vision_model.encoder.layers.4.self_attn.out_proj.weight', 'vision_model.encoder.layers.4.self_attn.q_proj.bias', 'vision_model.encoder.layers.2.layer_norm1.weight', 'vision_model.encoder.layers.9.layer_norm1.weight', 'vision_model.encoder.layers.1.self_attn.v_proj.bias', 'vision_model.encoder.layers.14.self_attn.v_proj.bias', 'vision_model.encoder.layers.16.self_attn.q_proj.bias', 'vision_model.encoder.layers.17.self_attn.out_proj.weight', 'vision_model.encoder.layers.1.self_attn.v_proj.weight', 'vision_model.encoder.layers.19.self_attn.out_proj.weight', 'vision_model.encoder.layers.23.mlp.fc2.weight', 'vision_model.encoder.layers.18.layer_norm2.bias', 'vision_model.encoder.layers.13.self_attn.out_proj.bias', 'vision_model.encoder.layers.16.layer_norm1.bias', 'vision_model.encoder.layers.12.self_attn.out_proj.weight', 'vision_model.encoder.layers.19.layer_norm2.weight', 'vision_model.encoder.layers.20.mlp.fc1.weight', 'vision_model.encoder.layers.18.mlp.fc2.weight', 'vision_model.encoder.layers.6.mlp.fc1.bias', 'vision_model.encoder.layers.6.self_attn.out_proj.bias', 'vision_model.encoder.layers.1.self_attn.out_proj.weight', 'vision_model.encoder.layers.3.self_attn.k_proj.bias', 'vision_model.encoder.layers.4.self_attn.v_proj.weight', 'visual_projection.weight', 'vision_model.encoder.layers.4.mlp.fc1.weight', 'vision_model.encoder.layers.8.self_attn.q_proj.weight', 'vision_model.encoder.layers.21.mlp.fc1.weight', 'vision_model.encoder.layers.17.self_attn.k_proj.bias', 'vision_mo[1,0]<stderr>:del.encoder.layers.20.self_attn.q_proj.weight', 'vision_model.encoder.layers.11.mlp.fc1.weight', 'vision_model.encoder.layers.8.mlp.fc1.bias', 'vision_model.encoder.layers.2.self_attn.k_proj.bias', 'vision_model.encoder.layers.0.self_attn.out_proj.bias', 'vision_model.encoder.layers.0.mlp.fc1.bias', 'vision_model.encoder.layers.10.self_attn.k_proj.bias', 'vision_model.encoder.layers.4.layer_norm2.bias', 'vision_model.encoder.layers.15.self_attn.k_proj.bias', 'vision_model.encoder.layers.3.mlp.fc1.weight', 'vision_model.encoder.layers.4.layer_norm2.weight', 'vision_model.encoder.layers.22.self_attn.q_proj.weight', 'vision_model.encoder.layers.3.layer_norm2.bias', 'vision_model.encoder.layers.13.self_attn.q_proj.bias', 'vision_model.encoder.layers.3.mlp.fc2.weight', 'vision_model.encoder.layers.1.self_attn.out_proj.bias', 'vision_model.encoder.layers.15.layer_norm2.weight', 'vision_model.encoder.layers.12.layer_norm1.weight', 'vision_model.encoder.layers.7.layer_norm2.bias', 'vision_model.encoder.layers.5.self_attn.k_proj.weight', 'vision_model.encoder.layers.6.mlp.fc1.weight', 'vision_model.encoder.layers.5.self_attn.out_proj.weight', 'vision_model.encoder.layers.3.layer_norm2.weight', 'vision_model.encoder.layers.19.layer_norm1.weight', 'vision_model.encoder.layers.17.self_attn.v_proj.bias', 'vision_model.encoder.layers.8.self_attn.k_proj.weight', 'vision_model.encoder.layers.9.self_attn.k_proj.bias', 'vision_model.encoder.layers.20.self_attn.k_proj.bias', 'vision_model.encoder.layers.8.self_attn.v_proj.bias', 'vision_model.encoder.layers.15.self_attn.out_proj.bias', 'vision_model.encoder.layers.19.self_attn.q_proj.weight', 'vision_model.encoder.layers.23.layer_norm1.weight', 'vision_model.encoder.layers.2.layer_norm1.bias', 'vision_model.encoder.layers.9.mlp.fc2.weight', 'vision_model.encoder.layers.16.self_attn.out_proj.bias', 'vision_model.encoder.layers.5.mlp.fc2.bias', 'vision_model.encoder.layers.20.layer_norm1.bias', 'vision_model.encoder.layers.23.layer_norm2.bias', 'vision_model.encoder.layers.3.self_attn.out_proj.bias', 'vision_model.encoder.layers.17.mlp.fc2.weight', 'vision_model.encoder.layers.16.self_attn.out_proj.weight', 'vision_model.encoder.layers.0.mlp.fc2.bias', 'vision_model.encoder.layers.15.layer_norm2.bias', 'vision_model.encoder.layers.18.self_attn.k_proj.weight', 'vision_model.encoder.layers.23.self_attn.q_proj.weight', 'vision_model.encoder.layers.18.mlp.fc1.bias', 'vision_model.encoder.layers.19.self_attn.k_proj.weight', 'vision_model.encoder.layers.21.self_attn.q_proj.bias', 'vision_model.encoder.layers.15.self_attn.k_proj.weight', 'vision_model.encoder.layers.7.self_attn.out_proj.bias', 'vision_model.encoder.layers.9.layer_norm2.bias', 'vision_model.encoder.layers.1.self_attn.q_proj.bias', 'vision_model.encoder.layers.22.layer_norm1.weight', 'vision_model.encoder.layers.4.mlp.fc2.weight', 'vision_model.encoder.layers.10.self_attn.v_proj.bias', 'vision_model.encoder.layers.2.mlp.fc1.bias', 'vision_model.encoder.layers.9.layer_norm1.bias', 'vision_model.encoder.layers.22.mlp.fc1.weight', 'vision_model.encoder.layers.17.self_attn.q_proj.weight', 'vision_model.encoder.layers.0.self_attn.k_proj.bias', 'vision_model.encoder.layers.22.self_attn.v_proj.weight', 'vision_model.encoder.layers.22.mlp.fc2.bias', 'vision_model.encoder.layers.21.self_attn.k_proj.weight', 'vision_model.embeddings.patch_embedding.weight', 'vision_model.encoder.layers.10.self_attn.out_proj.bias', 'vision_model.encoder.layers.9.mlp.fc2.bias', 'vision_model.encoder.layers.9.layer_norm2.weight', 'vision_model.encoder.layers.4.layer_norm1.bias', 'vision_model.encoder.layers.9.self_attn.k_proj.weight', 'vision_model.encoder.layers.19.self_attn.v_proj.weight', 'vision_model.encoder.layers.8.self_attn.out_proj.bias', 'vision_model.encoder.layers.1.layer_norm1.weight', 'vision_model.encoder.layers.1.self_attn.k_proj.bias', 'vision_model.encoder.layers.10.self_attn.out_proj.weight', 'vision_model.encoder.layers.21.self_attn.v_proj.weight', 'vision_model.encoder.layers.3.layer_norm1.bias', 'vision_model.encoder.layers.5.mlp.fc1.weight'[1,0]<stderr>:, 'vision_model.encoder.layers.16.mlp.fc1.weight', 'vision_model.encoder.layers.18.self_attn.v_proj.weight', 'vision_model.encoder.layers.13.mlp.fc1.weight', 'vision_model.encoder.layers.8.layer_norm1.weight', 'vision_model.encoder.layers.3.self_attn.v_proj.bias', 'vision_model.embeddings.position_ids', 'vision_model.encoder.layers.2.self_attn.q_proj.bias', 'vision_model.encoder.layers.7.layer_norm2.weight', 'vision_model.encoder.layers.18.mlp.fc1.weight', 'vision_model.encoder.layers.11.self_attn.k_proj.bias']
2023-08-01 15:36:21 [1,0]<stderr>:- This IS expected if you are initializing CLIPTextModel from the checkpoint of a model trained on another task or with another architecture (e.g. initializing a BertForSequenceClassification model from a BertForPreTraining model).
2023-08-01 15:36:21 [1,0]<stderr>:- This IS NOT expected if you are initializing CLIPTextModel from the checkpoint of a model that you expect to be exactly identical (initializing a BertForSequenceClassification model from a BertForSequenceClassification model).
2023-08-01 15:36:21 [1,2]<stderr>:Some weights of the model checkpoint at openai/clip-vit-large-patch14 were not used when initializing CLIPTextModel: ['vision_model.encoder.layers.11.self_attn.q_proj.weight', 'vision_model.encoder.layers.19.layer_norm2.bias', 'vision_model.encoder.layers.1.self_attn.v_proj.bias', 'vision_model.encoder.layers.6.self_attn.k_proj.bias', 'vision_model.encoder.layers.14.layer_norm1.bias', 'vision_model.encoder.layers.3.self_attn.q_proj.bias', 'vision_model.encoder.layers.23.self_attn.q_proj.bias', 'vision_model.encoder.layers.6.self_attn.out_proj.bias', 'vision_model.encoder.layers.19.self_attn.v_proj.bias', 'vision_model.encoder.layers.21.self_attn.q_proj.weight', 'vision_model.encoder.layers.21.mlp.fc2.weight', 'vision_model.encoder.layers.23.self_attn.out_proj.weight', 'vision_model.encoder.layers.0.self_attn.out_proj.bias', 'vision_model.encoder.layers.3.mlp.fc1.bias', 'vision_model.encoder.layers.23.self_attn.k_proj.weight', 'vision_model.encoder.layers.12.mlp.fc2.bias', 'text_projection.weight', 'vision_model.encoder.layers.10.layer_norm2.weight', 'vision_model.encoder.layers.14.self_attn.q_proj.bias', 'vision_model.encoder.layers.21.mlp.fc2.bias', 'vision_model.encoder.layers.8.mlp.fc1.weight', 'vision_model.encoder.layers.17.layer_norm2.weight', 'vision_model.encoder.layers.15.self_attn.k_proj.bias', 'vision_model.encoder.layers.13.self_attn.k_proj.weight', 'vision_model.encoder.layers.2.layer_norm1.weight', 'vision_model.encoder.layers.0.self_attn.q_proj.weight', 'vision_model.encoder.layers.7.layer_norm2.bias', 'vision_model.encoder.layers.16.self_attn.k_proj.bias', 'vision_model.encoder.layers.6.layer_norm2.weight', 'vision_model.encoder.layers.14.mlp.fc2.weight', 'vision_model.encoder.layers.17.mlp.fc2.bias', 'vision_model.encoder.layers.7.self_attn.v_proj.weight', 'vision_model.encoder.layers.22.layer_norm1.bias', 'vision_model.encoder.layers.11.layer_norm1.bias', 'vision_model.encoder.layers.12.layer_norm2.bias', 'vision_model.encoder.layers.20.self_attn.v_proj.bias', 'vision_model.encoder.layers.16.mlp.fc2.weight', 'vision_model.encoder.layers.9.self_attn.q_proj.weight', 'vision_model.encoder.layers.21.self_attn.q_proj.bias', 'vision_model.encoder.layers.22.mlp.fc1.weight', 'vision_model.encoder.layers.9.mlp.fc2.bias', 'vision_model.encoder.layers.23.layer_norm2.bias', 'vision_model.encoder.layers.11.layer_norm2.weight', 'vision_model.encoder.layers.22.self_attn.out_proj.bias', 'vision_model.encoder.layers.23.mlp.fc1.bias', 'vision_model.encoder.layers.9.layer_norm1.bias', 'vision_model.encoder.layers.18.self_attn.k_proj.bias', 'vision_model.encoder.layers.17.self_attn.q_proj.bias', 'vision_model.encoder.layers.3.layer_norm2.bias', 'vision_model.encoder.layers.5.mlp.fc1.bias', 'vision_model.encoder.layers.2.self_attn.out_proj.weight', 'vision_model.encoder.layers.6.self_attn.q_proj.bias', 'vision_model.encoder.layers.18.layer_norm1.weight', 'vision_model.encoder.layers.21.self_attn.k_proj.weight', 'vision_model.encoder.layers.6.mlp.fc1.bias', 'vision_model.encoder.layers.5.self_attn.v_proj.bias', 'vision_model.encoder.layers.4.self_attn.q_proj.weight', 'vision_model.encoder.layers.19.mlp.fc1.bias', 'vision_model.encoder.layers.21.self_attn.v_proj.weight', 'vision_model.encoder.layers.7.mlp.fc1.bias', 'vision_model.encoder.layers.16.self_attn.k_proj.weight', 'vision_model.encoder.layers.23.mlp.fc1.weight', 'vision_model.encoder.layers.12.self_attn.v_proj.weight', 'vision_model.encoder.layers.19.mlp.fc2.weight', 'vision_model.encoder.layers.23.layer_norm2.weight', 'vision_model.encoder.layers.15.self_attn.out_proj.bias', 'vision_model.encoder.layers.6.self_attn.q_proj.weight', 'vision_model.encoder.layers.16.self_attn.out_proj.weight', 'vision_model.encoder.layers.23.layer_norm1.bias', 'vision_model.encoder.layers.11.self_attn.out_proj.bias', 'vision_model.pre_layrnorm.weight', 'vision_model.encoder.layers.11.mlp.fc1.weight', 'vision_model.encoder.layers.7.self_attn.v_proj.bias', 'vision_model.encoder.layers.12.mlp.fc1.weight', 'vision_model.encoder.layers.8.layer_norm1.bias', 'vision_model.encoder.layers.15.lay[1,2]<stderr>:er_norm2.bias', 'vision_model.encoder.layers.9.mlp.fc2.weight', 'vision_model.encoder.layers.14.self_attn.out_proj.bias', 'vision_model.encoder.layers.9.self_attn.v_proj.weight', 'vision_model.encoder.layers.1.self_attn.out_proj.weight', 'vision_model.encoder.layers.20.layer_norm2.bias', 'vision_model.encoder.layers.2.layer_norm1.bias', 'vision_model.encoder.layers.12.self_attn.out_proj.bias', 'vision_model.encoder.layers.18.mlp.fc2.bias', 'vision_model.encoder.layers.7.self_attn.q_proj.weight', 'vision_model.encoder.layers.15.self_attn.k_proj.weight', 'vision_model.encoder.layers.7.self_attn.k_proj.bias', 'vision_model.encoder.layers.9.self_attn.q_proj.bias', 'vision_model.encoder.layers.18.self_attn.k_proj.weight', 'vision_model.encoder.layers.4.layer_norm2.bias', 'vision_model.encoder.layers.2.layer_norm2.bias', 'vision_model.encoder.layers.19.self_attn.k_proj.weight', 'vision_model.encoder.layers.17.mlp.fc1.weight', 'vision_model.encoder.layers.20.mlp.fc1.bias', 'vision_model.embeddings.position_embedding.weight', 'vision_model.encoder.layers.2.mlp.fc2.bias', 'vision_model.encoder.layers.1.mlp.fc2.bias', 'vision_model.encoder.layers.10.self_attn.q_proj.weight', 'vision_model.encoder.layers.22.layer_norm2.weight', 'vision_model.encoder.layers.4.self_attn.k_proj.bias', 'vision_model.encoder.layers.8.layer_norm2.weight', 'vision_model.encoder.layers.11.self_attn.q_proj.bias', 'vision_model.encoder.layers.17.mlp.fc2.weight', 'vision_model.encoder.layers.8.layer_norm2.bias', 'vision_model.encoder.layers.0.self_attn.k_proj.bias', 'vision_model.encoder.layers.15.mlp.fc2.bias', 'vision_model.encoder.layers.21.self_attn.v_proj.bias', 'vision_model.encoder.layers.16.self_attn.v_proj.bias', 'vision_model.encoder.layers.12.self_attn.q_proj.bias', 'vision_model.encoder.layers.21.mlp.fc1.weight', 'vision_model.encoder.layers.11.self_attn.k_proj.weight', 'vision_model.encoder.layers.3.self_attn.q_proj.weight', 'vision_model.encoder.layers.10.self_attn.out_proj.bias', 'vision_model.encoder.layers.12.self_attn.k_proj.weight', 'vision_model.encoder.layers.3.self_attn.out_proj.bias', 'vision_model.encoder.layers.15.self_attn.v_proj.bias', 'vision_model.encoder.layers.15.mlp.fc1.bias', 'vision_model.encoder.layers.6.mlp.fc2.weight', 'vision_model.encoder.layers.9.self_attn.k_proj.weight', 'vision_model.encoder.layers.0.mlp.fc2.weight', 'vision_model.encoder.layers.6.mlp.fc1.weight', 'vision_model.encoder.layers.10.mlp.fc1.bias', 'vision_model.encoder.layers.5.self_attn.q_proj.weight', 'vision_model.encoder.layers.16.layer_norm2.weight', 'vision_model.encoder.layers.20.layer_norm2.weight', 'vision_model.encoder.layers.10.layer_norm1.weight', 'vision_model.encoder.layers.13.mlp.fc1.weight', 'vision_model.encoder.layers.7.self_attn.k_proj.weight', 'vision_model.encoder.layers.9.mlp.fc1.bias', 'vision_model.encoder.layers.2.mlp.fc2.weight', 'vision_model.encoder.layers.23.self_attn.v_proj.bias', 'vision_model.encoder.layers.10.self_attn.out_proj.weight', 'vision_model.encoder.layers.8.self_attn.k_proj.bias', 'vision_model.encoder.layers.19.self_attn.k_proj.bias', 'vision_model.encoder.layers.18.self_attn.v_proj.bias', 'vision_model.encoder.layers.17.self_attn.v_proj.weight', 'vision_model.encoder.layers.2.self_attn.v_proj.bias', 'vision_model.encoder.layers.14.self_attn.v_proj.bias', 'vision_model.encoder.layers.1.self_attn.v_proj.weight', 'vision_model.encoder.layers.17.layer_norm1.bias', 'vision_model.encoder.layers.17.self_attn.k_proj.bias', 'vision_model.encoder.layers.20.self_attn.k_proj.weight', 'vision_model.encoder.layers.17.self_attn.out_proj.weight', 'vision_model.encoder.layers.1.self_attn.q_proj.bias', 'vision_model.encoder.layers.6.self_attn.v_proj.bias', 'vision_model.encoder.layers.5.self_attn.k_proj.bias', 'vision_model.encoder.layers.11.self_attn.k_proj.bias', 'vision_model.encoder.layers.9.layer_norm2.weight', 'vision_model.encoder.layers.19.layer_norm1.weight', 'vision_model.encoder.layers.22.self_attn.v_proj.weight', 'vision_model.encoder.layers.14.layer_norm2.bias', 'vision_model.encoder.layers.4.mlp.fc1.weight', 'visio[1,2]<stderr>:n_model.encoder.layers.20.self_attn.q_proj.bias', 'vision_model.encoder.layers.15.mlp.fc2.weight', 'vision_model.encoder.layers.4.self_attn.k_proj.weight', 'vision_model.encoder.layers.1.self_attn.q_proj.weight', 'vision_model.encoder.layers.2.mlp.fc1.weight', 'vision_model.encoder.layers.18.mlp.fc2.weight', 'vision_model.encoder.layers.14.layer_norm1.weight', 'vision_model.encoder.layers.7.mlp.fc1.weight', 'vision_model.encoder.layers.10.self_attn.v_proj.weight', 'vision_model.encoder.layers.11.self_attn.v_proj.weight', 'vision_model.encoder.layers.18.self_attn.out_proj.weight', 'vision_model.encoder.layers.17.self_attn.v_proj.bias', 'vision_model.encoder.layers.14.self_attn.k_proj.weight', 'vision_model.encoder.layers.22.self_attn.v_proj.bias', 'vision_model.encoder.layers.13.layer_norm1.bias', 'vision_model.encoder.layers.9.self_attn.v_proj.bias', 'vision_model.encoder.layers.3.layer_norm1.weight', 'vision_model.encoder.layers.14.self_attn.k_proj.bias', 'vision_model.encoder.layers.4.mlp.fc2.weight', 'vision_model.encoder.layers.20.self_attn.q_proj.weight', 'vision_model.encoder.layers.22.mlp.fc2.weight', 'vision_model.encoder.layers.16.layer_norm1.bias', 'vision_model.encoder.layers.4.self_attn.out_proj.weight', 'vision_model.encoder.layers.9.layer_norm1.weight', 'vision_model.encoder.layers.12.layer_norm1.bias', 'vision_model.encoder.layers.0.mlp.fc2.bias', 'vision_model.encoder.layers.14.self_attn.q_proj.weight', 'vision_model.encoder.layers.21.mlp.fc1.bias', 'vision_model.encoder.layers.11.mlp.fc2.bias', 'vision_model.encoder.layers.22.mlp.fc2.bias', 'vision_model.encoder.layers.2.self_attn.k_proj.weight', 'vision_model.encoder.layers.5.layer_norm1.weight', 'vision_model.encoder.layers.12.self_attn.k_proj.bias', 'vision_model.encoder.layers.13.mlp.fc2.bias', 'vision_model.encoder.layers.16.self_attn.v_proj.weight', 'vision_model.encoder.layers.5.mlp.fc1.weight', 'vision_model.encoder.layers.23.mlp.fc2.weight', 'vision_model.encoder.layers.12.self_attn.q_proj.weight', 'vision_model.encoder.layers.16.mlp.fc1.weight', 'vision_model.encoder.layers.19.self_attn.out_proj.bias', 'vision_model.encoder.layers.12.layer_norm1.weight', 'vision_model.encoder.layers.19.self_attn.q_proj.weight', 'vision_model.encoder.layers.21.layer_norm2.weight', 'vision_model.encoder.layers.3.layer_norm1.bias', 'vision_model.encoder.layers.11.mlp.fc2.weight', 'vision_model.encoder.layers.23.self_attn.q_proj.weight', 'vision_model.encoder.layers.23.self_attn.v_proj.weight', 'vision_model.encoder.layers.22.self_attn.q_proj.bias', 'vision_model.encoder.layers.19.layer_norm2.weight', 'vision_model.post_layernorm.weight', 'vision_model.encoder.layers.18.layer_norm2.bias', 'vision_model.encoder.layers.0.layer_norm2.bias', 'vision_model.encoder.layers.19.mlp.fc1.weight', 'vision_model.encoder.layers.17.layer_norm1.weight', 'vision_model.encoder.layers.8.mlp.fc2.weight', 'vision_model.encoder.layers.12.layer_norm2.weight', 'visual_projection.weight', 'vision_model.encoder.layers.4.mlp.fc1.bias', 'vision_model.encoder.layers.17.self_attn.out_proj.bias', 'vision_model.encoder.layers.3.self_attn.v_proj.weight', 'vision_model.encoder.layers.18.self_attn.out_proj.bias', 'vision_model.encoder.layers.4.self_attn.out_proj.bias', 'vision_model.encoder.layers.14.self_attn.out_proj.weight', 'vision_model.embeddings.class_embedding', 'vision_model.encoder.layers.6.self_attn.out_proj.weight', 'vision_model.encoder.layers.19.mlp.fc2.bias', 'vision_model.encoder.layers.17.layer_norm2.bias', 'vision_model.encoder.layers.7.layer_norm2.weight', 'vision_model.encoder.layers.9.self_attn.k_proj.bias', 'vision_model.encoder.layers.4.layer_norm1.bias', 'vision_model.encoder.layers.16.mlp.fc1.bias', 'vision_model.encoder.layers.0.self_attn.v_proj.weight', 'vision_model.encoder.layers.15.self_attn.q_proj.bias', 'vision_model.encoder.layers.23.self_attn.out_proj.bias', 'vision_model.encoder.layers.14.self_attn.v_proj.weight', 'vision_model.encoder.layers.12.mlp.fc2.weight', 'vision_model.encoder.layers.0.layer_norm2.weight', 'vision_model.encoder.layers.7.self_attn.out_proj.we[1,2]<stderr>:ight', 'vision_model.encoder.layers.10.mlp.fc2.weight', 'vision_model.encoder.layers.3.self_attn.k_proj.weight', 'vision_model.encoder.layers.2.self_attn.q_proj.weight', 'vision_model.encoder.layers.4.mlp.fc2.bias', 'vision_model.encoder.layers.22.layer_norm1.weight', 'vision_model.encoder.layers.5.self_attn.out_proj.bias', 'vision_model.encoder.layers.15.self_attn.v_proj.weight', 'vision_model.encoder.layers.4.self_attn.v_proj.weight', 'vision_model.encoder.layers.23.self_attn.k_proj.bias', 'vision_model.encoder.layers.13.self_attn.v_proj.weight', 'vision_model.encoder.layers.11.self_attn.out_proj.weight', 'vision_model.encoder.layers.1.layer_norm1.bias', 'vision_model.encoder.layers.8.self_attn.k_proj.weight', 'vision_model.encoder.layers.0.self_attn.v_proj.bias', 'vision_model.encoder.layers.20.mlp.fc1.weight', 'vision_model.encoder.layers.20.self_attn.v_proj.weight', 'vision_model.encoder.layers.18.mlp.fc1.weight', 'vision_model.encoder.layers.8.mlp.fc2.bias', 'vision_model.encoder.layers.20.layer_norm1.bias', 'vision_model.encoder.layers.9.layer_norm2.bias', 'vision_model.encoder.layers.12.self_attn.v_proj.bias', 'vision_model.encoder.layers.14.mlp.fc1.bias', 'vision_model.encoder.layers.5.layer_norm2.weight', 'vision_model.encoder.layers.5.layer_norm1.bias', 'vision_model.encoder.layers.15.self_attn.q_proj.weight', 'vision_model.encoder.layers.20.self_attn.k_proj.bias', 'vision_model.encoder.layers.7.mlp.fc2.weight', 'vision_model.encoder.layers.20.self_attn.out_proj.bias', 'vision_model.encoder.layers.6.self_attn.k_proj.weight', 'vision_model.encoder.layers.7.layer_norm1.bias', 'vision_model.encoder.layers.6.self_attn.v_proj.weight', 'vision_model.encoder.layers.5.self_attn.out_proj.weight', 'vision_model.encoder.layers.11.layer_norm1.weight', 'vision_model.encoder.layers.1.mlp.fc1.weight', 'vision_model.encoder.layers.8.layer_norm1.weight', 'vision_model.encoder.layers.15.layer_norm1.weight', 'vision_model.encoder.layers.23.layer_norm1.weight', 'vision_model.encoder.layers.18.self_attn.v_proj.weight', 'vision_model.encoder.layers.16.mlp.fc2.bias', 'vision_model.encoder.layers.13.mlp.fc2.weight', 'vision_model.encoder.layers.18.self_attn.q_proj.weight', 'vision_model.encoder.layers.0.layer_norm1.bias', 'vision_model.encoder.layers.14.layer_norm2.weight', 'vision_model.encoder.layers.10.self_attn.k_proj.bias', 'vision_model.encoder.layers.18.layer_norm1.bias', 'vision_model.encoder.layers.21.self_attn.k_proj.bias', 'vision_model.pre_layrnorm.bias', 'vision_model.encoder.layers.9.mlp.fc1.weight', 'vision_model.encoder.layers.11.layer_norm2.bias', 'vision_model.encoder.layers.18.self_attn.q_proj.bias', 'vision_model.encoder.layers.4.layer_norm2.weight', 'vision_model.encoder.layers.18.layer_norm2.weight', 'vision_model.encoder.layers.2.self_attn.q_proj.bias', 'vision_model.encoder.layers.14.mlp.fc2.bias', 'vision_model.encoder.layers.16.self_attn.out_proj.bias', 'vision_model.encoder.layers.10.self_attn.q_proj.bias', 'vision_model.encoder.layers.1.self_attn.k_proj.weight', 'vision_model.encoder.layers.5.layer_norm2.bias', 'vision_model.encoder.layers.23.mlp.fc2.bias', 'vision_model.encoder.layers.7.mlp.fc2.bias', 'vision_model.encoder.layers.3.mlp.fc2.bias', 'vision_model.encoder.layers.7.self_attn.q_proj.bias', 'vision_model.encoder.layers.18.mlp.fc1.bias', 'vision_model.encoder.layers.8.self_attn.v_proj.bias', 'vision_model.encoder.layers.5.mlp.fc2.weight', 'vision_model.encoder.layers.2.self_attn.out_proj.bias', 'vision_model.encoder.layers.17.self_attn.k_proj.weight', 'vision_model.encoder.layers.0.self_attn.q_proj.bias', 'vision_model.encoder.layers.13.self_attn.v_proj.bias', 'vision_model.encoder.layers.21.layer_norm1.bias', 'vision_model.encoder.layers.13.layer_norm2.weight', 'vision_model.encoder.layers.7.layer_norm1.weight', 'vision_model.encoder.layers.8.mlp.fc1.bias', 'vision_model.encoder.layers.20.self_attn.out_proj.weight', 'logit_scale', 'vision_model.encoder.layers.1.self_attn.k_proj.bias', 'vision_model.embeddings.position_ids', 'vision_model.encoder.layers.13.self_attn.q_proj.bias', 'vision_model.en[1,2]<stderr>:coder.layers.16.layer_norm1.weight', 'vision_model.encoder.layers.9.self_attn.out_proj.weight', 'vision_model.encoder.layers.11.self_attn.v_proj.bias', 'vision_model.encoder.layers.8.self_attn.v_proj.weight', 'vision_model.encoder.layers.11.mlp.fc1.bias', 'vision_model.encoder.layers.19.self_attn.out_proj.weight', 'vision_model.encoder.layers.8.self_attn.q_proj.bias', 'vision_model.embeddings.patch_embedding.weight', 'vision_model.encoder.layers.13.self_attn.q_proj.weight', 'vision_model.encoder.layers.15.mlp.fc1.weight', 'vision_model.encoder.layers.2.self_attn.v_proj.weight', 'vision_model.encoder.layers.21.self_attn.out_proj.bias', 'vision_model.encoder.layers.22.self_attn.k_proj.weight', 'vision_model.encoder.layers.15.layer_norm1.bias', 'vision_model.encoder.layers.6.mlp.fc2.bias', 'vision_model.encoder.layers.21.layer_norm1.weight', 'vision_model.encoder.layers.3.self_attn.v_proj.bias', 'vision_model.encoder.layers.13.self_attn.k_proj.bias', 'vision_model.encoder.layers.10.self_attn.k_proj.weight', 'vision_model.encoder.layers.13.self_attn.out_proj.bias', 'vision_model.encoder.layers.1.self_attn.out_proj.bias', 'vision_model.encoder.layers.10.layer_norm1.bias', 'vision_model.encoder.layers.1.layer_norm2.weight', 'vision_model.encoder.layers.5.self_attn.v_proj.weight', 'vision_model.encoder.layers.9.self_attn.out_proj.bias', 'vision_model.encoder.layers.7.self_attn.out_proj.bias', 'vision_model.encoder.layers.20.mlp.fc2.weight', 'vision_model.encoder.layers.3.self_attn.out_proj.weight', 'vision_model.encoder.layers.5.self_attn.q_proj.bias', 'vision_model.encoder.layers.6.layer_norm2.bias', 'vision_model.encoder.layers.16.self_attn.q_proj.weight', 'vision_model.encoder.layers.20.layer_norm1.weight', 'vision_model.encoder.layers.0.mlp.fc1.bias', 'vision_model.encoder.layers.10.mlp.fc2.bias', 'vision_model.encoder.layers.13.self_attn.out_proj.weight', 'vision_model.encoder.layers.0.mlp.fc1.weight', 'vision_model.encoder.layers.19.layer_norm1.bias', 'vision_model.encoder.layers.22.mlp.fc1.bias', 'vision_model.encoder.layers.13.layer_norm1.weight', 'vision_model.encoder.layers.17.self_attn.q_proj.weight', 'vision_model.encoder.layers.0.layer_norm1.weight', 'vision_model.encoder.layers.8.self_attn.q_proj.weight', 'vision_model.encoder.layers.10.layer_norm2.bias', 'vision_model.encoder.layers.12.mlp.fc1.bias', 'vision_model.encoder.layers.15.layer_norm2.weight', 'vision_model.encoder.layers.3.mlp.fc2.weight', 'vision_model.encoder.layers.0.self_attn.out_proj.weight', 'vision_model.encoder.layers.14.mlp.fc1.weight', 'vision_model.encoder.layers.3.self_attn.k_proj.bias', 'vision_model.encoder.layers.13.mlp.fc1.bias', 'vision_model.encoder.layers.3.mlp.fc1.weight', 'vision_model.encoder.layers.6.layer_norm1.weight', 'vision_model.encoder.layers.21.self_attn.out_proj.weight', 'vision_model.encoder.layers.22.self_attn.out_proj.weight', 'vision_model.encoder.layers.4.self_attn.v_proj.bias', 'vision_model.encoder.layers.19.self_attn.v_proj.weight', 'vision_model.encoder.layers.2.mlp.fc1.bias', 'vision_model.encoder.layers.1.layer_norm1.weight', 'vision_model.encoder.layers.19.self_attn.q_proj.bias', 'vision_model.encoder.layers.1.layer_norm2.bias', 'vision_model.encoder.layers.10.self_attn.v_proj.bias', 'vision_model.encoder.layers.1.mlp.fc1.bias', 'vision_model.encoder.layers.16.self_attn.q_proj.bias', 'vision_model.encoder.layers.3.layer_norm2.weight', 'vision_model.encoder.layers.5.mlp.fc2.bias', 'vision_model.encoder.layers.16.layer_norm2.bias', 'vision_model.encoder.layers.6.layer_norm1.bias', 'vision_model.encoder.layers.8.self_attn.out_proj.bias', 'vision_model.encoder.layers.22.self_attn.k_proj.bias', 'vision_model.encoder.layers.22.self_attn.q_proj.weight', 'vision_model.encoder.layers.4.layer_norm1.weight', 'vision_model.encoder.layers.13.layer_norm2.bias', 'vision_model.encoder.layers.15.self_attn.out_proj.weight', 'vision_model.post_layernorm.bias', 'vision_model.encoder.layers.10.mlp.fc1.weight', 'vision_model.encoder.layers.17.mlp.fc1.bias', 'vision_model.encoder.layers.20.mlp.fc2.bias', 'vision_model.encoder.layers[1,2]<stderr>:.1.mlp.fc2.weight', 'vision_model.encoder.layers.2.layer_norm2.weight', 'vision_model.encoder.layers.21.layer_norm2.bias', 'vision_model.encoder.layers.2.self_attn.k_proj.bias', 'vision_model.encoder.layers.4.self_attn.q_proj.bias', 'vision_model.encoder.layers.22.layer_norm2.bias', 'vision_model.encoder.layers.12.self_attn.out_proj.weight', 'vision_model.encoder.layers.5.self_attn.k_proj.weight', 'vision_model.encoder.layers.8.self_attn.out_proj.weight', 'vision_model.encoder.layers.0.self_attn.k_proj.weight']
2023-08-01 15:36:21 [1,2]<stderr>:- This IS expected if you are initializing CLIPTextModel from the checkpoint of a model trained on another task or with another architecture (e.g. initializing a BertForSequenceClassification model from a BertForPreTraining model).
2023-08-01 15:36:21 [1,2]<stderr>:- This IS NOT expected if you are initializing CLIPTextModel from the checkpoint of a model that you expect to be exactly identical (initializing a BertForSequenceClassification model from a BertForSequenceClassification model).
2023-08-01 15:36:21 [1,11]<stderr>:Some weights of the model checkpoint at openai/clip-vit-large-patch14 were not used when initializing CLIPTextModel: ['vision_model.encoder.layers.20.mlp.fc2.weight', 'vision_model.encoder.layers.16.self_attn.out_proj.weight', 'vision_model.encoder.layers.1.mlp.fc2.bias', 'vision_model.encoder.layers.19.self_attn.k_proj.weight', 'vision_model.embeddings.position_ids', 'vision_model.encoder.layers.13.self_attn.out_proj.weight', 'vision_model.encoder.layers.4.self_attn.q_proj.bias', 'vision_model.encoder.layers.14.layer_norm1.weight', 'vision_model.encoder.layers.3.layer_norm1.bias', 'vision_model.encoder.layers.21.self_attn.q_proj.bias', 'vision_model.encoder.layers.22.self_attn.k_proj.bias', 'vision_model.encoder.layers.2.layer_norm2.weight', 'vision_model.encoder.layers.17.self_attn.out_proj.bias', 'vision_model.encoder.layers.9.self_attn.v_proj.weight', 'vision_model.encoder.layers.8.layer_norm2.bias', 'vision_model.encoder.layers.7.mlp.fc2.weight', 'vision_model.encoder.layers.13.mlp.fc2.weight', 'vision_model.encoder.layers.7.layer_norm1.bias', 'vision_model.post_layernorm.bias', 'vision_model.encoder.layers.21.self_attn.q_proj.weight', 'vision_model.embeddings.patch_embedding.weight', 'vision_model.encoder.layers.20.self_attn.k_proj.weight', 'vision_model.encoder.layers.23.layer_norm1.bias', 'vision_model.encoder.layers.12.self_attn.k_proj.bias', 'vision_model.encoder.layers.8.self_attn.k_proj.weight', 'vision_model.encoder.layers.14.mlp.fc2.weight', 'vision_model.encoder.layers.2.self_attn.v_proj.bias', 'vision_model.encoder.layers.12.mlp.fc2.bias', 'vision_model.encoder.layers.17.self_attn.v_proj.bias', 'vision_model.encoder.layers.16.self_attn.q_proj.bias', 'vision_model.encoder.layers.11.mlp.fc2.bias', 'vision_model.encoder.layers.3.mlp.fc1.weight', 'vision_model.encoder.layers.23.mlp.fc2.bias', 'vision_model.encoder.layers.14.self_attn.q_proj.weight', 'vision_model.encoder.layers.17.self_attn.k_proj.bias', 'vision_model.encoder.layers.22.layer_norm1.weight', 'vision_model.encoder.layers.6.mlp.fc2.bias', 'vision_model.encoder.layers.8.self_attn.out_proj.weight', 'vision_model.encoder.layers.12.self_attn.v_proj.bias', 'vision_model.encoder.layers.14.layer_norm2.bias', 'vision_model.encoder.layers.0.self_attn.q_proj.weight', 'vision_model.encoder.layers.23.layer_norm2.weight', 'vision_model.encoder.layers.23.self_attn.out_proj.bias', 'vision_model.encoder.layers.10.self_attn.v_proj.bias', 'vision_model.encoder.layers.19.layer_norm2.bias', 'vision_model.encoder.layers.19.self_attn.q_proj.bias', 'vision_model.encoder.layers.8.self_attn.v_proj.bias', 'vision_model.encoder.layers.22.mlp.fc1.bias', 'vision_model.encoder.layers.20.mlp.fc1.bias', 'vision_model.encoder.layers.5.self_attn.k_proj.bias', 'vision_model.encoder.layers.17.self_attn.v_proj.weight', 'vision_model.encoder.layers.6.self_attn.q_proj.weight', 'vision_model.encoder.layers.23.self_attn.q_proj.weight', 'vision_model.encoder.layers.16.mlp.fc1.bias', 'logit_scale', 'vision_model.encoder.layers.4.self_attn.out_proj.bias', 'vision_model.encoder.layers.11.self_attn.k_proj.bias', 'vision_model.encoder.layers.1.layer_norm1.bias', 'vision_model.encoder.layers.2.self_attn.k_proj.bias', 'vision_model.encoder.layers.9.self_attn.out_proj.weight', 'vision_model.encoder.layers.21.self_attn.k_proj.bias', 'vision_model.encoder.layers.23.layer_norm1.weight', 'vision_model.encoder.layers.8.self_attn.q_proj.weight', 'vision_model.encoder.layers.10.self_attn.k_proj.bias', 'vision_model.encoder.layers.4.layer_norm1.bias', 'vision_model.encoder.layers.2.mlp.fc1.weight', 'vision_model.encoder.layers.10.layer_norm2.weight', 'vision_model.encoder.layers.7.mlp.fc2.bias', 'vision_model.encoder.layers.12.self_attn.v_proj.weight', 'vision_model.encoder.layers.4.mlp.fc2.weight', 'vision_model.encoder.layers.16.self_attn.v_proj.weight', 'vision_model.encoder.layers.18.mlp.fc1.weight', 'vision_model.encoder.layers.16.self_attn.q_proj.weight', 'vision_model.encoder.layers.13.mlp.fc2.bias', 'vision_model.encoder.layers.3.self_attn.v_proj.weight', 'vision_model.encoder.layers.10.self_att[1,11]<stderr>:n.q_proj.weight', 'vision_model.encoder.layers.15.self_attn.q_proj.weight', 'vision_model.encoder.layers.8.self_attn.k_proj.bias', 'vision_model.embeddings.position_embedding.weight', 'vision_model.encoder.layers.5.self_attn.out_proj.weight', 'vision_model.encoder.layers.4.mlp.fc1.bias', 'vision_model.encoder.layers.11.mlp.fc2.weight', 'vision_model.encoder.layers.14.mlp.fc1.bias', 'vision_model.encoder.layers.14.self_attn.q_proj.bias', 'vision_model.encoder.layers.14.self_attn.k_proj.weight', 'vision_model.encoder.layers.1.self_attn.out_proj.weight', 'vision_model.encoder.layers.17.self_attn.out_proj.weight', 'vision_model.encoder.layers.20.self_attn.k_proj.bias', 'vision_model.encoder.layers.20.mlp.fc1.weight', 'vision_model.encoder.layers.13.self_attn.q_proj.bias', 'vision_model.encoder.layers.4.self_attn.k_proj.weight', 'vision_model.encoder.layers.22.layer_norm2.bias', 'vision_model.encoder.layers.1.layer_norm2.weight', 'vision_model.encoder.layers.20.self_attn.q_proj.weight', 'vision_model.encoder.layers.12.self_attn.k_proj.weight', 'vision_model.encoder.layers.4.self_attn.v_proj.bias', 'vision_model.encoder.layers.1.mlp.fc2.weight', 'vision_model.encoder.layers.19.self_attn.out_proj.bias', 'vision_model.encoder.layers.21.layer_norm2.bias', 'vision_model.encoder.layers.9.layer_norm1.bias', 'vision_model.encoder.layers.9.mlp.fc1.weight', 'vision_model.encoder.layers.21.mlp.fc2.bias', 'vision_model.encoder.layers.17.mlp.fc2.weight', 'vision_model.encoder.layers.8.mlp.fc1.weight', 'vision_model.encoder.layers.12.layer_norm1.bias', 'vision_model.post_layernorm.weight', 'vision_model.encoder.layers.14.layer_norm1.bias', 'vision_model.encoder.layers.18.self_attn.out_proj.weight', 'vision_model.encoder.layers.12.self_attn.q_proj.bias', 'vision_model.encoder.layers.18.layer_norm1.weight', 'vision_model.encoder.layers.11.layer_norm1.weight', 'vision_model.encoder.layers.8.mlp.fc2.weight', 'vision_model.encoder.layers.7.self_attn.q_proj.weight', 'vision_model.encoder.layers.7.mlp.fc1.bias', 'vision_model.encoder.layers.12.mlp.fc1.bias', 'vision_model.encoder.layers.20.self_attn.v_proj.weight', 'vision_model.encoder.layers.16.self_attn.v_proj.bias', 'vision_model.encoder.layers.18.layer_norm1.bias', 'vision_model.encoder.layers.1.mlp.fc1.weight', 'vision_model.encoder.layers.2.self_attn.out_proj.bias', 'vision_model.encoder.layers.10.mlp.fc2.weight', 'vision_model.encoder.layers.12.layer_norm2.bias', 'vision_model.encoder.layers.11.self_attn.q_proj.weight', 'vision_model.encoder.layers.1.self_attn.v_proj.bias', 'vision_model.encoder.layers.18.self_attn.k_proj.weight', 'vision_model.encoder.layers.11.self_attn.v_proj.bias', 'vision_model.encoder.layers.0.self_attn.k_proj.weight', 'vision_model.encoder.layers.6.mlp.fc1.bias', 'vision_model.encoder.layers.10.layer_norm2.bias', 'vision_model.encoder.layers.7.self_attn.v_proj.weight', 'vision_model.encoder.layers.13.self_attn.v_proj.bias', 'vision_model.encoder.layers.13.layer_norm1.bias', 'vision_model.encoder.layers.0.layer_norm2.bias', 'vision_model.encoder.layers.8.layer_norm1.weight', 'vision_model.encoder.layers.15.self_attn.q_proj.bias', 'vision_model.encoder.layers.12.self_attn.out_proj.weight', 'vision_model.encoder.layers.3.self_attn.q_proj.bias', 'vision_model.encoder.layers.16.mlp.fc1.weight', 'vision_model.encoder.layers.12.self_attn.out_proj.bias', 'vision_model.encoder.layers.3.mlp.fc2.bias', 'vision_model.encoder.layers.19.mlp.fc1.weight', 'vision_model.encoder.layers.9.self_attn.k_proj.weight', 'vision_model.encoder.layers.6.self_attn.q_proj.bias', 'vision_model.encoder.layers.5.self_attn.v_proj.bias', 'vision_model.encoder.layers.18.self_attn.k_proj.bias', 'vision_model.encoder.layers.0.layer_norm2.weight', 'vision_model.encoder.layers.17.self_attn.k_proj.weight', 'vision_model.encoder.layers.5.self_attn.k_proj.weight', 'vision_model.encoder.layers.12.self_attn.q_proj.weight', 'vision_model.encoder.layers.16.layer_norm2.weight', 'vision_model.encoder.layers.16.self_attn.k_proj.bias', 'vision_model.pre_layrnorm.weight', 'vision_model.encoder.layers.17.self_attn.q_[1,11]<stderr>:proj.bias', 'vision_model.encoder.layers.9.layer_norm1.weight', 'vision_model.encoder.layers.18.self_attn.out_proj.bias', 'vision_model.encoder.layers.21.mlp.fc1.weight', 'vision_model.encoder.layers.11.self_attn.q_proj.bias', 'vision_model.encoder.layers.10.self_attn.k_proj.weight', 'vision_model.encoder.layers.16.layer_norm1.bias', 'vision_model.encoder.layers.1.layer_norm1.weight', 'vision_model.encoder.layers.21.self_attn.k_proj.weight', 'vision_model.encoder.layers.0.self_attn.v_proj.bias', 'vision_model.encoder.layers.3.layer_norm2.weight', 'vision_model.encoder.layers.10.self_attn.v_proj.weight', 'vision_model.encoder.layers.5.layer_norm1.bias', 'vision_model.encoder.layers.0.self_attn.v_proj.weight', 'vision_model.encoder.layers.13.self_attn.k_proj.bias', 'vision_model.encoder.layers.2.layer_norm1.bias', 'vision_model.encoder.layers.23.self_attn.out_proj.weight', 'vision_model.pre_layrnorm.bias', 'vision_model.encoder.layers.14.mlp.fc1.weight', 'vision_model.encoder.layers.15.self_attn.out_proj.weight', 'vision_model.encoder.layers.22.self_attn.q_proj.weight', 'vision_model.encoder.layers.4.layer_norm1.weight', 'vision_model.encoder.layers.12.mlp.fc2.weight', 'vision_model.encoder.layers.1.self_attn.out_proj.bias', 'vision_model.encoder.layers.0.layer_norm1.weight', 'vision_model.encoder.layers.16.layer_norm1.weight', 'vision_model.encoder.layers.16.self_attn.out_proj.bias', 'vision_model.encoder.layers.15.mlp.fc1.bias', 'vision_model.encoder.layers.1.mlp.fc1.bias', 'vision_model.encoder.layers.13.mlp.fc1.weight', 'vision_model.encoder.layers.16.self_attn.k_proj.weight', 'vision_model.encoder.layers.14.self_attn.out_proj.weight', 'vision_model.encoder.layers.0.mlp.fc2.weight', 'vision_model.encoder.layers.9.self_attn.v_proj.bias', 'vision_model.encoder.layers.11.self_attn.out_proj.weight', 'text_projection.weight', 'vision_model.encoder.layers.12.mlp.fc1.weight', 'vision_model.encoder.layers.10.self_attn.q_proj.bias', 'vision_model.encoder.layers.8.self_attn.q_proj.bias', 'vision_model.encoder.layers.23.layer_norm2.bias', 'vision_model.encoder.layers.10.mlp.fc1.weight', 'vision_model.encoder.layers.15.mlp.fc1.weight', 'vision_model.encoder.layers.19.self_attn.v_proj.bias', 'vision_model.encoder.layers.12.layer_norm2.weight', 'vision_model.encoder.layers.21.self_attn.out_proj.weight', 'vision_model.encoder.layers.20.self_attn.out_proj.bias', 'vision_model.encoder.layers.23.self_attn.q_proj.bias', 'vision_model.encoder.layers.11.layer_norm1.bias', 'vision_model.encoder.layers.9.self_attn.q_proj.weight', 'vision_model.encoder.layers.15.self_attn.k_proj.bias', 'vision_model.encoder.layers.16.layer_norm2.bias', 'vision_model.encoder.layers.21.layer_norm2.weight', 'vision_model.encoder.layers.15.self_attn.out_proj.bias', 'vision_model.encoder.layers.11.mlp.fc1.bias', 'vision_model.encoder.layers.10.layer_norm1.bias', 'vision_model.encoder.layers.14.self_attn.v_proj.bias', 'vision_model.encoder.layers.3.self_attn.v_proj.bias', 'vision_model.encoder.layers.6.self_attn.out_proj.bias', 'vision_model.encoder.layers.13.mlp.fc1.bias', 'vision_model.encoder.layers.6.mlp.fc1.weight', 'vision_model.encoder.layers.17.mlp.fc1.bias', 'vision_model.encoder.layers.6.self_attn.v_proj.weight', 'vision_model.encoder.layers.23.mlp.fc1.bias', 'vision_model.encoder.layers.0.mlp.fc1.bias', 'vision_model.encoder.layers.6.layer_norm1.weight', 'vision_model.encoder.layers.5.mlp.fc1.bias', 'vision_model.encoder.layers.2.self_attn.out_proj.weight', 'vision_model.encoder.layers.7.self_attn.q_proj.bias', 'vision_model.encoder.layers.3.self_attn.out_proj.bias', 'vision_model.encoder.layers.19.mlp.fc2.bias', 'vision_model.encoder.layers.9.self_attn.k_proj.bias', 'vision_model.encoder.layers.4.layer_norm2.bias', 'vision_model.encoder.layers.2.mlp.fc2.bias', 'vision_model.encoder.layers.3.self_attn.k_proj.bias', 'vision_model.encoder.layers.23.self_attn.k_proj.weight', 'vision_model.encoder.layers.16.mlp.fc2.weight', 'vision_model.encoder.layers.20.layer_norm2.bias', 'vision_model.encoder.layers.9.mlp.fc1.bias', 'vision_model.encoder.layers.2.self_att[1,11]<stderr>:n.v_proj.weight', 'vision_model.encoder.layers.17.mlp.fc1.weight', 'vision_model.encoder.layers.23.self_attn.k_proj.bias', 'vision_model.encoder.layers.7.layer_norm2.weight', 'vision_model.encoder.layers.22.mlp.fc1.weight', 'vision_model.encoder.layers.9.layer_norm2.weight', 'vision_model.encoder.layers.19.layer_norm1.weight', 'vision_model.encoder.layers.18.layer_norm2.bias', 'vision_model.encoder.layers.2.mlp.fc2.weight', 'vision_model.encoder.layers.20.layer_norm1.bias', 'vision_model.encoder.layers.10.self_attn.out_proj.bias', 'vision_model.encoder.layers.13.self_attn.out_proj.bias', 'vision_model.encoder.layers.22.self_attn.out_proj.weight', 'vision_model.encoder.layers.3.self_attn.q_proj.weight', 'vision_model.encoder.layers.21.mlp.fc1.bias', 'vision_model.encoder.layers.4.self_attn.q_proj.weight', 'vision_model.encoder.layers.22.self_attn.v_proj.weight', 'vision_model.encoder.layers.15.self_attn.k_proj.weight', 'vision_model.encoder.layers.0.mlp.fc1.weight', 'vision_model.encoder.layers.11.self_attn.v_proj.weight', 'vision_model.encoder.layers.18.self_attn.v_proj.weight', 'vision_model.encoder.layers.4.mlp.fc2.bias', 'vision_model.encoder.layers.19.self_attn.k_proj.bias', 'vision_model.encoder.layers.8.self_attn.out_proj.bias', 'vision_model.encoder.layers.6.layer_norm2.weight', 'vision_model.encoder.layers.20.self_attn.out_proj.weight', 'vision_model.encoder.layers.7.self_attn.out_proj.bias', 'vision_model.encoder.layers.3.self_attn.out_proj.weight', 'vision_model.encoder.layers.12.layer_norm1.weight', 'vision_model.encoder.layers.17.layer_norm1.bias', 'vision_model.encoder.layers.1.self_attn.k_proj.bias', 'vision_model.encoder.layers.5.self_attn.out_proj.bias', 'vision_model.encoder.layers.11.layer_norm2.bias', 'vision_model.encoder.layers.14.self_attn.out_proj.bias', 'vision_model.encoder.layers.10.self_attn.out_proj.weight', 'vision_model.encoder.layers.18.mlp.fc2.weight', 'vision_model.encoder.layers.7.mlp.fc1.weight', 'vision_model.encoder.layers.1.layer_norm2.bias', 'vision_model.encoder.layers.8.mlp.fc1.bias', 'vision_model.encoder.layers.16.mlp.fc2.bias', 'vision_model.encoder.layers.19.self_attn.q_proj.weight', 'vision_model.encoder.layers.7.layer_norm2.bias', 'vision_model.encoder.layers.22.mlp.fc2.bias', 'vision_model.encoder.layers.6.layer_norm2.bias', 'vision_model.encoder.layers.4.self_attn.out_proj.weight', 'vision_model.encoder.layers.21.mlp.fc2.weight', 'vision_model.encoder.layers.18.layer_norm2.weight', 'vision_model.encoder.layers.10.layer_norm1.weight', 'vision_model.encoder.layers.15.self_attn.v_proj.bias', 'vision_model.encoder.layers.23.mlp.fc2.weight', 'vision_model.encoder.layers.5.self_attn.v_proj.weight', 'vision_model.encoder.layers.3.self_attn.k_proj.weight', 'vision_model.encoder.layers.13.self_attn.k_proj.weight', 'vision_model.encoder.layers.19.self_attn.v_proj.weight', 'vision_model.encoder.layers.21.self_attn.v_proj.weight', 'vision_model.encoder.layers.8.layer_norm1.bias', 'vision_model.encoder.layers.8.self_attn.v_proj.weight', 'vision_model.encoder.layers.6.layer_norm1.bias', 'vision_model.encoder.layers.2.layer_norm1.weight', 'vision_model.encoder.layers.23.self_attn.v_proj.bias', 'vision_model.encoder.layers.15.self_attn.v_proj.weight', 'vision_model.encoder.layers.11.self_attn.k_proj.weight', 'vision_model.encoder.layers.18.self_attn.q_proj.weight', 'vision_model.encoder.layers.2.mlp.fc1.bias', 'vision_model.encoder.layers.20.self_attn.v_proj.bias', 'vision_model.encoder.layers.19.layer_norm1.bias', 'vision_model.encoder.layers.14.self_attn.k_proj.bias', 'vision_model.encoder.layers.22.mlp.fc2.weight', 'vision_model.encoder.layers.15.layer_norm2.weight', 'vision_model.encoder.layers.22.self_attn.q_proj.bias', 'vision_model.encoder.layers.21.self_attn.out_proj.bias', 'vision_model.encoder.layers.0.mlp.fc2.bias', 'vision_model.encoder.layers.3.layer_norm1.weight', 'vision_model.encoder.layers.10.mlp.fc2.bias', 'vision_model.encoder.layers.7.layer_norm1.weight', 'vision_model.encoder.layers.13.layer_norm2.weight', 'vision_model.encoder.layers.5.self_attn.q_proj.weight', 'visi[1,11]<stderr>:on_model.encoder.layers.6.self_attn.k_proj.weight', 'vision_model.encoder.layers.2.self_attn.k_proj.weight', 'vision_model.encoder.layers.5.layer_norm1.weight', 'vision_model.encoder.layers.4.mlp.fc1.weight', 'vision_model.encoder.layers.17.mlp.fc2.bias', 'vision_model.encoder.layers.17.layer_norm1.weight', 'vision_model.encoder.layers.7.self_attn.out_proj.weight', 'vision_model.encoder.layers.0.self_attn.out_proj.weight', 'vision_model.encoder.layers.9.self_attn.q_proj.bias', 'vision_model.encoder.layers.0.self_attn.q_proj.bias', 'vision_model.encoder.layers.21.self_attn.v_proj.bias', 'vision_model.encoder.layers.4.self_attn.v_proj.weight', 'vision_model.encoder.layers.0.self_attn.out_proj.bias', 'vision_model.encoder.layers.22.layer_norm2.weight', 'vision_model.encoder.layers.8.mlp.fc2.bias', 'vision_model.encoder.layers.0.self_attn.k_proj.bias', 'vision_model.encoder.layers.14.self_attn.v_proj.weight', 'vision_model.encoder.layers.5.self_attn.q_proj.bias', 'vision_model.encoder.layers.1.self_attn.v_proj.weight', 'vision_model.encoder.layers.4.self_attn.k_proj.bias', 'vision_model.encoder.layers.17.self_attn.q_proj.weight', 'vision_model.encoder.layers.15.layer_norm2.bias', 'vision_model.encoder.layers.5.mlp.fc2.weight', 'vision_model.encoder.layers.14.mlp.fc2.bias', 'vision_model.encoder.layers.9.mlp.fc2.bias', 'vision_model.encoder.layers.20.layer_norm2.weight', 'vision_model.encoder.layers.1.self_attn.q_proj.bias', 'vision_model.encoder.layers.9.layer_norm2.bias', 'vision_model.encoder.layers.5.mlp.fc2.bias', 'vision_model.encoder.layers.22.self_attn.out_proj.bias', 'vision_model.encoder.layers.9.mlp.fc2.weight', 'vision_model.encoder.layers.7.self_attn.k_proj.weight', 'vision_model.encoder.layers.17.layer_norm2.bias', 'vision_model.encoder.layers.5.layer_norm2.bias', 'vision_model.encoder.layers.10.mlp.fc1.bias', 'vision_model.encoder.layers.19.self_attn.out_proj.weight', 'visual_projection.weight', 'vision_model.encoder.layers.7.self_attn.v_proj.bias', 'vision_model.encoder.layers.21.layer_norm1.bias', 'vision_model.encoder.layers.3.mlp.fc1.bias', 'vision_model.encoder.layers.3.layer_norm2.bias', 'vision_model.encoder.layers.11.layer_norm2.weight', 'vision_model.encoder.layers.22.self_attn.v_proj.bias', 'vision_model.encoder.layers.1.self_attn.k_proj.weight', 'vision_model.encoder.layers.15.layer_norm1.weight', 'vision_model.encoder.layers.2.layer_norm2.bias', 'vision_model.encoder.layers.11.mlp.fc1.weight', 'vision_model.encoder.layers.19.mlp.fc1.bias', 'vision_model.encoder.layers.2.self_attn.q_proj.weight', 'vision_model.encoder.layers.22.layer_norm1.bias', 'vision_model.encoder.layers.23.self_attn.v_proj.weight', 'vision_model.encoder.layers.7.self_attn.k_proj.bias', 'vision_model.encoder.layers.20.self_attn.q_proj.bias', 'vision_model.encoder.layers.13.self_attn.q_proj.weight', 'vision_model.encoder.layers.1.self_attn.q_proj.weight', 'vision_model.encoder.layers.5.mlp.fc1.weight', 'vision_model.encoder.layers.2.self_attn.q_proj.bias', 'vision_model.encoder.layers.22.self_attn.k_proj.weight', 'vision_model.encoder.layers.20.mlp.fc2.bias', 'vision_model.encoder.layers.3.mlp.fc2.weight', 'vision_model.encoder.layers.13.layer_norm2.bias', 'vision_model.encoder.layers.18.mlp.fc2.bias', 'vision_model.encoder.layers.15.mlp.fc2.bias', 'vision_model.encoder.layers.11.self_attn.out_proj.bias', 'vision_model.encoder.layers.13.self_attn.v_proj.weight', 'vision_model.encoder.layers.18.self_attn.q_proj.bias', 'vision_model.encoder.layers.17.layer_norm2.weight', 'vision_model.encoder.layers.9.self_attn.out_proj.bias', 'vision_model.encoder.layers.19.layer_norm2.weight', 'vision_model.embeddings.class_embedding', 'vision_model.encoder.layers.5.layer_norm2.weight', 'vision_model.encoder.layers.19.mlp.fc2.weight', 'vision_model.encoder.layers.6.self_attn.k_proj.bias', 'vision_model.encoder.layers.6.mlp.fc2.weight', 'vision_model.encoder.layers.13.layer_norm1.weight', 'vision_model.encoder.layers.15.layer_norm1.bias', 'vision_model.encoder.layers.14.layer_norm2.weight', 'vision_model.encoder.layers.6.self_attn.v_proj.bias', 'vi[1,11]<stderr>:sion_model.encoder.layers.6.self_attn.out_proj.weight', 'vision_model.encoder.layers.18.mlp.fc1.bias', 'vision_model.encoder.layers.23.mlp.fc1.weight', 'vision_model.encoder.layers.18.self_attn.v_proj.bias', 'vision_model.encoder.layers.0.layer_norm1.bias', 'vision_model.encoder.layers.8.layer_norm2.weight', 'vision_model.encoder.layers.20.layer_norm1.weight', 'vision_model.encoder.layers.15.mlp.fc2.weight', 'vision_model.encoder.layers.21.layer_norm1.weight', 'vision_model.encoder.layers.4.layer_norm2.weight']
2023-08-01 15:36:21 [1,11]<stderr>:- This IS expected if you are initializing CLIPTextModel from the checkpoint of a model trained on another task or with another architecture (e.g. initializing a BertForSequenceClassification model from a BertForPreTraining model).
2023-08-01 15:36:21 [1,11]<stderr>:- This IS NOT expected if you are initializing CLIPTextModel from the checkpoint of a model that you expect to be exactly identical (initializing a BertForSequenceClassification model from a BertForSequenceClassification model).
2023-08-01 15:36:21 [1,1]<stderr>:Some weights of the model checkpoint at openai/clip-vit-large-patch14 were not used when initializing CLIPTextModel: ['vision_model.encoder.layers.11.self_attn.k_proj.bias', 'vision_model.encoder.layers.21.self_attn.k_proj.bias', 'vision_model.encoder.layers.22.mlp.fc2.bias', 'vision_model.encoder.layers.2.layer_norm2.bias', 'vision_model.encoder.layers.8.self_attn.out_proj.bias', 'vision_model.encoder.layers.3.layer_norm2.weight', 'vision_model.encoder.layers.20.self_attn.out_proj.weight', 'vision_model.encoder.layers.19.mlp.fc2.bias', 'vision_model.encoder.layers.1.mlp.fc1.bias', 'vision_model.encoder.layers.19.self_attn.q_proj.weight', 'vision_model.encoder.layers.8.self_attn.v_proj.bias', 'vision_model.encoder.layers.11.layer_norm1.bias', 'vision_model.encoder.layers.12.layer_norm2.bias', 'vision_model.encoder.layers.10.self_attn.v_proj.weight', 'vision_model.encoder.layers.0.self_attn.q_proj.weight', 'vision_model.encoder.layers.18.self_attn.k_proj.weight', 'vision_model.encoder.layers.4.layer_norm2.bias', 'vision_model.encoder.layers.2.self_attn.out_proj.bias', 'vision_model.encoder.layers.1.mlp.fc2.bias', 'vision_model.encoder.layers.11.self_attn.v_proj.weight', 'vision_model.encoder.layers.13.self_attn.v_proj.weight', 'vision_model.encoder.layers.18.layer_norm1.bias', 'vision_model.encoder.layers.7.self_attn.out_proj.weight', 'vision_model.encoder.layers.7.layer_norm2.bias', 'vision_model.encoder.layers.5.self_attn.out_proj.weight', 'vision_model.encoder.layers.15.mlp.fc2.weight', 'vision_model.encoder.layers.20.layer_norm1.bias', 'vision_model.embeddings.patch_embedding.weight', 'vision_model.encoder.layers.8.layer_norm2.bias', 'vision_model.encoder.layers.5.self_attn.k_proj.bias', 'vision_model.encoder.layers.12.mlp.fc1.weight', 'vision_model.encoder.layers.21.layer_norm1.bias', 'vision_model.encoder.layers.18.self_attn.q_proj.bias', 'vision_model.encoder.layers.9.self_attn.q_proj.bias', 'vision_model.encoder.layers.14.self_attn.out_proj.bias', 'vision_model.encoder.layers.4.self_attn.v_proj.weight', 'vision_model.encoder.layers.19.self_attn.out_proj.bias', 'vision_model.encoder.layers.13.mlp.fc1.weight', 'vision_model.encoder.layers.17.mlp.fc2.bias', 'vision_model.encoder.layers.22.layer_norm2.weight', 'vision_model.encoder.layers.17.self_attn.q_proj.weight', 'vision_model.encoder.layers.7.self_attn.v_proj.weight', 'vision_model.encoder.layers.16.layer_norm2.weight', 'vision_model.encoder.layers.13.self_attn.q_proj.weight', 'vision_model.encoder.layers.23.self_attn.k_proj.bias', 'vision_model.encoder.layers.17.self_attn.v_proj.bias', 'vision_model.encoder.layers.14.self_attn.k_proj.weight', 'text_projection.weight', 'vision_model.encoder.layers.13.self_attn.k_proj.bias', 'vision_model.encoder.layers.21.layer_norm2.bias', 'vision_model.encoder.layers.18.mlp.fc1.weight', 'vision_model.encoder.layers.0.mlp.fc1.weight', 'vision_model.encoder.layers.9.mlp.fc1.weight', 'vision_model.encoder.layers.11.mlp.fc1.weight', 'vision_model.encoder.layers.18.self_attn.out_proj.weight', 'vision_model.encoder.layers.9.layer_norm1.weight', 'vision_model.encoder.layers.19.self_attn.v_proj.weight', 'vision_model.encoder.layers.14.self_attn.out_proj.weight', 'vision_model.encoder.layers.16.mlp.fc2.weight', 'vision_model.post_layernorm.bias', 'vision_model.encoder.layers.4.self_attn.q_proj.bias', 'vision_model.encoder.layers.15.layer_norm1.bias', 'vision_model.encoder.layers.0.self_attn.v_proj.bias', 'vision_model.encoder.layers.10.self_attn.k_proj.bias', 'vision_model.encoder.layers.6.self_attn.out_proj.bias', 'vision_model.encoder.layers.14.self_attn.v_proj.bias', 'vision_model.encoder.layers.8.mlp.fc2.bias', 'vision_model.encoder.layers.15.self_attn.k_proj.bias', 'vision_model.encoder.layers.17.self_attn.k_proj.weight', 'vision_model.encoder.layers.13.self_attn.v_proj.bias', 'vision_model.encoder.layers.22.self_attn.out_proj.weight', 'vision_model.encoder.layers.14.self_attn.k_proj.bias', 'vision_model.encoder.layers.3.mlp.fc2.bias', 'vision_model.encoder.layers.21.self_attn.out_proj.bias', 'vision_model.encoder.layers.2.self_att[1,1]<stderr>:n.v_proj.bias', 'vision_model.encoder.layers.23.self_attn.v_proj.bias', 'vision_model.encoder.layers.6.self_attn.q_proj.bias', 'vision_model.encoder.layers.6.layer_norm2.weight', 'vision_model.encoder.layers.7.self_attn.v_proj.bias', 'vision_model.encoder.layers.9.mlp.fc1.bias', 'vision_model.encoder.layers.7.layer_norm1.weight', 'vision_model.encoder.layers.21.mlp.fc2.weight', 'vision_model.encoder.layers.0.layer_norm2.bias', 'vision_model.encoder.layers.3.layer_norm1.bias', 'vision_model.encoder.layers.7.self_attn.q_proj.bias', 'vision_model.encoder.layers.18.self_attn.v_proj.bias', 'vision_model.encoder.layers.6.mlp.fc1.weight', 'vision_model.encoder.layers.4.mlp.fc2.weight', 'vision_model.encoder.layers.6.mlp.fc2.weight', 'vision_model.encoder.layers.5.mlp.fc1.weight', 'vision_model.encoder.layers.16.layer_norm1.weight', 'vision_model.encoder.layers.4.layer_norm2.weight', 'vision_model.encoder.layers.22.self_attn.out_proj.bias', 'vision_model.encoder.layers.8.self_attn.v_proj.weight', 'vision_model.encoder.layers.23.layer_norm2.bias', 'vision_model.encoder.layers.7.mlp.fc1.weight', 'vision_model.encoder.layers.16.self_attn.k_proj.weight', 'vision_model.encoder.layers.23.layer_norm1.bias', 'vision_model.encoder.layers.22.layer_norm1.bias', 'vision_model.encoder.layers.7.layer_norm1.bias', 'vision_model.encoder.layers.14.mlp.fc2.bias', 'vision_model.post_layernorm.weight', 'vision_model.encoder.layers.6.self_attn.v_proj.bias', 'vision_model.encoder.layers.19.layer_norm2.weight', 'vision_model.encoder.layers.20.layer_norm1.weight', 'vision_model.encoder.layers.14.mlp.fc1.weight', 'vision_model.encoder.layers.12.layer_norm1.bias', 'vision_model.encoder.layers.19.self_attn.v_proj.bias', 'vision_model.encoder.layers.12.mlp.fc2.weight', 'vision_model.encoder.layers.22.self_attn.k_proj.bias', 'vision_model.encoder.layers.11.mlp.fc2.bias', 'vision_model.encoder.layers.2.layer_norm1.bias', 'vision_model.encoder.layers.19.mlp.fc1.bias', 'vision_model.encoder.layers.3.self_attn.q_proj.weight', 'vision_model.encoder.layers.1.self_attn.k_proj.bias', 'vision_model.encoder.layers.17.layer_norm2.weight', 'vision_model.encoder.layers.0.self_attn.q_proj.bias', 'vision_model.encoder.layers.11.layer_norm2.bias', 'logit_scale', 'vision_model.encoder.layers.16.self_attn.v_proj.weight', 'vision_model.encoder.layers.15.layer_norm2.weight', 'vision_model.encoder.layers.10.self_attn.out_proj.weight', 'vision_model.encoder.layers.23.self_attn.out_proj.bias', 'vision_model.encoder.layers.4.mlp.fc1.weight', 'vision_model.encoder.layers.21.layer_norm1.weight', 'vision_model.encoder.layers.17.self_attn.q_proj.bias', 'vision_model.encoder.layers.19.layer_norm1.bias', 'vision_model.encoder.layers.6.self_attn.v_proj.weight', 'vision_model.encoder.layers.13.layer_norm2.bias', 'vision_model.encoder.layers.5.self_attn.v_proj.weight', 'vision_model.encoder.layers.2.mlp.fc2.weight', 'vision_model.encoder.layers.15.self_attn.out_proj.bias', 'vision_model.encoder.layers.2.self_attn.q_proj.weight', 'vision_model.encoder.layers.20.self_attn.v_proj.bias', 'vision_model.encoder.layers.18.mlp.fc2.weight', 'vision_model.encoder.layers.18.mlp.fc1.bias', 'vision_model.encoder.layers.0.mlp.fc1.bias', 'vision_model.encoder.layers.13.layer_norm1.bias', 'vision_model.encoder.layers.20.mlp.fc1.weight', 'vision_model.encoder.layers.5.mlp.fc2.bias', 'vision_model.encoder.layers.2.mlp.fc1.bias', 'vision_model.encoder.layers.17.mlp.fc2.weight', 'vision_model.encoder.layers.6.layer_norm2.bias', 'vision_model.encoder.layers.8.layer_norm2.weight', 'vision_model.encoder.layers.13.layer_norm2.weight', 'vision_model.encoder.layers.10.layer_norm2.weight', 'vision_model.encoder.layers.16.self_attn.q_proj.weight', 'vision_model.encoder.layers.7.layer_norm2.weight', 'vision_model.encoder.layers.6.layer_norm1.bias', 'vision_model.encoder.layers.21.self_attn.k_proj.weight', 'vision_model.encoder.layers.19.mlp.fc2.weight', 'vision_model.encoder.layers.20.self_attn.v_proj.weight', 'vision_model.encoder.layers.10.self_attn.q_proj.bias', 'vision_model.encoder.layers.6.self_attn.out_proj.wei[1,1]<stderr>:ght', 'vision_model.encoder.layers.18.layer_norm2.weight', 'vision_model.embeddings.position_ids', 'vision_model.encoder.layers.1.self_attn.k_proj.weight', 'vision_model.encoder.layers.9.mlp.fc2.bias', 'vision_model.encoder.layers.18.mlp.fc2.bias', 'vision_model.encoder.layers.9.layer_norm2.bias', 'vision_model.encoder.layers.6.mlp.fc1.bias', 'vision_model.encoder.layers.16.self_attn.v_proj.bias', 'vision_model.encoder.layers.3.self_attn.v_proj.weight', 'vision_model.encoder.layers.8.self_attn.k_proj.weight', 'vision_model.encoder.layers.5.mlp.fc1.bias', 'vision_model.encoder.layers.3.self_attn.v_proj.bias', 'visual_projection.weight', 'vision_model.encoder.layers.10.self_attn.q_proj.weight', 'vision_model.encoder.layers.14.layer_norm1.weight', 'vision_model.encoder.layers.19.self_attn.q_proj.bias', 'vision_model.encoder.layers.20.self_attn.q_proj.bias', 'vision_model.encoder.layers.12.self_attn.q_proj.bias', 'vision_model.encoder.layers.7.self_attn.k_proj.weight', 'vision_model.encoder.layers.22.self_attn.k_proj.weight', 'vision_model.encoder.layers.21.self_attn.v_proj.bias', 'vision_model.encoder.layers.20.self_attn.k_proj.bias', 'vision_model.encoder.layers.3.mlp.fc2.weight', 'vision_model.encoder.layers.4.self_attn.k_proj.bias', 'vision_model.encoder.layers.9.self_attn.v_proj.weight', 'vision_model.encoder.layers.9.self_attn.out_proj.bias', 'vision_model.encoder.layers.9.self_attn.v_proj.bias', 'vision_model.encoder.layers.11.mlp.fc2.weight', 'vision_model.encoder.layers.6.mlp.fc2.bias', 'vision_model.encoder.layers.6.self_attn.k_proj.bias', 'vision_model.encoder.layers.13.self_attn.out_proj.bias', 'vision_model.encoder.layers.9.self_attn.k_proj.bias', 'vision_model.encoder.layers.8.self_attn.q_proj.weight', 'vision_model.encoder.layers.10.self_attn.out_proj.bias', 'vision_model.encoder.layers.10.layer_norm1.weight', 'vision_model.encoder.layers.4.mlp.fc2.bias', 'vision_model.encoder.layers.16.mlp.fc1.weight', 'vision_model.encoder.layers.19.mlp.fc1.weight', 'vision_model.encoder.layers.23.layer_norm1.weight', 'vision_model.encoder.layers.1.layer_norm1.weight', 'vision_model.encoder.layers.8.mlp.fc2.weight', 'vision_model.encoder.layers.18.self_attn.k_proj.bias', 'vision_model.encoder.layers.22.layer_norm1.weight', 'vision_model.encoder.layers.3.self_attn.k_proj.weight', 'vision_model.encoder.layers.3.layer_norm1.weight', 'vision_model.encoder.layers.15.layer_norm2.bias', 'vision_model.encoder.layers.15.self_attn.q_proj.weight', 'vision_model.encoder.layers.0.self_attn.k_proj.weight', 'vision_model.encoder.layers.16.layer_norm2.bias', 'vision_model.encoder.layers.8.layer_norm1.weight', 'vision_model.encoder.layers.18.self_attn.q_proj.weight', 'vision_model.encoder.layers.1.self_attn.out_proj.weight', 'vision_model.encoder.layers.2.self_attn.k_proj.weight', 'vision_model.encoder.layers.15.self_attn.v_proj.weight', 'vision_model.encoder.layers.3.mlp.fc1.weight', 'vision_model.encoder.layers.17.layer_norm2.bias', 'vision_model.encoder.layers.1.self_attn.q_proj.bias', 'vision_model.encoder.layers.22.mlp.fc1.bias', 'vision_model.encoder.layers.23.mlp.fc2.weight', 'vision_model.encoder.layers.9.self_attn.k_proj.weight', 'vision_model.encoder.layers.16.self_attn.out_proj.weight', 'vision_model.encoder.layers.20.self_attn.out_proj.bias', 'vision_model.encoder.layers.16.mlp.fc2.bias', 'vision_model.encoder.layers.19.layer_norm1.weight', 'vision_model.encoder.layers.13.mlp.fc1.bias', 'vision_model.encoder.layers.1.self_attn.v_proj.weight', 'vision_model.embeddings.position_embedding.weight', 'vision_model.encoder.layers.21.layer_norm2.weight', 'vision_model.encoder.layers.22.mlp.fc1.weight', 'vision_model.encoder.layers.2.self_attn.q_proj.bias', 'vision_model.encoder.layers.22.mlp.fc2.weight', 'vision_model.encoder.layers.13.layer_norm1.weight', 'vision_model.encoder.layers.14.self_attn.v_proj.weight', 'vision_model.encoder.layers.7.self_attn.k_proj.bias', 'vision_model.encoder.layers.10.layer_norm1.bias', 'vision_model.encoder.layers.17.self_attn.v_proj.weight', 'vision_model.encoder.layers.10.mlp.fc1.weight', 'vision_model.e[1,1]<stderr>:ncoder.layers.2.self_attn.k_proj.bias', 'vision_model.encoder.layers.17.layer_norm1.bias', 'vision_model.encoder.layers.1.mlp.fc1.weight', 'vision_model.encoder.layers.21.self_attn.v_proj.weight', 'vision_model.encoder.layers.1.layer_norm1.bias', 'vision_model.encoder.layers.20.self_attn.k_proj.weight', 'vision_model.encoder.layers.8.self_attn.out_proj.weight', 'vision_model.encoder.layers.18.self_attn.v_proj.weight', 'vision_model.encoder.layers.17.mlp.fc1.bias', 'vision_model.encoder.layers.12.mlp.fc1.bias', 'vision_model.encoder.layers.5.self_attn.v_proj.bias', 'vision_model.encoder.layers.12.mlp.fc2.bias', 'vision_model.encoder.layers.11.mlp.fc1.bias', 'vision_model.encoder.layers.19.layer_norm2.bias', 'vision_model.encoder.layers.21.self_attn.out_proj.weight', 'vision_model.encoder.layers.14.mlp.fc1.bias', 'vision_model.encoder.layers.17.self_attn.k_proj.bias', 'vision_model.encoder.layers.4.self_attn.v_proj.bias', 'vision_model.encoder.layers.7.self_attn.q_proj.weight', 'vision_model.encoder.layers.21.self_attn.q_proj.bias', 'vision_model.encoder.layers.11.layer_norm1.weight', 'vision_model.encoder.layers.6.self_attn.k_proj.weight', 'vision_model.encoder.layers.12.self_attn.k_proj.bias', 'vision_model.encoder.layers.21.mlp.fc2.bias', 'vision_model.encoder.layers.4.self_attn.out_proj.weight', 'vision_model.encoder.layers.6.self_attn.q_proj.weight', 'vision_model.encoder.layers.15.self_attn.q_proj.bias', 'vision_model.encoder.layers.0.self_attn.k_proj.bias', 'vision_model.encoder.layers.11.self_attn.out_proj.weight', 'vision_model.encoder.layers.14.layer_norm2.weight', 'vision_model.encoder.layers.2.layer_norm1.weight', 'vision_model.encoder.layers.4.self_attn.out_proj.bias', 'vision_model.encoder.layers.20.layer_norm2.bias', 'vision_model.encoder.layers.1.self_attn.out_proj.bias', 'vision_model.encoder.layers.0.self_attn.v_proj.weight', 'vision_model.encoder.layers.12.self_attn.v_proj.bias', 'vision_model.encoder.layers.1.layer_norm2.weight', 'vision_model.encoder.layers.20.mlp.fc2.weight', 'vision_model.encoder.layers.15.mlp.fc1.weight', 'vision_model.encoder.layers.4.layer_norm1.bias', 'vision_model.encoder.layers.22.self_attn.q_proj.weight', 'vision_model.encoder.layers.2.mlp.fc1.weight', 'vision_model.encoder.layers.9.mlp.fc2.weight', 'vision_model.encoder.layers.12.layer_norm1.weight', 'vision_model.embeddings.class_embedding', 'vision_model.encoder.layers.16.self_attn.out_proj.bias', 'vision_model.encoder.layers.15.self_attn.v_proj.bias', 'vision_model.encoder.layers.7.mlp.fc1.bias', 'vision_model.encoder.layers.0.mlp.fc2.weight', 'vision_model.encoder.layers.17.mlp.fc1.weight', 'vision_model.encoder.layers.2.self_attn.out_proj.weight', 'vision_model.encoder.layers.9.layer_norm2.weight', 'vision_model.encoder.layers.23.mlp.fc1.weight', 'vision_model.encoder.layers.12.self_attn.q_proj.weight', 'vision_model.encoder.layers.19.self_attn.k_proj.weight', 'vision_model.encoder.layers.3.self_attn.q_proj.bias', 'vision_model.encoder.layers.12.self_attn.out_proj.weight', 'vision_model.encoder.layers.13.mlp.fc2.weight', 'vision_model.encoder.layers.8.layer_norm1.bias', 'vision_model.encoder.layers.10.layer_norm2.bias', 'vision_model.encoder.layers.4.self_attn.q_proj.weight', 'vision_model.encoder.layers.20.layer_norm2.weight', 'vision_model.encoder.layers.12.layer_norm2.weight', 'vision_model.encoder.layers.10.mlp.fc2.bias', 'vision_model.encoder.layers.16.self_attn.q_proj.bias', 'vision_model.pre_layrnorm.weight', 'vision_model.encoder.layers.19.self_attn.k_proj.bias', 'vision_model.encoder.layers.15.self_attn.k_proj.weight', 'vision_model.encoder.layers.23.self_attn.k_proj.weight', 'vision_model.encoder.layers.23.self_attn.v_proj.weight', 'vision_model.encoder.layers.9.self_attn.q_proj.weight', 'vision_model.encoder.layers.14.self_attn.q_proj.weight', 'vision_model.encoder.layers.0.self_attn.out_proj.weight', 'vision_model.encoder.layers.23.self_attn.q_proj.weight', 'vision_model.encoder.layers.5.self_attn.out_proj.bias', 'vision_model.encoder.layers.11.self_attn.q_proj.weight', 'vision_model.encoder.layers.2.mlp.fc2.[1,1]<stderr>:bias', 'vision_model.encoder.layers.13.self_attn.q_proj.bias', 'vision_model.encoder.layers.1.mlp.fc2.weight', 'vision_model.encoder.layers.21.self_attn.q_proj.weight', 'vision_model.encoder.layers.13.self_attn.out_proj.weight', 'vision_model.encoder.layers.19.self_attn.out_proj.weight', 'vision_model.encoder.layers.2.layer_norm2.weight', 'vision_model.encoder.layers.11.self_attn.out_proj.bias', 'vision_model.encoder.layers.9.self_attn.out_proj.weight', 'vision_model.encoder.layers.18.self_attn.out_proj.bias', 'vision_model.encoder.layers.14.self_attn.q_proj.bias', 'vision_model.encoder.layers.5.self_attn.q_proj.weight', 'vision_model.encoder.layers.10.mlp.fc1.bias', 'vision_model.encoder.layers.23.mlp.fc2.bias', 'vision_model.encoder.layers.22.self_attn.v_proj.weight', 'vision_model.encoder.layers.7.mlp.fc2.weight', 'vision_model.encoder.layers.20.mlp.fc1.bias', 'vision_model.encoder.layers.13.self_attn.k_proj.weight', 'vision_model.encoder.layers.18.layer_norm1.weight', 'vision_model.encoder.layers.20.self_attn.q_proj.weight', 'vision_model.encoder.layers.7.mlp.fc2.bias', 'vision_model.encoder.layers.0.layer_norm1.weight', 'vision_model.encoder.layers.17.self_attn.out_proj.bias', 'vision_model.encoder.layers.23.self_attn.out_proj.weight', 'vision_model.encoder.layers.3.self_attn.k_proj.bias', 'vision_model.encoder.layers.3.self_attn.out_proj.bias', 'vision_model.encoder.layers.23.layer_norm2.weight', 'vision_model.encoder.layers.5.layer_norm2.weight', 'vision_model.encoder.layers.0.layer_norm2.weight', 'vision_model.encoder.layers.10.self_attn.k_proj.weight', 'vision_model.encoder.layers.0.mlp.fc2.bias', 'vision_model.encoder.layers.23.mlp.fc1.bias', 'vision_model.encoder.layers.16.self_attn.k_proj.bias', 'vision_model.encoder.layers.5.self_attn.k_proj.weight', 'vision_model.encoder.layers.4.layer_norm1.weight', 'vision_model.encoder.layers.17.self_attn.out_proj.weight', 'vision_model.encoder.layers.17.layer_norm1.weight', 'vision_model.encoder.layers.8.self_attn.q_proj.bias', 'vision_model.encoder.layers.3.layer_norm2.bias', 'vision_model.encoder.layers.12.self_attn.v_proj.weight', 'vision_model.encoder.layers.3.mlp.fc1.bias', 'vision_model.encoder.layers.8.mlp.fc1.weight', 'vision_model.encoder.layers.11.self_attn.k_proj.weight', 'vision_model.encoder.layers.22.layer_norm2.bias', 'vision_model.encoder.layers.22.self_attn.q_proj.bias', 'vision_model.encoder.layers.0.self_attn.out_proj.bias', 'vision_model.encoder.layers.3.self_attn.out_proj.weight', 'vision_model.encoder.layers.22.self_attn.v_proj.bias', 'vision_model.encoder.layers.15.mlp.fc2.bias', 'vision_model.encoder.layers.13.mlp.fc2.bias', 'vision_model.encoder.layers.5.self_attn.q_proj.bias', 'vision_model.encoder.layers.11.self_attn.q_proj.bias', 'vision_model.encoder.layers.23.self_attn.q_proj.bias', 'vision_model.encoder.layers.6.layer_norm1.weight', 'vision_model.encoder.layers.21.mlp.fc1.bias', 'vision_model.encoder.layers.18.layer_norm2.bias', 'vision_model.encoder.layers.5.mlp.fc2.weight', 'vision_model.encoder.layers.5.layer_norm2.bias', 'vision_model.encoder.layers.21.mlp.fc1.weight', 'vision_model.encoder.layers.10.self_attn.v_proj.bias', 'vision_model.encoder.layers.15.mlp.fc1.bias', 'vision_model.encoder.layers.7.self_attn.out_proj.bias', 'vision_model.encoder.layers.9.layer_norm1.bias', 'vision_model.encoder.layers.12.self_attn.k_proj.weight', 'vision_model.encoder.layers.10.mlp.fc2.weight', 'vision_model.encoder.layers.14.layer_norm2.bias', 'vision_model.encoder.layers.11.self_attn.v_proj.bias', 'vision_model.encoder.layers.4.mlp.fc1.bias', 'vision_model.encoder.layers.14.mlp.fc2.weight', 'vision_model.encoder.layers.11.layer_norm2.weight', 'vision_model.encoder.layers.8.mlp.fc1.bias', 'vision_model.encoder.layers.8.self_attn.k_proj.bias', 'vision_model.encoder.layers.1.self_attn.q_proj.weight', 'vision_model.encoder.layers.12.self_attn.out_proj.bias', 'vision_model.encoder.layers.16.layer_norm1.bias', 'vision_model.encoder.layers.5.layer_norm1.weight', 'vision_model.encoder.layers.5.layer_norm1.bias', 'vision_model.encoder.layers.20.mlp.fc2.bias[1,1]<stderr>:', 'vision_model.encoder.layers.0.layer_norm1.bias', 'vision_model.encoder.layers.1.self_attn.v_proj.bias', 'vision_model.encoder.layers.4.self_attn.k_proj.weight', 'vision_model.encoder.layers.15.layer_norm1.weight', 'vision_model.encoder.layers.16.mlp.fc1.bias', 'vision_model.encoder.layers.1.layer_norm2.bias', 'vision_model.encoder.layers.2.self_attn.v_proj.weight', 'vision_model.pre_layrnorm.bias', 'vision_model.encoder.layers.15.self_attn.out_proj.weight', 'vision_model.encoder.layers.14.layer_norm1.bias']
2023-08-01 15:36:21 [1,1]<stderr>:- This IS expected if you are initializing CLIPTextModel from the checkpoint of a model trained on another task or with another architecture (e.g. initializing a BertForSequenceClassification model from a BertForPreTraining model).
2023-08-01 15:36:21 [1,1]<stderr>:- This IS NOT expected if you are initializing CLIPTextModel from the checkpoint of a model that you expect to be exactly identical (initializing a BertForSequenceClassification model from a BertForSequenceClassification model).
2023-08-01 15:36:21 [1,4]<stderr>:Some weights of the model checkpoint at openai/clip-vit-large-patch14 were not used when initializing CLIPTextModel: ['vision_model.encoder.layers.7.self_attn.k_proj.weight', 'vision_model.encoder.layers.19.self_attn.k_proj.bias', 'vision_model.encoder.layers.9.self_attn.q_proj.weight', 'vision_model.encoder.layers.18.self_attn.out_proj.weight', 'vision_model.encoder.layers.21.self_attn.v_proj.weight', 'vision_model.encoder.layers.6.layer_norm2.bias', 'vision_model.encoder.layers.10.layer_norm1.bias', 'vision_model.encoder.layers.5.layer_norm2.weight', 'vision_model.encoder.layers.13.self_attn.v_proj.weight', 'vision_model.encoder.layers.4.layer_norm1.bias', 'vision_model.encoder.layers.2.self_attn.q_proj.bias', 'vision_model.encoder.layers.2.self_attn.v_proj.bias', 'vision_model.encoder.layers.20.self_attn.out_proj.bias', 'vision_model.encoder.layers.16.self_attn.k_proj.bias', 'vision_model.encoder.layers.15.self_attn.q_proj.bias', 'vision_model.encoder.layers.5.mlp.fc2.bias', 'vision_model.encoder.layers.18.mlp.fc1.bias', 'vision_model.encoder.layers.14.mlp.fc2.bias', 'vision_model.encoder.layers.5.self_attn.q_proj.bias', 'vision_model.encoder.layers.14.layer_norm1.weight', 'vision_model.encoder.layers.7.self_attn.out_proj.bias', 'vision_model.encoder.layers.5.layer_norm1.weight', 'vision_model.encoder.layers.5.self_attn.k_proj.bias', 'vision_model.encoder.layers.19.self_attn.v_proj.weight', 'vision_model.encoder.layers.6.mlp.fc2.bias', 'vision_model.encoder.layers.4.layer_norm1.weight', 'vision_model.encoder.layers.3.self_attn.q_proj.weight', 'vision_model.encoder.layers.13.mlp.fc2.bias', 'vision_model.encoder.layers.12.self_attn.q_proj.bias', 'vision_model.encoder.layers.3.self_attn.k_proj.bias', 'vision_model.encoder.layers.20.mlp.fc1.bias', 'vision_model.encoder.layers.15.layer_norm2.bias', 'vision_model.encoder.layers.20.layer_norm2.bias', 'vision_model.encoder.layers.3.mlp.fc2.weight', 'vision_model.encoder.layers.4.self_attn.v_proj.weight', 'vision_model.encoder.layers.21.self_attn.q_proj.weight', 'vision_model.encoder.layers.16.self_attn.v_proj.weight', 'vision_model.encoder.layers.14.self_attn.out_proj.bias', 'vision_model.encoder.layers.7.mlp.fc2.bias', 'vision_model.encoder.layers.21.layer_norm1.weight', 'vision_model.encoder.layers.0.self_attn.k_proj.bias', 'vision_model.encoder.layers.19.layer_norm1.weight', 'vision_model.encoder.layers.6.mlp.fc1.weight', 'vision_model.encoder.layers.8.mlp.fc1.weight', 'vision_model.encoder.layers.13.layer_norm1.bias', 'vision_model.encoder.layers.8.layer_norm1.bias', 'vision_model.encoder.layers.11.mlp.fc2.weight', 'vision_model.encoder.layers.17.layer_norm1.bias', 'vision_model.encoder.layers.21.mlp.fc1.weight', 'vision_model.encoder.layers.3.layer_norm2.bias', 'vision_model.encoder.layers.22.self_attn.out_proj.weight', 'vision_model.encoder.layers.18.layer_norm1.weight', 'vision_model.encoder.layers.6.mlp.fc1.bias', 'text_projection.weight', 'vision_model.encoder.layers.3.layer_norm1.weight', 'vision_model.encoder.layers.4.mlp.fc2.bias', 'vision_model.encoder.layers.17.self_attn.k_proj.weight', 'vision_model.encoder.layers.19.mlp.fc2.weight', 'vision_model.encoder.layers.9.self_attn.v_proj.bias', 'vision_model.encoder.layers.19.mlp.fc2.bias', 'vision_model.encoder.layers.18.mlp.fc1.weight', 'vision_model.encoder.layers.1.self_attn.k_proj.bias', 'vision_model.post_layernorm.bias', 'vision_model.encoder.layers.12.mlp.fc1.weight', 'vision_model.encoder.layers.18.self_attn.q_proj.weight', 'vision_model.encoder.layers.8.self_attn.q_proj.bias', 'vision_model.encoder.layers.21.mlp.fc1.bias', 'vision_model.encoder.layers.11.self_attn.out_proj.weight', 'vision_model.encoder.layers.22.mlp.fc1.bias', 'vision_model.encoder.layers.3.self_attn.k_proj.weight', 'vision_model.encoder.layers.13.layer_norm1.weight', 'vision_model.encoder.layers.11.layer_norm1.weight', 'vision_model.encoder.layers.3.layer_norm2.weight', 'vision_model.encoder.layers.19.self_attn.q_proj.weight', 'vision_model.encoder.layers.3.mlp.fc1.weight', 'vision_model.encoder.layers.20.self_attn.q_proj.weight', 'vision_[1,4]<stderr>:model.encoder.layers.1.layer_norm1.bias', 'vision_model.encoder.layers.4.mlp.fc2.weight', 'vision_model.encoder.layers.7.self_attn.out_proj.weight', 'vision_model.pre_layrnorm.weight', 'vision_model.encoder.layers.14.self_attn.v_proj.bias', 'vision_model.encoder.layers.8.self_attn.out_proj.bias', 'vision_model.encoder.layers.1.mlp.fc1.weight', 'vision_model.encoder.layers.10.self_attn.q_proj.weight', 'vision_model.encoder.layers.13.self_attn.v_proj.bias', 'vision_model.encoder.layers.21.self_attn.out_proj.weight', 'vision_model.encoder.layers.10.mlp.fc1.weight', 'vision_model.encoder.layers.10.layer_norm1.weight', 'vision_model.encoder.layers.12.self_attn.q_proj.weight', 'vision_model.encoder.layers.17.mlp.fc2.weight', 'vision_model.encoder.layers.18.self_attn.out_proj.bias', 'vision_model.encoder.layers.22.self_attn.v_proj.weight', 'vision_model.encoder.layers.0.self_attn.out_proj.weight', 'vision_model.encoder.layers.15.self_attn.v_proj.weight', 'vision_model.encoder.layers.14.layer_norm2.weight', 'vision_model.encoder.layers.7.self_attn.v_proj.weight', 'vision_model.encoder.layers.0.self_attn.k_proj.weight', 'vision_model.encoder.layers.9.layer_norm2.weight', 'vision_model.encoder.layers.12.self_attn.k_proj.bias', 'vision_model.encoder.layers.18.layer_norm1.bias', 'vision_model.encoder.layers.17.layer_norm2.weight', 'vision_model.encoder.layers.3.self_attn.v_proj.weight', 'vision_model.encoder.layers.14.self_attn.k_proj.weight', 'vision_model.encoder.layers.4.layer_norm2.weight', 'vision_model.encoder.layers.20.self_attn.k_proj.weight', 'vision_model.encoder.layers.23.layer_norm2.weight', 'vision_model.encoder.layers.4.self_attn.out_proj.weight', 'vision_model.encoder.layers.4.self_attn.k_proj.weight', 'vision_model.encoder.layers.9.mlp.fc2.bias', 'vision_model.encoder.layers.2.self_attn.v_proj.weight', 'vision_model.encoder.layers.8.self_attn.q_proj.weight', 'vision_model.encoder.layers.21.layer_norm2.weight', 'vision_model.encoder.layers.15.self_attn.out_proj.bias', 'vision_model.encoder.layers.14.mlp.fc1.bias', 'vision_model.encoder.layers.2.self_attn.k_proj.weight', 'vision_model.encoder.layers.15.self_attn.q_proj.weight', 'vision_model.encoder.layers.8.self_attn.out_proj.weight', 'vision_model.encoder.layers.3.mlp.fc1.bias', 'vision_model.encoder.layers.23.mlp.fc1.bias', 'vision_model.encoder.layers.3.self_attn.v_proj.bias', 'visual_projection.weight', 'vision_model.encoder.layers.14.layer_norm2.bias', 'vision_model.encoder.layers.14.mlp.fc1.weight', 'vision_model.encoder.layers.17.self_attn.k_proj.bias', 'vision_model.encoder.layers.4.self_attn.out_proj.bias', 'vision_model.encoder.layers.6.layer_norm1.bias', 'vision_model.encoder.layers.9.self_attn.out_proj.weight', 'vision_model.encoder.layers.9.layer_norm2.bias', 'vision_model.encoder.layers.22.self_attn.out_proj.bias', 'vision_model.encoder.layers.10.layer_norm2.bias', 'vision_model.encoder.layers.13.self_attn.out_proj.weight', 'vision_model.encoder.layers.11.self_attn.v_proj.bias', 'vision_model.encoder.layers.11.mlp.fc1.weight', 'vision_model.encoder.layers.9.self_attn.out_proj.bias', 'vision_model.encoder.layers.11.self_attn.k_proj.bias', 'vision_model.encoder.layers.20.layer_norm1.bias', 'vision_model.encoder.layers.17.self_attn.q_proj.weight', 'vision_model.encoder.layers.6.self_attn.k_proj.weight', 'vision_model.encoder.layers.5.mlp.fc2.weight', 'vision_model.encoder.layers.6.self_attn.v_proj.weight', 'vision_model.encoder.layers.5.self_attn.v_proj.weight', 'vision_model.encoder.layers.1.layer_norm2.weight', 'vision_model.encoder.layers.17.mlp.fc1.weight', 'vision_model.encoder.layers.23.self_attn.out_proj.bias', 'vision_model.encoder.layers.11.layer_norm2.bias', 'vision_model.encoder.layers.13.mlp.fc1.bias', 'vision_model.encoder.layers.12.self_attn.out_proj.weight', 'vision_model.encoder.layers.10.self_attn.k_proj.bias', 'vision_model.encoder.layers.16.mlp.fc1.weight', 'vision_model.encoder.layers.0.self_attn.q_proj.weight', 'vision_model.encoder.layers.16.self_attn.out_proj.weight', 'vision_model.encoder.layers.23.layer_norm2.bias', 'vision_model.en[1,4]<stderr>:coder.layers.7.mlp.fc1.bias', 'vision_model.encoder.layers.16.mlp.fc2.weight', 'vision_model.encoder.layers.23.layer_norm1.bias', 'vision_model.encoder.layers.18.self_attn.v_proj.weight', 'vision_model.encoder.layers.9.mlp.fc1.bias', 'vision_model.encoder.layers.3.self_attn.out_proj.weight', 'vision_model.encoder.layers.14.self_attn.out_proj.weight', 'vision_model.encoder.layers.12.self_attn.k_proj.weight', 'vision_model.encoder.layers.6.layer_norm2.weight', 'vision_model.encoder.layers.13.self_attn.k_proj.weight', 'vision_model.encoder.layers.3.self_attn.q_proj.bias', 'vision_model.encoder.layers.23.self_attn.k_proj.bias', 'vision_model.encoder.layers.0.layer_norm2.bias', 'vision_model.encoder.layers.7.mlp.fc1.weight', 'vision_model.encoder.layers.4.mlp.fc1.bias', 'vision_model.encoder.layers.20.layer_norm2.weight', 'vision_model.encoder.layers.7.self_attn.v_proj.bias', 'logit_scale', 'vision_model.encoder.layers.16.layer_norm1.bias', 'vision_model.encoder.layers.4.self_attn.q_proj.bias', 'vision_model.encoder.layers.19.mlp.fc1.bias', 'vision_model.encoder.layers.15.self_attn.v_proj.bias', 'vision_model.encoder.layers.20.layer_norm1.weight', 'vision_model.encoder.layers.23.self_attn.v_proj.weight', 'vision_model.embeddings.position_embedding.weight', 'vision_model.encoder.layers.16.mlp.fc2.bias', 'vision_model.encoder.layers.22.mlp.fc2.bias', 'vision_model.encoder.layers.18.layer_norm2.weight', 'vision_model.encoder.layers.19.self_attn.k_proj.weight', 'vision_model.encoder.layers.5.self_attn.q_proj.weight', 'vision_model.encoder.layers.6.mlp.fc2.weight', 'vision_model.encoder.layers.7.mlp.fc2.weight', 'vision_model.encoder.layers.18.self_attn.q_proj.bias', 'vision_model.encoder.layers.22.mlp.fc2.weight', 'vision_model.encoder.layers.9.self_attn.k_proj.weight', 'vision_model.encoder.layers.8.self_attn.v_proj.weight', 'vision_model.encoder.layers.2.mlp.fc2.bias', 'vision_model.encoder.layers.7.layer_norm2.bias', 'vision_model.encoder.layers.10.mlp.fc1.bias', 'vision_model.encoder.layers.1.mlp.fc2.bias', 'vision_model.encoder.layers.21.self_attn.v_proj.bias', 'vision_model.encoder.layers.10.mlp.fc2.bias', 'vision_model.encoder.layers.16.layer_norm2.weight', 'vision_model.encoder.layers.13.mlp.fc1.weight', 'vision_model.encoder.layers.7.layer_norm1.weight', 'vision_model.encoder.layers.2.mlp.fc1.weight', 'vision_model.encoder.layers.12.layer_norm2.bias', 'vision_model.encoder.layers.10.self_attn.out_proj.bias', 'vision_model.encoder.layers.22.self_attn.v_proj.bias', 'vision_model.encoder.layers.21.mlp.fc2.weight', 'vision_model.encoder.layers.10.self_attn.k_proj.weight', 'vision_model.encoder.layers.6.self_attn.q_proj.weight', 'vision_model.encoder.layers.0.layer_norm1.weight', 'vision_model.encoder.layers.13.layer_norm2.weight', 'vision_model.encoder.layers.19.layer_norm2.weight', 'vision_model.encoder.layers.15.self_attn.out_proj.weight', 'vision_model.encoder.layers.2.layer_norm2.bias', 'vision_model.encoder.layers.19.self_attn.v_proj.bias', 'vision_model.encoder.layers.6.self_attn.k_proj.bias', 'vision_model.encoder.layers.15.mlp.fc2.bias', 'vision_model.encoder.layers.0.mlp.fc1.weight', 'vision_model.encoder.layers.11.self_attn.q_proj.bias', 'vision_model.encoder.layers.0.self_attn.out_proj.bias', 'vision_model.encoder.layers.13.mlp.fc2.weight', 'vision_model.encoder.layers.5.self_attn.out_proj.bias', 'vision_model.encoder.layers.3.mlp.fc2.bias', 'vision_model.encoder.layers.2.layer_norm1.bias', 'vision_model.encoder.layers.23.layer_norm1.weight', 'vision_model.encoder.layers.20.mlp.fc2.bias', 'vision_model.encoder.layers.11.layer_norm2.weight', 'vision_model.encoder.layers.18.mlp.fc2.weight', 'vision_model.encoder.layers.15.layer_norm2.weight', 'vision_model.encoder.layers.14.layer_norm1.bias', 'vision_model.encoder.layers.16.self_attn.out_proj.bias', 'vision_model.encoder.layers.6.self_attn.out_proj.weight', 'vision_model.encoder.layers.17.layer_norm1.weight', 'vision_model.encoder.layers.9.mlp.fc1.weight', 'vision_model.encoder.layers.2.layer_norm2.weight', 'vision_model.encoder.layers.8.self_attn.v_proj.bias', 'vis[1,4]<stderr>:ion_model.encoder.layers.18.self_attn.v_proj.bias', 'vision_model.encoder.layers.22.self_attn.q_proj.weight', 'vision_model.encoder.layers.6.self_attn.v_proj.bias', 'vision_model.encoder.layers.21.self_attn.out_proj.bias', 'vision_model.encoder.layers.21.self_attn.k_proj.bias', 'vision_model.encoder.layers.12.self_attn.v_proj.bias', 'vision_model.encoder.layers.18.mlp.fc2.bias', 'vision_model.encoder.layers.14.self_attn.q_proj.weight', 'vision_model.encoder.layers.4.self_attn.v_proj.bias', 'vision_model.encoder.layers.20.self_attn.q_proj.bias', 'vision_model.encoder.layers.22.layer_norm1.bias', 'vision_model.encoder.layers.16.layer_norm1.weight', 'vision_model.encoder.layers.0.mlp.fc1.bias', 'vision_model.encoder.layers.22.layer_norm1.weight', 'vision_model.encoder.layers.6.self_attn.q_proj.bias', 'vision_model.encoder.layers.19.layer_norm1.bias', 'vision_model.encoder.layers.15.mlp.fc1.bias', 'vision_model.encoder.layers.3.self_attn.out_proj.bias', 'vision_model.encoder.layers.23.self_attn.q_proj.weight', 'vision_model.encoder.layers.2.self_attn.out_proj.weight', 'vision_model.encoder.layers.3.layer_norm1.bias', 'vision_model.encoder.layers.23.mlp.fc2.bias', 'vision_model.encoder.layers.1.self_attn.q_proj.weight', 'vision_model.encoder.layers.0.self_attn.q_proj.bias', 'vision_model.encoder.layers.19.mlp.fc1.weight', 'vision_model.encoder.layers.23.self_attn.out_proj.weight', 'vision_model.encoder.layers.0.mlp.fc2.weight', 'vision_model.encoder.layers.13.self_attn.q_proj.bias', 'vision_model.encoder.layers.0.self_attn.v_proj.bias', 'vision_model.encoder.layers.22.layer_norm2.bias', 'vision_model.encoder.layers.1.self_attn.q_proj.bias', 'vision_model.encoder.layers.9.layer_norm1.bias', 'vision_model.encoder.layers.15.mlp.fc2.weight', 'vision_model.encoder.layers.9.self_attn.v_proj.weight', 'vision_model.encoder.layers.14.self_attn.k_proj.bias', 'vision_model.encoder.layers.6.self_attn.out_proj.bias', 'vision_model.embeddings.position_ids', 'vision_model.encoder.layers.6.layer_norm1.weight', 'vision_model.encoder.layers.1.mlp.fc2.weight', 'vision_model.encoder.layers.10.self_attn.v_proj.bias', 'vision_model.encoder.layers.11.mlp.fc2.bias', 'vision_model.encoder.layers.7.self_attn.k_proj.bias', 'vision_model.encoder.layers.8.self_attn.k_proj.bias', 'vision_model.encoder.layers.21.mlp.fc2.bias', 'vision_model.post_layernorm.weight', 'vision_model.encoder.layers.17.self_attn.q_proj.bias', 'vision_model.encoder.layers.15.self_attn.k_proj.bias', 'vision_model.encoder.layers.22.layer_norm2.weight', 'vision_model.encoder.layers.11.layer_norm1.bias', 'vision_model.encoder.layers.5.mlp.fc1.weight', 'vision_model.encoder.layers.17.mlp.fc2.bias', 'vision_model.encoder.layers.12.layer_norm1.weight', 'vision_model.encoder.layers.2.self_attn.out_proj.bias', 'vision_model.encoder.layers.22.self_attn.k_proj.weight', 'vision_model.encoder.layers.15.layer_norm1.weight', 'vision_model.encoder.layers.9.layer_norm1.weight', 'vision_model.encoder.layers.17.self_attn.out_proj.weight', 'vision_model.encoder.layers.21.self_attn.q_proj.bias', 'vision_model.encoder.layers.11.self_attn.q_proj.weight', 'vision_model.encoder.layers.23.mlp.fc1.weight', 'vision_model.encoder.layers.12.layer_norm2.weight', 'vision_model.encoder.layers.20.mlp.fc2.weight', 'vision_model.encoder.layers.16.layer_norm2.bias', 'vision_model.encoder.layers.12.self_attn.v_proj.weight', 'vision_model.encoder.layers.7.self_attn.q_proj.bias', 'vision_model.encoder.layers.20.mlp.fc1.weight', 'vision_model.encoder.layers.23.self_attn.k_proj.weight', 'vision_model.encoder.layers.19.layer_norm2.bias', 'vision_model.encoder.layers.16.self_attn.q_proj.bias', 'vision_model.encoder.layers.7.self_attn.q_proj.weight', 'vision_model.encoder.layers.1.layer_norm1.weight', 'vision_model.encoder.layers.7.layer_norm1.bias', 'vision_model.encoder.layers.14.self_attn.q_proj.bias', 'vision_model.embeddings.class_embedding', 'vision_model.encoder.layers.2.mlp.fc2.weight', 'vision_model.encoder.layers.5.layer_norm1.bias', 'vision_model.encoder.layers.11.self_attn.out_proj.bias', 'vision_model.encoder.la[1,4]<stderr>:yers.9.self_attn.q_proj.bias', 'vision_model.encoder.layers.0.self_attn.v_proj.weight', 'vision_model.encoder.layers.10.layer_norm2.weight', 'vision_model.encoder.layers.22.mlp.fc1.weight', 'vision_model.encoder.layers.5.self_attn.out_proj.weight', 'vision_model.encoder.layers.21.layer_norm2.bias', 'vision_model.encoder.layers.5.layer_norm2.bias', 'vision_model.encoder.layers.12.mlp.fc1.bias', 'vision_model.encoder.layers.20.self_attn.v_proj.bias', 'vision_model.encoder.layers.17.mlp.fc1.bias', 'vision_model.encoder.layers.2.self_attn.q_proj.weight', 'vision_model.encoder.layers.13.self_attn.q_proj.weight', 'vision_model.encoder.layers.4.self_attn.k_proj.bias', 'vision_model.encoder.layers.1.self_attn.v_proj.weight', 'vision_model.encoder.layers.19.self_attn.out_proj.weight', 'vision_model.embeddings.patch_embedding.weight', 'vision_model.encoder.layers.12.self_attn.out_proj.bias', 'vision_model.encoder.layers.11.self_attn.v_proj.weight', 'vision_model.encoder.layers.17.self_attn.out_proj.bias', 'vision_model.encoder.layers.1.self_attn.v_proj.bias', 'vision_model.encoder.layers.4.layer_norm2.bias', 'vision_model.encoder.layers.17.self_attn.v_proj.weight', 'vision_model.encoder.layers.18.self_attn.k_proj.weight', 'vision_model.encoder.layers.20.self_attn.v_proj.weight', 'vision_model.encoder.layers.12.mlp.fc2.bias', 'vision_model.encoder.layers.13.self_attn.k_proj.bias', 'vision_model.encoder.layers.5.mlp.fc1.bias', 'vision_model.encoder.layers.2.layer_norm1.weight', 'vision_model.encoder.layers.11.mlp.fc1.bias', 'vision_model.encoder.layers.13.layer_norm2.bias', 'vision_model.encoder.layers.0.layer_norm2.weight', 'vision_model.encoder.layers.7.layer_norm2.weight', 'vision_model.pre_layrnorm.bias', 'vision_model.encoder.layers.17.layer_norm2.bias', 'vision_model.encoder.layers.14.mlp.fc2.weight', 'vision_model.encoder.layers.4.self_attn.q_proj.weight', 'vision_model.encoder.layers.1.layer_norm2.bias', 'vision_model.encoder.layers.2.self_attn.k_proj.bias', 'vision_model.encoder.layers.15.self_attn.k_proj.weight', 'vision_model.encoder.layers.15.layer_norm1.bias', 'vision_model.encoder.layers.5.self_attn.v_proj.bias', 'vision_model.encoder.layers.17.self_attn.v_proj.bias', 'vision_model.encoder.layers.18.self_attn.k_proj.bias', 'vision_model.encoder.layers.9.self_attn.k_proj.bias', 'vision_model.encoder.layers.22.self_attn.k_proj.bias', 'vision_model.encoder.layers.16.self_attn.v_proj.bias', 'vision_model.encoder.layers.16.mlp.fc1.bias', 'vision_model.encoder.layers.0.mlp.fc2.bias', 'vision_model.encoder.layers.5.self_attn.k_proj.weight', 'vision_model.encoder.layers.16.self_attn.k_proj.weight', 'vision_model.encoder.layers.14.self_attn.v_proj.weight', 'vision_model.encoder.layers.19.self_attn.q_proj.bias', 'vision_model.encoder.layers.1.mlp.fc1.bias', 'vision_model.encoder.layers.8.mlp.fc2.bias', 'vision_model.encoder.layers.20.self_attn.k_proj.bias', 'vision_model.encoder.layers.22.self_attn.q_proj.bias', 'vision_model.encoder.layers.9.mlp.fc2.weight', 'vision_model.encoder.layers.8.self_attn.k_proj.weight', 'vision_model.encoder.layers.15.mlp.fc1.weight', 'vision_model.encoder.layers.16.self_attn.q_proj.weight', 'vision_model.encoder.layers.2.mlp.fc1.bias', 'vision_model.encoder.layers.1.self_attn.out_proj.weight', 'vision_model.encoder.layers.18.layer_norm2.bias', 'vision_model.encoder.layers.19.self_attn.out_proj.bias', 'vision_model.encoder.layers.1.self_attn.out_proj.bias', 'vision_model.encoder.layers.4.mlp.fc1.weight', 'vision_model.encoder.layers.8.layer_norm2.bias', 'vision_model.encoder.layers.8.mlp.fc2.weight', 'vision_model.encoder.layers.12.layer_norm1.bias', 'vision_model.encoder.layers.0.layer_norm1.bias', 'vision_model.encoder.layers.1.self_attn.k_proj.weight', 'vision_model.encoder.layers.20.self_attn.out_proj.weight', 'vision_model.encoder.layers.23.self_attn.q_proj.bias', 'vision_model.encoder.layers.23.self_attn.v_proj.bias', 'vision_model.encoder.layers.13.self_attn.out_proj.bias', 'vision_model.encoder.layers.21.self_attn.k_proj.weight', 'vision_model.encoder.layers.23.mlp.fc2.weight', 'vision_model.[1,4]<stderr>:encoder.layers.11.self_attn.k_proj.weight', 'vision_model.encoder.layers.21.layer_norm1.bias', 'vision_model.encoder.layers.8.mlp.fc1.bias', 'vision_model.encoder.layers.12.mlp.fc2.weight', 'vision_model.encoder.layers.10.self_attn.q_proj.bias', 'vision_model.encoder.layers.10.self_attn.v_proj.weight', 'vision_model.encoder.layers.10.self_attn.out_proj.weight', 'vision_model.encoder.layers.8.layer_norm1.weight', 'vision_model.encoder.layers.10.mlp.fc2.weight', 'vision_model.encoder.layers.8.layer_norm2.weight']
2023-08-01 15:36:21 [1,4]<stderr>:- This IS expected if you are initializing CLIPTextModel from the checkpoint of a model trained on another task or with another architecture (e.g. initializing a BertForSequenceClassification model from a BertForPreTraining model).
2023-08-01 15:36:21 [1,4]<stderr>:- This IS NOT expected if you are initializing CLIPTextModel from the checkpoint of a model that you expect to be exactly identical (initializing a BertForSequenceClassification model from a BertForSequenceClassification model).
2023-08-01 15:36:21 [1,3]<stderr>:Some weights of the model checkpoint at openai/clip-vit-large-patch14 were not used when initializing CLIPTextModel: ['vision_model.encoder.layers.5.self_attn.v_proj.weight', 'visual_projection.weight', 'vision_model.encoder.layers.23.self_attn.out_proj.weight', 'vision_model.encoder.layers.0.self_attn.k_proj.bias', 'vision_model.encoder.layers.11.layer_norm2.weight', 'vision_model.encoder.layers.22.self_attn.v_proj.weight', 'vision_model.encoder.layers.5.self_attn.k_proj.bias', 'vision_model.encoder.layers.4.layer_norm1.weight', 'vision_model.encoder.layers.16.self_attn.v_proj.weight', 'vision_model.encoder.layers.13.layer_norm2.weight', 'vision_model.encoder.layers.11.self_attn.k_proj.bias', 'vision_model.encoder.layers.12.layer_norm2.weight', 'vision_model.encoder.layers.5.self_attn.q_proj.bias', 'vision_model.encoder.layers.3.self_attn.q_proj.weight', 'vision_model.encoder.layers.16.mlp.fc1.weight', 'vision_model.encoder.layers.7.self_attn.q_proj.bias', 'vision_model.encoder.layers.2.self_attn.out_proj.bias', 'vision_model.encoder.layers.10.self_attn.q_proj.weight', 'vision_model.encoder.layers.0.self_attn.v_proj.bias', 'vision_model.encoder.layers.16.layer_norm1.weight', 'vision_model.encoder.layers.4.self_attn.out_proj.weight', 'vision_model.encoder.layers.1.mlp.fc1.bias', 'vision_model.encoder.layers.2.layer_norm1.weight', 'vision_model.encoder.layers.15.mlp.fc1.bias', 'vision_model.encoder.layers.21.mlp.fc2.weight', 'vision_model.pre_layrnorm.bias', 'vision_model.encoder.layers.8.mlp.fc1.bias', 'vision_model.encoder.layers.2.layer_norm2.weight', 'vision_model.encoder.layers.23.self_attn.k_proj.weight', 'vision_model.encoder.layers.5.mlp.fc2.bias', 'vision_model.encoder.layers.8.layer_norm2.bias', 'vision_model.encoder.layers.21.self_attn.q_proj.weight', 'vision_model.encoder.layers.1.layer_norm2.bias', 'vision_model.encoder.layers.3.self_attn.out_proj.bias', 'vision_model.encoder.layers.23.mlp.fc2.weight', 'vision_model.encoder.layers.21.layer_norm2.bias', 'vision_model.encoder.layers.13.layer_norm1.weight', 'vision_model.encoder.layers.23.self_attn.v_proj.weight', 'vision_model.encoder.layers.18.self_attn.q_proj.weight', 'vision_model.encoder.layers.22.self_attn.q_proj.bias', 'vision_model.encoder.layers.4.layer_norm2.weight', 'vision_model.encoder.layers.16.self_attn.out_proj.weight', 'vision_model.encoder.layers.9.self_attn.k_proj.bias', 'vision_model.encoder.layers.11.self_attn.q_proj.weight', 'vision_model.encoder.layers.18.self_attn.out_proj.weight', 'vision_model.encoder.layers.19.self_attn.out_proj.weight', 'vision_model.encoder.layers.2.self_attn.v_proj.weight', 'vision_model.encoder.layers.23.layer_norm2.bias', 'vision_model.encoder.layers.1.self_attn.out_proj.weight', 'vision_model.encoder.layers.6.self_attn.q_proj.bias', 'vision_model.encoder.layers.5.mlp.fc1.weight', 'vision_model.encoder.layers.4.self_attn.k_proj.bias', 'vision_model.encoder.layers.20.mlp.fc1.bias', 'vision_model.encoder.layers.1.layer_norm1.bias', 'vision_model.encoder.layers.6.self_attn.k_proj.weight', 'vision_model.encoder.layers.19.self_attn.q_proj.bias', 'vision_model.encoder.layers.17.mlp.fc2.bias', 'vision_model.encoder.layers.9.mlp.fc2.weight', 'vision_model.encoder.layers.1.mlp.fc2.bias', 'vision_model.encoder.layers.5.mlp.fc1.bias', 'vision_model.encoder.layers.20.self_attn.q_proj.bias', 'vision_model.encoder.layers.14.self_attn.out_proj.bias', 'vision_model.encoder.layers.9.mlp.fc1.weight', 'vision_model.encoder.layers.13.layer_norm1.bias', 'vision_model.encoder.layers.21.self_attn.out_proj.weight', 'vision_model.encoder.layers.22.mlp.fc1.weight', 'vision_model.encoder.layers.21.self_attn.out_proj.bias', 'vision_model.encoder.layers.21.self_attn.k_proj.weight', 'vision_model.encoder.layers.4.self_attn.v_proj.bias', 'vision_model.encoder.layers.15.mlp.fc2.weight', 'vision_model.encoder.layers.21.self_attn.k_proj.bias', 'vision_model.embeddings.position_ids', 'vision_model.encoder.layers.11.layer_norm1.weight', 'vision_model.encoder.layers.17.mlp.fc1.weight', 'vision_model.encoder.layers.16.layer_norm1.bias', 'vision_model.[1,3]<stderr>:encoder.layers.9.layer_norm2.bias', 'vision_model.encoder.layers.4.layer_norm1.bias', 'vision_model.encoder.layers.12.layer_norm1.weight', 'vision_model.encoder.layers.5.layer_norm1.bias', 'vision_model.encoder.layers.2.mlp.fc1.bias', 'vision_model.encoder.layers.9.layer_norm1.bias', 'vision_model.encoder.layers.21.layer_norm1.bias', 'vision_model.encoder.layers.7.layer_norm1.bias', 'vision_model.encoder.layers.14.mlp.fc1.weight', 'vision_model.encoder.layers.3.self_attn.k_proj.weight', 'vision_model.encoder.layers.23.layer_norm1.bias', 'vision_model.encoder.layers.6.layer_norm1.weight', 'vision_model.encoder.layers.13.self_attn.k_proj.bias', 'vision_model.encoder.layers.3.self_attn.v_proj.weight', 'vision_model.encoder.layers.7.mlp.fc2.bias', 'vision_model.encoder.layers.6.layer_norm2.bias', 'vision_model.encoder.layers.2.mlp.fc1.weight', 'vision_model.encoder.layers.0.self_attn.q_proj.weight', 'vision_model.encoder.layers.10.self_attn.out_proj.bias', 'vision_model.encoder.layers.13.mlp.fc1.weight', 'vision_model.encoder.layers.22.layer_norm2.bias', 'vision_model.encoder.layers.0.self_attn.v_proj.weight', 'vision_model.pre_layrnorm.weight', 'vision_model.encoder.layers.11.layer_norm2.bias', 'vision_model.encoder.layers.20.mlp.fc2.bias', 'vision_model.encoder.layers.19.layer_norm1.bias', 'vision_model.encoder.layers.19.mlp.fc2.bias', 'vision_model.encoder.layers.12.self_attn.out_proj.bias', 'vision_model.encoder.layers.12.self_attn.k_proj.weight', 'vision_model.embeddings.patch_embedding.weight', 'vision_model.encoder.layers.10.self_attn.v_proj.bias', 'vision_model.encoder.layers.11.self_attn.v_proj.bias', 'vision_model.encoder.layers.2.self_attn.k_proj.bias', 'vision_model.encoder.layers.0.self_attn.out_proj.bias', 'vision_model.encoder.layers.12.layer_norm2.bias', 'vision_model.encoder.layers.6.mlp.fc2.bias', 'vision_model.encoder.layers.10.mlp.fc2.weight', 'vision_model.encoder.layers.9.self_attn.q_proj.weight', 'vision_model.encoder.layers.13.layer_norm2.bias', 'vision_model.encoder.layers.17.mlp.fc1.bias', 'vision_model.encoder.layers.5.layer_norm1.weight', 'vision_model.encoder.layers.15.self_attn.v_proj.weight', 'vision_model.encoder.layers.21.layer_norm1.weight', 'vision_model.encoder.layers.12.self_attn.k_proj.bias', 'vision_model.encoder.layers.1.layer_norm1.weight', 'vision_model.encoder.layers.16.self_attn.out_proj.bias', 'vision_model.encoder.layers.7.layer_norm2.bias', 'vision_model.encoder.layers.14.mlp.fc2.weight', 'vision_model.encoder.layers.12.mlp.fc2.weight', 'vision_model.encoder.layers.1.self_attn.out_proj.bias', 'vision_model.encoder.layers.22.layer_norm1.weight', 'vision_model.encoder.layers.3.layer_norm1.weight', 'vision_model.encoder.layers.13.self_attn.q_proj.bias', 'vision_model.encoder.layers.14.self_attn.out_proj.weight', 'vision_model.encoder.layers.13.self_attn.q_proj.weight', 'vision_model.encoder.layers.19.mlp.fc1.bias', 'vision_model.encoder.layers.21.mlp.fc2.bias', 'vision_model.encoder.layers.19.self_attn.v_proj.bias', 'vision_model.encoder.layers.20.layer_norm1.weight', 'vision_model.encoder.layers.14.self_attn.k_proj.bias', 'vision_model.encoder.layers.2.mlp.fc2.weight', 'vision_model.encoder.layers.6.self_attn.out_proj.bias', 'vision_model.encoder.layers.6.mlp.fc1.bias', 'vision_model.encoder.layers.10.mlp.fc1.bias', 'vision_model.embeddings.class_embedding', 'vision_model.encoder.layers.6.self_attn.out_proj.weight', 'vision_model.encoder.layers.6.self_attn.v_proj.bias', 'vision_model.encoder.layers.14.mlp.fc2.bias', 'vision_model.encoder.layers.18.layer_norm1.bias', 'vision_model.encoder.layers.22.self_attn.v_proj.bias', 'vision_model.encoder.layers.20.layer_norm2.weight', 'vision_model.encoder.layers.22.mlp.fc2.weight', 'vision_model.encoder.layers.17.self_attn.v_proj.bias', 'vision_model.encoder.layers.15.layer_norm1.weight', 'vision_model.encoder.layers.6.mlp.fc2.weight', 'vision_model.encoder.layers.15.self_attn.k_proj.weight', 'vision_model.encoder.layers.16.self_attn.v_proj.bias', 'vision_model.encoder.layers.23.layer_norm1.weight', 'vision_model.encoder.layers.11.mlp.fc2.bi[1,3]<stderr>:as', 'vision_model.encoder.layers.8.self_attn.out_proj.weight', 'vision_model.encoder.layers.2.mlp.fc2.bias', 'vision_model.encoder.layers.5.self_attn.out_proj.weight', 'vision_model.encoder.layers.20.self_attn.q_proj.weight', 'vision_model.encoder.layers.14.layer_norm2.weight', 'vision_model.encoder.layers.18.self_attn.v_proj.bias', 'vision_model.encoder.layers.15.self_attn.q_proj.weight', 'vision_model.encoder.layers.8.mlp.fc2.weight', 'vision_model.encoder.layers.8.self_attn.v_proj.weight', 'vision_model.encoder.layers.20.layer_norm2.bias', 'vision_model.encoder.layers.10.self_attn.q_proj.bias', 'vision_model.encoder.layers.15.self_attn.v_proj.bias', 'vision_model.encoder.layers.8.layer_norm2.weight', 'vision_model.encoder.layers.22.self_attn.out_proj.bias', 'vision_model.encoder.layers.7.self_attn.v_proj.bias', 'vision_model.encoder.layers.7.layer_norm1.weight', 'vision_model.encoder.layers.16.layer_norm2.bias', 'vision_model.encoder.layers.23.mlp.fc1.weight', 'vision_model.encoder.layers.7.mlp.fc1.bias', 'vision_model.encoder.layers.11.self_attn.out_proj.weight', 'vision_model.encoder.layers.23.layer_norm2.weight', 'vision_model.encoder.layers.3.layer_norm1.bias', 'vision_model.encoder.layers.3.self_attn.out_proj.weight', 'vision_model.encoder.layers.17.self_attn.out_proj.bias', 'vision_model.encoder.layers.15.mlp.fc1.weight', 'vision_model.encoder.layers.9.self_attn.q_proj.bias', 'vision_model.embeddings.position_embedding.weight', 'vision_model.encoder.layers.15.self_attn.k_proj.bias', 'vision_model.encoder.layers.8.self_attn.v_proj.bias', 'vision_model.encoder.layers.13.self_attn.v_proj.weight', 'logit_scale', 'vision_model.encoder.layers.18.mlp.fc1.weight', 'vision_model.encoder.layers.17.layer_norm1.weight', 'vision_model.encoder.layers.1.self_attn.v_proj.bias', 'vision_model.encoder.layers.3.mlp.fc2.weight', 'vision_model.encoder.layers.21.self_attn.v_proj.weight', 'vision_model.encoder.layers.0.layer_norm2.bias', 'vision_model.encoder.layers.0.mlp.fc1.weight', 'vision_model.encoder.layers.17.self_attn.q_proj.bias', 'vision_model.encoder.layers.0.self_attn.k_proj.weight', 'vision_model.encoder.layers.18.mlp.fc2.weight', 'vision_model.encoder.layers.4.self_attn.q_proj.weight', 'vision_model.encoder.layers.16.mlp.fc2.bias', 'vision_model.encoder.layers.16.self_attn.q_proj.weight', 'vision_model.encoder.layers.23.mlp.fc2.bias', 'vision_model.encoder.layers.7.self_attn.out_proj.bias', 'vision_model.encoder.layers.4.self_attn.v_proj.weight', 'vision_model.encoder.layers.8.self_attn.out_proj.bias', 'vision_model.encoder.layers.14.self_attn.v_proj.weight', 'vision_model.encoder.layers.17.self_attn.k_proj.weight', 'vision_model.encoder.layers.17.self_attn.q_proj.weight', 'vision_model.encoder.layers.12.mlp.fc1.bias', 'vision_model.encoder.layers.23.self_attn.k_proj.bias', 'vision_model.encoder.layers.9.mlp.fc2.bias', 'vision_model.encoder.layers.9.self_attn.v_proj.weight', 'vision_model.encoder.layers.12.self_attn.q_proj.bias', 'vision_model.encoder.layers.18.layer_norm2.weight', 'vision_model.encoder.layers.4.self_attn.q_proj.bias', 'vision_model.encoder.layers.10.layer_norm2.weight', 'vision_model.encoder.layers.3.mlp.fc1.weight', 'vision_model.encoder.layers.10.self_attn.k_proj.bias', 'vision_model.encoder.layers.8.self_attn.q_proj.weight', 'vision_model.encoder.layers.4.mlp.fc1.weight', 'vision_model.encoder.layers.17.self_attn.k_proj.bias', 'vision_model.encoder.layers.0.layer_norm1.weight', 'vision_model.encoder.layers.1.self_attn.k_proj.weight', 'vision_model.encoder.layers.7.self_attn.k_proj.weight', 'vision_model.encoder.layers.19.layer_norm1.weight', 'vision_model.encoder.layers.12.mlp.fc1.weight', 'vision_model.encoder.layers.3.self_attn.q_proj.bias', 'vision_model.encoder.layers.14.layer_norm2.bias', 'vision_model.encoder.layers.4.layer_norm2.bias', 'vision_model.encoder.layers.14.mlp.fc1.bias', 'vision_model.encoder.layers.3.self_attn.v_proj.bias', 'vision_model.encoder.layers.14.layer_norm1.weight', 'vision_model.encoder.layers.16.self_attn.k_proj.weight', 'vision_model.encoder.layers.11.self_attn.v_proj[1,3]<stderr>:.weight', 'vision_model.encoder.layers.6.self_attn.v_proj.weight', 'vision_model.encoder.layers.11.layer_norm1.bias', 'vision_model.encoder.layers.18.self_attn.q_proj.bias', 'vision_model.encoder.layers.18.mlp.fc1.bias', 'vision_model.encoder.layers.11.self_attn.k_proj.weight', 'vision_model.encoder.layers.18.layer_norm1.weight', 'vision_model.encoder.layers.3.layer_norm2.weight', 'vision_model.encoder.layers.3.layer_norm2.bias', 'vision_model.encoder.layers.19.mlp.fc1.weight', 'vision_model.encoder.layers.12.self_attn.v_proj.bias', 'vision_model.encoder.layers.20.mlp.fc2.weight', 'vision_model.encoder.layers.10.self_attn.k_proj.weight', 'vision_model.encoder.layers.4.self_attn.out_proj.bias', 'vision_model.encoder.layers.19.layer_norm2.bias', 'vision_model.encoder.layers.15.self_attn.q_proj.bias', 'vision_model.encoder.layers.9.layer_norm1.weight', 'vision_model.encoder.layers.20.mlp.fc1.weight', 'vision_model.encoder.layers.23.mlp.fc1.bias', 'vision_model.encoder.layers.6.layer_norm2.weight', 'vision_model.encoder.layers.21.mlp.fc1.bias', 'vision_model.encoder.layers.19.self_attn.k_proj.weight', 'vision_model.encoder.layers.3.self_attn.k_proj.bias', 'vision_model.encoder.layers.23.self_attn.out_proj.bias', 'vision_model.encoder.layers.5.self_attn.q_proj.weight', 'vision_model.encoder.layers.10.layer_norm2.bias', 'vision_model.encoder.layers.15.layer_norm2.weight', 'vision_model.encoder.layers.8.layer_norm1.bias', 'vision_model.encoder.layers.22.self_attn.k_proj.bias', 'vision_model.encoder.layers.9.mlp.fc1.bias', 'vision_model.encoder.layers.2.self_attn.q_proj.weight', 'vision_model.encoder.layers.7.self_attn.out_proj.weight', 'vision_model.encoder.layers.21.self_attn.q_proj.bias', 'vision_model.encoder.layers.16.mlp.fc2.weight', 'vision_model.encoder.layers.3.mlp.fc2.bias', 'vision_model.encoder.layers.20.self_attn.out_proj.bias', 'vision_model.encoder.layers.13.mlp.fc1.bias', 'vision_model.encoder.layers.2.self_attn.v_proj.bias', 'vision_model.encoder.layers.6.self_attn.k_proj.bias', 'vision_model.encoder.layers.16.self_attn.q_proj.bias', 'vision_model.encoder.layers.17.layer_norm1.bias', 'vision_model.encoder.layers.10.self_attn.v_proj.weight', 'vision_model.encoder.layers.22.layer_norm2.weight', 'vision_model.encoder.layers.10.mlp.fc2.bias', 'vision_model.encoder.layers.8.mlp.fc2.bias', 'vision_model.encoder.layers.8.self_attn.k_proj.bias', 'vision_model.encoder.layers.22.mlp.fc2.bias', 'vision_model.encoder.layers.6.layer_norm1.bias', 'vision_model.encoder.layers.17.self_attn.v_proj.weight', 'vision_model.encoder.layers.18.self_attn.out_proj.bias', 'vision_model.encoder.layers.18.self_attn.v_proj.weight', 'vision_model.encoder.layers.9.self_attn.out_proj.bias', 'vision_model.encoder.layers.12.self_attn.v_proj.weight', 'vision_model.encoder.layers.5.mlp.fc2.weight', 'vision_model.encoder.layers.1.self_attn.q_proj.weight', 'vision_model.encoder.layers.15.layer_norm1.bias', 'vision_model.encoder.layers.17.mlp.fc2.weight', 'vision_model.encoder.layers.20.self_attn.k_proj.bias', 'vision_model.encoder.layers.15.mlp.fc2.bias', 'vision_model.encoder.layers.7.self_attn.k_proj.bias', 'vision_model.encoder.layers.19.self_attn.q_proj.weight', 'vision_model.post_layernorm.bias', 'vision_model.encoder.layers.20.layer_norm1.bias', 'vision_model.encoder.layers.17.layer_norm2.weight', 'vision_model.encoder.layers.8.layer_norm1.weight', 'vision_model.encoder.layers.10.layer_norm1.bias', 'vision_model.encoder.layers.14.self_attn.k_proj.weight', 'vision_model.encoder.layers.7.layer_norm2.weight', 'vision_model.encoder.layers.12.self_attn.q_proj.weight', 'vision_model.encoder.layers.16.self_attn.k_proj.bias', 'vision_model.encoder.layers.7.self_attn.q_proj.weight', 'vision_model.encoder.layers.21.mlp.fc1.weight', 'vision_model.encoder.layers.4.self_attn.k_proj.weight', 'vision_model.encoder.layers.4.mlp.fc1.bias', 'vision_model.encoder.layers.14.self_attn.v_proj.bias', 'vision_model.encoder.layers.19.self_attn.out_proj.bias', 'vision_model.encoder.layers.20.self_attn.k_proj.weight', 'vision_model.encoder.layers.9.self_attn.out_proj.we[1,3]<stderr>:ight', 'vision_model.encoder.layers.5.layer_norm2.weight', 'vision_model.encoder.layers.12.mlp.fc2.bias', 'vision_model.encoder.layers.23.self_attn.v_proj.bias', 'vision_model.encoder.layers.12.self_attn.out_proj.weight', 'vision_model.encoder.layers.22.self_attn.out_proj.weight', 'vision_model.encoder.layers.9.self_attn.k_proj.weight', 'vision_model.encoder.layers.11.mlp.fc1.bias', 'vision_model.encoder.layers.22.mlp.fc1.bias', 'vision_model.encoder.layers.23.self_attn.q_proj.bias', 'vision_model.encoder.layers.10.mlp.fc1.weight', 'vision_model.encoder.layers.21.self_attn.v_proj.bias', 'vision_model.encoder.layers.1.mlp.fc2.weight', 'vision_model.encoder.layers.11.self_attn.out_proj.bias', 'vision_model.encoder.layers.15.layer_norm2.bias', 'vision_model.encoder.layers.17.self_attn.out_proj.weight', 'vision_model.encoder.layers.6.mlp.fc1.weight', 'vision_model.encoder.layers.13.mlp.fc2.bias', 'vision_model.encoder.layers.19.layer_norm2.weight', 'vision_model.encoder.layers.9.layer_norm2.weight', 'vision_model.encoder.layers.20.self_attn.v_proj.weight', 'vision_model.encoder.layers.0.mlp.fc1.bias', 'vision_model.encoder.layers.15.self_attn.out_proj.bias', 'vision_model.encoder.layers.18.self_attn.k_proj.weight', 'vision_model.encoder.layers.0.layer_norm2.weight', 'vision_model.encoder.layers.1.layer_norm2.weight', 'vision_model.encoder.layers.18.layer_norm2.bias', 'vision_model.encoder.layers.14.self_attn.q_proj.weight', 'vision_model.encoder.layers.1.self_attn.v_proj.weight', 'vision_model.encoder.layers.21.layer_norm2.weight', 'vision_model.encoder.layers.7.mlp.fc1.weight', 'vision_model.encoder.layers.22.self_attn.k_proj.weight', 'vision_model.encoder.layers.0.mlp.fc2.weight', 'vision_model.encoder.layers.11.self_attn.q_proj.bias', 'vision_model.encoder.layers.20.self_attn.v_proj.bias', 'vision_model.encoder.layers.14.layer_norm1.bias', 'vision_model.encoder.layers.12.layer_norm1.bias', 'vision_model.encoder.layers.23.self_attn.q_proj.weight', 'vision_model.encoder.layers.16.mlp.fc1.bias', 'vision_model.encoder.layers.1.self_attn.k_proj.bias', 'vision_model.encoder.layers.2.layer_norm1.bias', 'vision_model.encoder.layers.8.mlp.fc1.weight', 'vision_model.encoder.layers.7.self_attn.v_proj.weight', 'vision_model.encoder.layers.1.self_attn.q_proj.bias', 'vision_model.encoder.layers.0.self_attn.q_proj.bias', 'vision_model.encoder.layers.13.self_attn.v_proj.bias', 'vision_model.encoder.layers.11.mlp.fc2.weight', 'vision_model.encoder.layers.13.self_attn.out_proj.bias', 'vision_model.encoder.layers.5.layer_norm2.bias', 'vision_model.encoder.layers.2.layer_norm2.bias', 'vision_model.encoder.layers.8.self_attn.k_proj.weight', 'vision_model.encoder.layers.2.self_attn.k_proj.weight', 'vision_model.encoder.layers.22.self_attn.q_proj.weight', 'vision_model.encoder.layers.17.layer_norm2.bias', 'vision_model.encoder.layers.3.mlp.fc1.bias', 'vision_model.encoder.layers.6.self_attn.q_proj.weight', 'vision_model.encoder.layers.7.mlp.fc2.weight', 'vision_model.encoder.layers.18.self_attn.k_proj.bias', 'vision_model.encoder.layers.18.mlp.fc2.bias', 'vision_model.encoder.layers.13.mlp.fc2.weight', 'vision_model.encoder.layers.10.layer_norm1.weight', 'vision_model.encoder.layers.4.mlp.fc2.weight', 'vision_model.encoder.layers.0.self_attn.out_proj.weight', 'vision_model.encoder.layers.5.self_attn.k_proj.weight', 'vision_model.encoder.layers.19.self_attn.v_proj.weight', 'vision_model.encoder.layers.2.self_attn.out_proj.weight', 'vision_model.encoder.layers.8.self_attn.q_proj.bias', 'vision_model.encoder.layers.13.self_attn.k_proj.weight', 'vision_model.encoder.layers.16.layer_norm2.weight', 'vision_model.encoder.layers.19.self_attn.k_proj.bias', 'vision_model.encoder.layers.20.self_attn.out_proj.weight', 'vision_model.post_layernorm.weight', 'vision_model.encoder.layers.4.mlp.fc2.bias', 'vision_model.encoder.layers.2.self_attn.q_proj.bias', 'vision_model.encoder.layers.13.self_attn.out_proj.weight', 'vision_model.encoder.layers.15.self_attn.out_proj.weight', 'vision_model.encoder.layers.1.mlp.fc1.weight', 'vision_model.encoder.layers.5.self_a[1,3]<stderr>:ttn.v_proj.bias', 'vision_model.encoder.layers.5.self_attn.out_proj.bias', 'text_projection.weight', 'vision_model.encoder.layers.14.self_attn.q_proj.bias', 'vision_model.encoder.layers.10.self_attn.out_proj.weight', 'vision_model.encoder.layers.0.layer_norm1.bias', 'vision_model.encoder.layers.9.self_attn.v_proj.bias', 'vision_model.encoder.layers.0.mlp.fc2.bias', 'vision_model.encoder.layers.19.mlp.fc2.weight', 'vision_model.encoder.layers.22.layer_norm1.bias', 'vision_model.encoder.layers.11.mlp.fc1.weight']
2023-08-01 15:36:21 [1,3]<stderr>:- This IS expected if you are initializing CLIPTextModel from the checkpoint of a model trained on another task or with another architecture (e.g. initializing a BertForSequenceClassification model from a BertForPreTraining model).
2023-08-01 15:36:21 [1,3]<stderr>:- This IS NOT expected if you are initializing CLIPTextModel from the checkpoint of a model that you expect to be exactly identical (initializing a BertForSequenceClassification model from a BertForSequenceClassification model).
2023-08-01 15:36:21 [1,12]<stdout>:Manual init: model.diffusion_model.input_blocks.0.0.weight
2023-08-01 15:36:21 [1,12]<stdout>:Deleting key model.diffusion_model.input_blocks.0.0.weight from state_dict.
2023-08-01 15:36:24 [1,14]<stdout>:Manual init: model.diffusion_model.input_blocks.0.0.weight
2023-08-01 15:36:24 [1,14]<stdout>:Deleting key model.diffusion_model.input_blocks.0.0.weight from state_dict.
2023-08-01 15:36:24 [1,6]<stdout>:Manual init: model.diffusion_model.input_blocks.0.0.weight
2023-08-01 15:36:24 [1,11]<stdout>:Manual init: model.diffusion_model.input_blocks.0.0.weight
2023-08-01 15:36:24 [1,6]<stdout>:Deleting key model.diffusion_model.input_blocks.0.0.weight from state_dict.
2023-08-01 15:36:24 [1,8]<stdout>:Manual init: model.diffusion_model.input_blocks.0.0.weight
2023-08-01 15:36:24 [1,11]<stdout>:Deleting key model.diffusion_model.input_blocks.0.0.weight from state_dict.
2023-08-01 15:36:24 [1,8]<stdout>:Deleting key model.diffusion_model.input_blocks.0.0.weight from state_dict.
2023-08-01 15:36:24 [1,1]<stdout>:Manual init: model.diffusion_model.input_blocks.0.0.weight
2023-08-01 15:36:24 [1,1]<stdout>:Deleting key model.diffusion_model.input_blocks.0.0.weight from state_dict.
2023-08-01 15:36:24 [1,0]<stdout>:Manual init: model.diffusion_model.input_blocks.0.0.weight
2023-08-01 15:36:24 [1,0]<stdout>:Deleting key model.diffusion_model.input_blocks.0.0.weight from state_dict.
2023-08-01 15:36:24 [1,7]<stdout>:Manual init: model.diffusion_model.input_blocks.0.0.weight
2023-08-01 15:36:24 [1,13]<stdout>:Manual init: model.diffusion_model.input_blocks.0.0.weight
2023-08-01 15:36:24 [1,7]<stdout>:Deleting key model.diffusion_model.input_blocks.0.0.weight from state_dict.
2023-08-01 15:36:24 [1,13]<stdout>:Deleting key model.diffusion_model.input_blocks.0.0.weight from state_dict.
2023-08-01 15:36:24 [1,5]<stdout>:Manual init: model.diffusion_model.input_blocks.0.0.weight
2023-08-01 15:36:24 [1,5]<stdout>:Deleting key model.diffusion_model.input_blocks.0.0.weight from state_dict.
2023-08-01 15:36:24 [1,15]<stdout>:Manual init: model.diffusion_model.input_blocks.0.0.weight
2023-08-01 15:36:24 [1,15]<stdout>:Deleting key model.diffusion_model.input_blocks.0.0.weight from state_dict.
2023-08-01 15:36:24 [1,9]<stdout>:Manual init: model.diffusion_model.input_blocks.0.0.weight
2023-08-01 15:36:24 [1,9]<stdout>:Deleting key model.diffusion_model.input_blocks.0.0.weight from state_dict.
2023-08-01 15:36:24 [1,2]<stdout>:Manual init: model.diffusion_model.input_blocks.0.0.weight
2023-08-01 15:36:24 [1,2]<stdout>:Deleting key model.diffusion_model.input_blocks.0.0.weight from state_dict.
2023-08-01 15:36:24 [1,10]<stdout>:Manual init: model.diffusion_model.input_blocks.0.0.weight
2023-08-01 15:36:24 [1,10]<stdout>:Deleting key model.diffusion_model.input_blocks.0.0.weight from state_dict.
2023-08-01 15:36:24 [1,12]<stdout>:Restored from stable_diffusion/models/ldm/stable-diffusion-v1/v1-5-pruned-emaonly.ckpt with 1 missing and 2 unexpected keys
2023-08-01 15:36:24 [1,12]<stdout>:Missing Keys: ['model.diffusion_model.input_blocks.0.0.weight']
2023-08-01 15:36:24 [1,12]<stdout>:Unexpected Keys: ['model_ema.decay', 'model_ema.num_updates']
2023-08-01 15:36:24 [1,4]<stdout>:Manual init: model.diffusion_model.input_blocks.0.0.weight
2023-08-01 15:36:24 [1,4]<stdout>:Deleting key model.diffusion_model.input_blocks.0.0.weight from state_dict.
2023-08-01 15:36:24 [1,3]<stdout>:Manual init: model.diffusion_model.input_blocks.0.0.weight
2023-08-01 15:36:24 [1,3]<stdout>:Deleting key model.diffusion_model.input_blocks.0.0.weight from state_dict.
2023-08-01 15:36:24 [1,15]<stdout>:Restored from stable_diffusion/models/ldm/stable-diffusion-v1/v1-5-pruned-emaonly.ckpt with 1 missing and 2 unexpected keys
2023-08-01 15:36:24 [1,15]<stdout>:Missing Keys: ['model.diffusion_model.input_blocks.0.0.weight']
2023-08-01 15:36:24 [1,15]<stdout>:Unexpected Keys: ['model_ema.decay', 'model_ema.num_updates']
2023-08-01 15:36:24 [1,5]<stdout>:Restored from stable_diffusion/models/ldm/stable-diffusion-v1/v1-5-pruned-emaonly.ckpt with 1 missing and 2 unexpected keys
2023-08-01 15:36:24 [1,5]<stdout>:Missing Keys: ['model.diffusion_model.input_blocks.0.0.weight']
2023-08-01 15:36:24 [1,5]<stdout>:Unexpected Keys: ['model_ema.decay', 'model_ema.num_updates']
2023-08-01 15:36:24 [1,10]<stdout>:Restored from stable_diffusion/models/ldm/stable-diffusion-v1/v1-5-pruned-emaonly.ckpt with 1 missing and 2 unexpected keys
2023-08-01 15:36:24 [1,10]<stdout>:Missing Keys: ['model.diffusion_model.input_blocks.0.0.weight']
2023-08-01 15:36:24 [1,10]<stdout>:Unexpected Keys: ['model_ema.decay', 'model_ema.num_updates']
2023-08-01 15:36:24 [1,13]<stdout>:Restored from stable_diffusion/models/ldm/stable-diffusion-v1/v1-5-pruned-emaonly.ckpt with 1 missing and 2 unexpected keys
2023-08-01 15:36:24 [1,13]<stdout>:Missing Keys: ['model.diffusion_model.input_blocks.0.0.weight']
2023-08-01 15:36:24 [1,13]<stdout>:Unexpected Keys: ['model_ema.decay', 'model_ema.num_updates']
2023-08-01 15:36:24 [1,2]<stdout>:Restored from stable_diffusion/models/ldm/stable-diffusion-v1/v1-5-pruned-emaonly.ckpt with 1 missing and 2 unexpected keys
2023-08-01 15:36:24 [1,2]<stdout>:Missing Keys: ['model.diffusion_model.input_blocks.0.0.weight']
2023-08-01 15:36:24 [1,2]<stdout>:Unexpected Keys: ['model_ema.decay', 'model_ema.num_updates']
2023-08-01 15:36:24 [1,8]<stdout>:Restored from stable_diffusion/models/ldm/stable-diffusion-v1/v1-5-pruned-emaonly.ckpt with 1 missing and 2 unexpected keys
2023-08-01 15:36:24 [1,8]<stdout>:Missing Keys: ['model.diffusion_model.input_blocks.0.0.weight']
2023-08-01 15:36:24 [1,8]<stdout>:Unexpected Keys: ['model_ema.decay', 'model_ema.num_updates']
2023-08-01 15:36:24 [1,1]<stdout>:Restored from stable_diffusion/models/ldm/stable-diffusion-v1/v1-5-pruned-emaonly.ckpt with 1 missing and 2 unexpected keys
2023-08-01 15:36:24 [1,1]<stdout>:Missing Keys: ['model.diffusion_model.input_blocks.0.0.weight']
2023-08-01 15:36:24 [1,1]<stdout>:Unexpected Keys: ['model_ema.decay', 'model_ema.num_updates']
2023-08-01 15:36:24 [1,11]<stdout>:Restored from stable_diffusion/models/ldm/stable-diffusion-v1/v1-5-pruned-emaonly.ckpt with 1 missing and 2 unexpected keys
2023-08-01 15:36:24 [1,11]<stdout>:Missing Keys: ['model.diffusion_model.input_blocks.0.0.weight']
2023-08-01 15:36:24 [1,11]<stdout>:Unexpected Keys: ['model_ema.decay', 'model_ema.num_updates']
2023-08-01 15:36:24 [1,14]<stdout>:Restored from stable_diffusion/models/ldm/stable-diffusion-v1/v1-5-pruned-emaonly.ckpt with 1 missing and 2 unexpected keys
2023-08-01 15:36:24 [1,14]<stdout>:Missing Keys: ['model.diffusion_model.input_blocks.0.0.weight']
2023-08-01 15:36:24 [1,14]<stdout>:Unexpected Keys: ['model_ema.decay', 'model_ema.num_updates']
2023-08-01 15:36:24 [1,12]<stdout>:Keeping EMAs of 688.
2023-08-01 15:36:24 [1,12]<stdout>:Merged modelckpt-cfg: 
2023-08-01 15:36:24 [1,12]<stdout>:{'target': 'pytorch_lightning.callbacks.ModelCheckpoint', 'params': {'dirpath': '/mnt/model/instruct-p2p/certain-webvid-bs8_10%/train_certain-webvid-bs8_10%/checkpoints', 'filename': '{epoch:06}', 'verbose': True, 'save_last': True}}
2023-08-01 15:36:24 [1,12]<stdout>:Caution: Saving checkpoints every n train steps without deleting. This might require some free space.
2023-08-01 15:36:24 [1,4]<stdout>:Restored from stable_diffusion/models/ldm/stable-diffusion-v1/v1-5-pruned-emaonly.ckpt with 1 missing and 2 unexpected keys
2023-08-01 15:36:24 [1,4]<stdout>:Missing Keys: ['model.diffusion_model.input_blocks.0.0.weight']
2023-08-01 15:36:24 [1,4]<stdout>:Unexpected Keys: ['model_ema.decay', 'model_ema.num_updates']
2023-08-01 15:36:24 [1,15]<stdout>:Keeping EMAs of 688.
2023-08-01 15:36:24 [1,15]<stdout>:Merged modelckpt-cfg: 
2023-08-01 15:36:24 [1,15]<stdout>:{'target': 'pytorch_lightning.callbacks.ModelCheckpoint', 'params': {'dirpath': '/mnt/model/instruct-p2p/certain-webvid-bs8_10%/train_certain-webvid-bs8_10%/checkpoints', 'filename': '{epoch:06}', 'verbose': True, 'save_last': True}}
2023-08-01 15:36:24 [1,15]<stdout>:Caution: Saving checkpoints every n train steps without deleting. This might require some free space.
2023-08-01 15:36:24 [1,0]<stdout>:Restored from stable_diffusion/models/ldm/stable-diffusion-v1/v1-5-pruned-emaonly.ckpt with 1 missing and 2 unexpected keys
2023-08-01 15:36:24 [1,0]<stdout>:Missing Keys: ['model.diffusion_model.input_blocks.0.0.weight']
2023-08-01 15:36:24 [1,0]<stdout>:Unexpected Keys: ['model_ema.decay', 'model_ema.num_updates']
2023-08-01 15:36:24 [1,10]<stdout>:Keeping EMAs of 688.
2023-08-01 15:36:24 [1,10]<stdout>:Merged modelckpt-cfg: 
2023-08-01 15:36:24 [1,10]<stdout>:{'target': 'pytorch_lightning.callbacks.ModelCheckpoint', 'params': {'dirpath': '/mnt/model/instruct-p2p/certain-webvid-bs8_10%/train_certain-webvid-bs8_10%/checkpoints', 'filename': '{epoch:06}', 'verbose': True, 'save_last': True}}
2023-08-01 15:36:24 [1,10]<stdout>:Caution: Saving checkpoints every n train steps without deleting. This might require some free space.
2023-08-01 15:36:27 [1,6]<stdout>:Restored from stable_diffusion/models/ldm/stable-diffusion-v1/v1-5-pruned-emaonly.ckpt with 1 missing and 2 unexpected keys
2023-08-01 15:36:27 [1,6]<stdout>:Missing Keys: ['model.diffusion_model.input_blocks.0.0.weight']
2023-08-01 15:36:27 [1,6]<stdout>:Unexpected Keys: ['model_ema.decay', 'model_ema.num_updates']
2023-08-01 15:36:27 [1,1]<stdout>:Keeping EMAs of 688.
2023-08-01 15:36:27 [1,1]<stdout>:Merged modelckpt-cfg: 
2023-08-01 15:36:27 [1,1]<stdout>:{'target': 'pytorch_lightning.callbacks.ModelCheckpoint', 'params': {'dirpath': '/mnt/model/instruct-p2p/certain-webvid-bs8_10%/train_certain-webvid-bs8_10%/checkpoints', 'filename': '{epoch:06}', 'verbose': True, 'save_last': True}}
2023-08-01 15:36:27 [1,1]<stdout>:Caution: Saving checkpoints every n train steps without deleting. This might require some free space.
2023-08-01 15:36:27 [1,2]<stdout>:Keeping EMAs of 688.
2023-08-01 15:36:27 [1,2]<stdout>:Merged modelckpt-cfg: 
2023-08-01 15:36:27 [1,2]<stdout>:{'target': 'pytorch_lightning.callbacks.ModelCheckpoint', 'params': {'dirpath': '/mnt/model/instruct-p2p/certain-webvid-bs8_10%/train_certain-webvid-bs8_10%/checkpoints', 'filename': '{epoch:06}', 'verbose': True, 'save_last': True}}
2023-08-01 15:36:27 [1,2]<stdout>:Caution: Saving checkpoints every n train steps without deleting. This might require some free space.
2023-08-01 15:36:27 [1,11]<stdout>:Keeping EMAs of 688.
2023-08-01 15:36:27 [1,5]<stdout>:Keeping EMAs of 688.
2023-08-01 15:36:27 [1,11]<stdout>:Merged modelckpt-cfg: 
2023-08-01 15:36:27 [1,11]<stdout>:{'target': 'pytorch_lightning.callbacks.ModelCheckpoint', 'params': {'dirpath': '/mnt/model/instruct-p2p/certain-webvid-bs8_10%/train_certain-webvid-bs8_10%/checkpoints', 'filename': '{epoch:06}', 'verbose': True, 'save_last': True}}
2023-08-01 15:36:27 [1,11]<stdout>:Caution: Saving checkpoints every n train steps without deleting. This might require some free space.
2023-08-01 15:36:27 [1,5]<stdout>:Merged modelckpt-cfg: 
2023-08-01 15:36:27 [1,5]<stdout>:{'target': 'pytorch_lightning.callbacks.ModelCheckpoint', 'params': {'dirpath': '/mnt/model/instruct-p2p/certain-webvid-bs8_10%/train_certain-webvid-bs8_10%/checkpoints', 'filename': '{epoch:06}', 'verbose': True, 'save_last': True}}
2023-08-01 15:36:27 [1,5]<stdout>:Caution: Saving checkpoints every n train steps without deleting. This might require some free space.
2023-08-01 15:36:27 [1,14]<stdout>:Keeping EMAs of 688.
2023-08-01 15:36:27 [1,14]<stdout>:Merged modelckpt-cfg: 
2023-08-01 15:36:27 [1,14]<stdout>:{'target': 'pytorch_lightning.callbacks.ModelCheckpoint', 'params': {'dirpath': '/mnt/model/instruct-p2p/certain-webvid-bs8_10%/train_certain-webvid-bs8_10%/checkpoints', 'filename': '{epoch:06}', 'verbose': True, 'save_last': True}}
2023-08-01 15:36:27 [1,14]<stdout>:Caution: Saving checkpoints every n train steps without deleting. This might require some free space.
2023-08-01 15:36:27 [1,8]<stdout>:Keeping EMAs of 688.
2023-08-01 15:36:27 [1,8]<stdout>:Merged modelckpt-cfg: 
2023-08-01 15:36:27 [1,8]<stdout>:{'target': 'pytorch_lightning.callbacks.ModelCheckpoint', 'params': {'dirpath': '/mnt/model/instruct-p2p/certain-webvid-bs8_10%/train_certain-webvid-bs8_10%/checkpoints', 'filename': '{epoch:06}', 'verbose': True, 'save_last': True}}
2023-08-01 15:36:27 [1,8]<stdout>:Caution: Saving checkpoints every n train steps without deleting. This might require some free space.
2023-08-01 15:36:27 [1,13]<stdout>:Keeping EMAs of 688.
2023-08-01 15:36:27 [1,13]<stdout>:Merged modelckpt-cfg: 
2023-08-01 15:36:27 [1,13]<stdout>:{'target': 'pytorch_lightning.callbacks.ModelCheckpoint', 'params': {'dirpath': '/mnt/model/instruct-p2p/certain-webvid-bs8_10%/train_certain-webvid-bs8_10%/checkpoints', 'filename': '{epoch:06}', 'verbose': True, 'save_last': True}}
2023-08-01 15:36:27 [1,13]<stdout>:Caution: Saving checkpoints every n train steps without deleting. This might require some free space.
2023-08-01 15:36:27 [1,4]<stdout>:Keeping EMAs of 688.
2023-08-01 15:36:27 [1,4]<stdout>:Merged modelckpt-cfg: 
2023-08-01 15:36:27 [1,4]<stdout>:{'target': 'pytorch_lightning.callbacks.ModelCheckpoint', 'params': {'dirpath': '/mnt/model/instruct-p2p/certain-webvid-bs8_10%/train_certain-webvid-bs8_10%/checkpoints', 'filename': '{epoch:06}', 'verbose': True, 'save_last': True}}
2023-08-01 15:36:27 [1,4]<stdout>:Caution: Saving checkpoints every n train steps without deleting. This might require some free space.
2023-08-01 15:36:27 [1,9]<stdout>:Restored from stable_diffusion/models/ldm/stable-diffusion-v1/v1-5-pruned-emaonly.ckpt with 1 missing and 2 unexpected keys
2023-08-01 15:36:27 [1,9]<stdout>:Missing Keys: ['model.diffusion_model.input_blocks.0.0.weight']
2023-08-01 15:36:27 [1,9]<stdout>:Unexpected Keys: ['model_ema.decay', 'model_ema.num_updates']
2023-08-01 15:36:27 [1,0]<stdout>:Keeping EMAs of 688.
2023-08-01 15:36:27 [1,0]<stdout>:Merged modelckpt-cfg: 
2023-08-01 15:36:27 [1,0]<stdout>:{'target': 'pytorch_lightning.callbacks.ModelCheckpoint', 'params': {'dirpath': '/mnt/model/instruct-p2p/certain-webvid-bs8_10%/train_certain-webvid-bs8_10%/checkpoints', 'filename': '{epoch:06}', 'verbose': True, 'save_last': True}}
2023-08-01 15:36:27 [1,0]<stdout>:Caution: Saving checkpoints every n train steps without deleting. This might require some free space.
2023-08-01 15:36:27 [1,7]<stdout>:Restored from stable_diffusion/models/ldm/stable-diffusion-v1/v1-5-pruned-emaonly.ckpt with 1 missing and 2 unexpected keys
2023-08-01 15:36:27 [1,7]<stdout>:Missing Keys: ['model.diffusion_model.input_blocks.0.0.weight']
2023-08-01 15:36:27 [1,7]<stdout>:Unexpected Keys: ['model_ema.decay', 'model_ema.num_updates']
2023-08-01 15:36:27 [1,6]<stdout>:Keeping EMAs of 688.
2023-08-01 15:36:27 [1,6]<stdout>:Merged modelckpt-cfg: 
2023-08-01 15:36:27 [1,6]<stdout>:{'target': 'pytorch_lightning.callbacks.ModelCheckpoint', 'params': {'dirpath': '/mnt/model/instruct-p2p/certain-webvid-bs8_10%/train_certain-webvid-bs8_10%/checkpoints', 'filename': '{epoch:06}', 'verbose': True, 'save_last': True}}
2023-08-01 15:36:27 [1,6]<stdout>:Caution: Saving checkpoints every n train steps without deleting. This might require some free space.
2023-08-01 15:36:27 [1,3]<stdout>:Restored from stable_diffusion/models/ldm/stable-diffusion-v1/v1-5-pruned-emaonly.ckpt with 1 missing and 2 unexpected keys
2023-08-01 15:36:27 [1,3]<stdout>:Missing Keys: ['model.diffusion_model.input_blocks.0.0.weight']
2023-08-01 15:36:27 [1,3]<stdout>:Unexpected Keys: ['model_ema.decay', 'model_ema.num_updates']
2023-08-01 15:36:27 [1,9]<stdout>:Keeping EMAs of 688.
2023-08-01 15:36:27 [1,9]<stdout>:Merged modelckpt-cfg: 
2023-08-01 15:36:27 [1,9]<stdout>:{'target': 'pytorch_lightning.callbacks.ModelCheckpoint', 'params': {'dirpath': '/mnt/model/instruct-p2p/certain-webvid-bs8_10%/train_certain-webvid-bs8_10%/checkpoints', 'filename': '{epoch:06}', 'verbose': True, 'save_last': True}}
2023-08-01 15:36:27 [1,9]<stdout>:Caution: Saving checkpoints every n train steps without deleting. This might require some free space.
2023-08-01 15:36:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner15.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt'
2023-08-01 15:36:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner4.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt'
2023-08-01 15:36:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner8.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt'
2023-08-01 15:36:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner5.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt'
2023-08-01 15:36:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner1.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt'
2023-08-01 15:36:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner7.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt'
2023-08-01 15:36:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner9.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt'
2023-08-01 15:36:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner2.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt'
2023-08-01 15:36:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner11.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt'
2023-08-01 15:36:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner3.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt'
2023-08-01 15:36:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner13.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt'
2023-08-01 15:36:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner12.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt'
2023-08-01 15:36:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner14.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt'
2023-08-01 15:36:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner6.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt'
2023-08-01 15:36:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt'
2023-08-01 15:36:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner10.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt'
2023-08-01 15:36:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/job_prep_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log'
2023-08-01 15:36:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_922_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:36:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_899_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:36:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_910_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:36:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_900_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:36:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_912_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:36:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_904_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:36:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_916_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:36:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_924_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:36:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_902_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:36:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_928_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:36:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_906_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:36:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_918_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:36:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_926_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:36:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_920_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:36:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_914_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:36:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_908_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:36:30 [1,3]<stdout>:Keeping EMAs of 688.
2023-08-01 15:36:30 [1,3]<stdout>:Merged modelckpt-cfg: 
2023-08-01 15:36:30 [1,3]<stdout>:{'target': 'pytorch_lightning.callbacks.ModelCheckpoint', 'params': {'dirpath': '/mnt/model/instruct-p2p/certain-webvid-bs8_10%/train_certain-webvid-bs8_10%/checkpoints', 'filename': '{epoch:06}', 'verbose': True, 'save_last': True}}
2023-08-01 15:36:30 [1,3]<stdout>:Caution: Saving checkpoints every n train steps without deleting. This might require some free space.
2023-08-01 15:36:30 [1,7]<stdout>:Keeping EMAs of 688.
2023-08-01 15:36:30 [1,7]<stdout>:Merged modelckpt-cfg: 
2023-08-01 15:36:30 [1,7]<stdout>:{'target': 'pytorch_lightning.callbacks.ModelCheckpoint', 'params': {'dirpath': '/mnt/model/instruct-p2p/certain-webvid-bs8_10%/train_certain-webvid-bs8_10%/checkpoints', 'filename': '{epoch:06}', 'verbose': True, 'save_last': True}}
2023-08-01 15:36:30 [1,7]<stdout>:Caution: Saving checkpoints every n train steps without deleting. This might require some free space.
2023-08-01 15:36:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner15.txt'
2023-08-01 15:36:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner4.txt'
2023-08-01 15:36:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner8.txt'
2023-08-01 15:36:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner5.txt'
2023-08-01 15:36:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner1.txt'
2023-08-01 15:36:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner7.txt'
2023-08-01 15:36:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner9.txt'
2023-08-01 15:36:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner2.txt'
2023-08-01 15:36:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner11.txt'
2023-08-01 15:36:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner3.txt'
2023-08-01 15:36:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner13.txt'
2023-08-01 15:36:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner12.txt'
2023-08-01 15:36:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner14.txt'
2023-08-01 15:36:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner6.txt'
2023-08-01 15:36:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner.txt'
2023-08-01 15:36:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner10.txt'
2023-08-01 15:36:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/job_prep_azureml.log'
2023-08-01 15:36:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:36:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:36:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:36:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:36:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:36:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/log2023-08-01 15:37:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner15.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt'
2023-08-01 15:37:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner4.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt'
2023-08-01 15:37:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner8.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt'
2023-08-01 15:37:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner5.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt'
2023-08-01 15:37:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner1.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt'
2023-08-01 15:37:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner7.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt'
2023-08-01 15:37:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner9.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt'
2023-08-01 15:37:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner2.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt'
2023-08-01 15:37:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner11.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt'
2023-08-01 15:37:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner3.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt'
2023-08-01 15:37:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner13.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt'
2023-08-01 15:37:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner12.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt'
2023-08-01 15:37:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner14.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt'
2023-08-01 15:37:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner6.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt'
2023-08-01 15:37:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt'
2023-08-01 15:37:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner10.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt'
2023-08-01 15:37:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/job_prep_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log'
2023-08-01 15:37:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_922_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:37:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_899_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:37:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_910_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:37:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_900_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:37:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_912_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:37:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_904_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:37:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_916_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:37:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_924_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:37:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_902_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:37:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_928_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:37:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_906_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:37:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_918_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:37:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_926_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:37:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_920_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:37:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_914_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:37:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_908_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:37:00 [1,0]<stderr>:GPU available: True, used: True
2023-08-01 15:37:00 [1,0]<stderr>:TPU available: False, using: 0 TPU cores
2023-08-01 15:37:00 [1,0]<stderr>:IPU available: False, using: 0 IPUs
2023-08-01 15:37:03 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner15.txt'
2023-08-01 15:37:03 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner4.txt'
2023-08-01 15:37:03 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner8.txt'
2023-08-01 15:37:03 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner5.txt'
2023-08-01 15:37:03 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner1.txt'
2023-08-01 15:37:03 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner7.txt'
2023-08-01 15:37:03 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner9.txt'
2023-08-01 15:37:03 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner2.txt'
2023-08-01 15:37:03 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner11.txt'
2023-08-01 15:37:03 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner3.txt'
2023-08-01 15:37:03 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner13.txt'
2023-08-01 15:37:03 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner12.txt'
2023-08-01 15:37:03 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner14.txt'
2023-08-01 15:37:03 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner6.txt'
2023-08-01 15:37:03 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner.txt'
2023-08-01 15:37:03 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner10.txt'
2023-08-01 15:37:03 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/job_prep_azureml.log'
2023-08-01 15:37:03 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:37:03 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:37:03 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:37:03 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:37:03 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:37:03 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:37:03 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:37:03 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:37:03 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:37:03 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:37:03 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:37:03 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:37:03 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:37:03 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:37:03 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:37:03 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:37:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner15.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt'
2023-08-01 15:37:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner4.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt'
2023-08-01 15:37:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner8.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt'
2023-08-01 15:37:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner5.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt'
2023-08-01 15:37:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner1.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt'
2023-08-01 15:37:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner7.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt'
2023-08-01 15:37:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner9.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt'
2023-08-01 15:37:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner2.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt'
2023-08-01 15:37:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner11.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt'
2023-08-01 15:37:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner3.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt'
2023-08-01 15:37:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner13.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt'
2023-08-01 15:37:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner12.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt'
2023-08-01 15:37:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner14.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt'
2023-08-01 15:37:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner6.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt'
2023-08-01 15:37:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt'
2023-08-01 15:37:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner10.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt'
2023-08-01 15:37:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/job_prep_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log'
2023-08-01 15:37:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_922_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:37:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_899_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:37:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_910_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:37:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_900_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:37:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_912_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:37:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_904_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:37:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_916_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:37:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_924_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:37:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_902_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:37:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_928_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:37:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_906_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:37:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_918_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:37:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_926_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:37:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_920_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:37:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_914_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:37:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_908_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:37:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner15.txt'
2023-08-01 15:37:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner4.txt'
2023-08-01 15:37:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner8.txt'
2023-08-01 15:37:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner5.txt'
2023-08-01 15:37:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner1.txt'
2023-08-01 15:37:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner7.txt'
2023-08-01 15:37:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner9.txt'
2023-08-01 15:37:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner2.txt'
2023-08-01 15:37:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner11.txt'
2023-08-01 15:37:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner3.txt'
2023-08-01 15:37:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner13.txt'
2023-08-01 15:37:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner12.txt'
2023-08-01 15:37:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner14.txt'
2023-08-01 15:37:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner6.txt'
2023-08-01 15:37:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner.txt'
2023-08-01 15:37:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner10.txt'
2023-08-01 15:37:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/job_prep_azureml.log'
2023-08-01 15:37:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:37:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:37:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:37:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:37:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:37:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:37:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:37:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:37:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:37:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:37:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:37:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:37:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:37:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:37:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:37:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:38:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner15.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt'
2023-08-01 15:38:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner4.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt'
2023-08-01 15:38:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner8.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt'
2023-08-01 15:38:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner5.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt'
2023-08-01 15:38:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner1.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt'
2023-08-01 15:38:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner7.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt'
2023-08-01 15:38:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner9.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt'
2023-08-01 15:38:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner2.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt'
2023-08-01 15:38:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner11.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt'
2023-08-01 15:38:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner3.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt'
2023-08-01 15:38:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner13.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt'
2023-08-01 15:38:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner12.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt'
2023-08-01 15:38:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner14.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt'
2023-08-01 15:38:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner6.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt'
2023-08-01 15:38:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt'
2023-08-01 15:38:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner10.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt'
2023-08-01 15:38:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/job_prep_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log'
2023-08-01 15:38:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_922_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:38:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_899_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:38:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_910_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:38:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_900_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:38:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_912_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:38:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_904_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:38:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_916_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:38:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_924_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:38:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_902_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:38:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_928_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:38:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_906_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:38:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_918_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:38:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_926_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:38:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_920_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:38:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_914_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:38:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_908_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:38:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner15.txt'
2023-08-01 15:38:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner4.txt'
2023-08-01 15:38:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner8.txt'
2023-08-01 15:38:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner5.txt'
2023-08-01 15:38:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner1.txt'
2023-08-01 15:38:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner7.txt'
2023-08-01 15:38:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner9.txt'
2023-08-01 15:38:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner2.txt'
2023-08-01 15:38:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner11.txt'
2023-08-01 15:38:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner3.txt'
2023-08-01 15:38:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner13.txt'
2023-08-01 15:38:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner12.txt'
2023-08-01 15:38:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner14.txt'
2023-08-01 15:38:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner6.txt'
2023-08-01 15:38:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner.txt'
2023-08-01 15:38:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner10.txt'
2023-08-01 15:38:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/job_prep_azureml.log'
2023-08-01 15:38:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:38:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:38:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:38:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:38:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:38:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:38:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:38:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:38:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:38:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:38:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:38:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:38:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:38:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:38:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:38:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:38:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner15.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt'
2023-08-01 15:38:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner4.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt'
2023-08-01 15:38:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner8.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt'
2023-08-01 15:38:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner5.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt'
2023-08-01 15:38:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner1.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt'
2023-08-01 15:38:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner7.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt'
2023-08-01 15:38:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner9.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt'
2023-08-01 15:38:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner2.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt'
2023-08-01 15:38:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner11.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt'
2023-08-01 15:38:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner3.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt'
2023-08-01 15:38:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner13.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt'
2023-08-01 15:38:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner12.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt'
2023-08-01 15:38:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner14.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt'
2023-08-01 15:38:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner6.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt'
2023-08-01 15:38:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt'
2023-08-01 15:38:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner10.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt'
2023-08-01 15:38:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/job_prep_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log'
2023-08-01 15:38:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_922_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:38:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_899_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:38:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_910_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:38:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_900_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:38:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_912_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:38:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_904_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:38:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_916_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:38:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_924_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:38:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_902_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:38:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_928_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:38:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_906_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:38:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_918_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:38:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_926_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:38:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_920_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:38:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_914_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:38:30 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_908_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:38:42 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner15.txt'
2023-08-01 15:38:42 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner4.txt'
2023-08-01 15:38:42 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner8.txt'
2023-08-01 15:38:42 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner5.txt'
2023-08-01 15:38:42 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner1.txt'
2023-08-01 15:38:42 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner7.txt'
2023-08-01 15:38:42 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner9.txt'
2023-08-01 15:38:42 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner2.txt'
2023-08-01 15:38:42 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner11.txt'
2023-08-01 15:38:42 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner3.txt'
2023-08-01 15:38:42 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner13.txt'
2023-08-01 15:38:42 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner12.txt'
2023-08-01 15:38:42 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner14.txt'
2023-08-01 15:38:42 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner6.txt'
2023-08-01 15:38:42 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner.txt'
2023-08-01 15:38:42 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner10.txt'
2023-08-01 15:38:42 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/job_prep_azureml.log'
2023-08-01 15:38:42 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:38:42 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:38:42 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:38:42 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:38:42 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:38:42 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:38:42 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:38:42 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:38:42 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:38:42 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:38:42 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:38:42 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:38:42 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:38:42 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:38:42 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:38:42 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:39:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner15.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt'
2023-08-01 15:39:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner4.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt'
2023-08-01 15:39:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner8.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt'
2023-08-01 15:39:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner5.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt'
2023-08-01 15:39:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner1.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt'
2023-08-01 15:39:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner7.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt'
2023-08-01 15:39:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner9.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt'
2023-08-01 15:39:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner2.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt'
2023-08-01 15:39:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner11.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt'
2023-08-01 15:39:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner3.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt'
2023-08-01 15:39:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner13.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt'
2023-08-01 15:39:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner12.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt'
2023-08-01 15:39:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner14.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt'
2023-08-01 15:39:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner6.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt'
2023-08-01 15:39:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt'
2023-08-01 15:39:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner10.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt'
2023-08-01 15:39:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/job_prep_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log'
2023-08-01 15:39:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_922_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:39:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_899_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:39:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_910_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:39:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_900_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:39:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_912_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:39:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_904_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:39:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_916_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:39:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_924_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:39:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_902_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:39:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_928_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:39:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_906_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:39:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_918_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:39:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_926_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:39:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_920_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:39:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_914_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:39:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_908_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:39:13 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner15.txt'
2023-08-01 15:39:13 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner4.txt'
2023-08-01 15:39:13 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner8.txt'
2023-08-01 15:39:13 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner5.txt'
2023-08-01 15:39:13 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner1.txt'
2023-08-01 15:39:13 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner7.txt'
2023-08-01 15:39:13 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner9.txt'
2023-08-01 15:39:13 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner2.txt'
2023-08-01 15:39:13 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner11.txt'
2023-08-01 15:39:13 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner3.txt'
2023-08-01 15:39:13 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner13.txt'
2023-08-01 15:39:13 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner12.txt'
2023-08-01 15:39:13 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner14.txt'
2023-08-01 15:39:13 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner6.txt'
2023-08-01 15:39:13 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner.txt'
2023-08-01 15:39:13 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner10.txt'
2023-08-01 15:39:13 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/job_prep_azureml.log'
2023-08-01 15:39:13 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:39:13 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:39:13 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:39:13 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:39:13 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:39:13 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:39:13 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:39:13 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:39:13 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:39:13 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:39:13 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:39:13 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:39:13 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:39:13 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:39:13 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:39:13 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:39:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner15.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt'
2023-08-01 15:39:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner4.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt'
2023-08-01 15:39:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner8.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt'
2023-08-01 15:39:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner5.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt'
2023-08-01 15:39:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner1.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt'
2023-08-01 15:39:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner7.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt'
2023-08-01 15:39:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner9.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt'
2023-08-01 15:39:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner2.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt'
2023-08-01 15:39:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner11.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt'
2023-08-01 15:39:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner3.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt'
2023-08-01 15:39:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner13.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt'
2023-08-01 15:39:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner12.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt'
2023-08-01 15:39:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner14.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt'
2023-08-01 15:39:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner6.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt'
2023-08-01 15:39:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt'
2023-08-01 15:39:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner10.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt'
2023-08-01 15:39:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/job_prep_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log'
2023-08-01 15:39:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_922_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:39:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_899_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:39:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_910_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:39:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_900_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:39:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_912_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:39:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_904_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:39:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_916_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:39:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_924_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:39:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_902_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:39:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_928_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:39:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_906_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:39:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_918_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:39:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_926_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:39:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_920_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:39:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_914_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:39:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_908_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:39:49 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner15.txt'
2023-08-01 15:39:49 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner4.txt'
2023-08-01 15:39:49 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner8.txt'
2023-08-01 15:39:49 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner5.txt'
2023-08-01 15:39:49 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner1.txt'
2023-08-01 15:39:49 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner7.txt'
2023-08-01 15:39:49 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner9.txt'
2023-08-01 15:39:49 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner2.txt'
2023-08-01 15:39:49 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner11.txt'
2023-08-01 15:39:49 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner3.txt'
2023-08-01 15:39:49 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner13.txt'
2023-08-01 15:39:49 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner12.txt'
2023-08-01 15:39:49 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner14.txt'
2023-08-01 15:39:49 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner6.txt'
2023-08-01 15:39:49 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner.txt'
2023-08-01 15:39:49 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner10.txt'
2023-08-01 15:39:49 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/job_prep_azureml.log'
2023-08-01 15:39:49 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:39:49 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:39:49 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:39:49 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:39:49 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:39:49 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:39:49 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:39:49 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:39:49 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:39:49 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:39:49 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:39:49 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:39:49 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:39:49 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:39:49 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:39:49 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:40:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner15.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt'
2023-08-01 15:40:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner4.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt'
2023-08-01 15:40:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner8.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt'
2023-08-01 15:40:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner5.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt'
2023-08-01 15:40:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner1.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt'
2023-08-01 15:40:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner7.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt'
2023-08-01 15:40:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner9.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt'
2023-08-01 15:40:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner2.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt'
2023-08-01 15:40:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner11.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt'
2023-08-01 15:40:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner3.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt'
2023-08-01 15:40:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner13.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt'
2023-08-01 15:40:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner12.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt'
2023-08-01 15:40:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner14.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt'
2023-08-01 15:40:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner6.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt'
2023-08-01 15:40:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt'
2023-08-01 15:40:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner10.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt'
2023-08-01 15:40:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/job_prep_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log'
2023-08-01 15:40:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_922_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:40:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_899_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:40:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_910_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:40:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_900_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:40:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_912_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:40:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_904_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:40:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_916_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:40:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_924_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:40:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_902_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:40:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_928_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:40:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_906_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:40:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_918_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:40:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_926_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:40:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_920_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:40:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_914_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:40:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_908_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:40:22 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner15.txt'
2023-08-01 15:40:22 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner4.txt'
2023-08-01 15:40:22 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner8.txt'
2023-08-01 15:40:22 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner5.txt'
2023-08-01 15:40:22 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner1.txt'
2023-08-01 15:40:22 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner7.txt'
2023-08-01 15:40:22 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner9.txt'
2023-08-01 15:40:22 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner2.txt'
2023-08-01 15:40:22 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner11.txt'
2023-08-01 15:40:22 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner3.txt'
2023-08-01 15:40:22 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner13.txt'
2023-08-01 15:40:22 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner12.txt'
2023-08-01 15:40:22 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner14.txt'
2023-08-01 15:40:22 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner6.txt'
2023-08-01 15:40:22 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner.txt'
2023-08-01 15:40:22 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner10.txt'
2023-08-01 15:40:22 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/job_prep_azureml.log'
2023-08-01 15:40:22 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:40:22 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:40:22 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:40:22 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:40:22 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:40:22 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:40:22 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:40:22 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:40:22 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:40:22 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:40:22 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:40:22 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:40:22 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:40:22 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:40:22 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:40:22 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:40:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner15.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt'
2023-08-01 15:40:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner4.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt'
2023-08-01 15:40:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner8.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt'
2023-08-01 15:40:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner5.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt'
2023-08-01 15:40:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner1.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt'
2023-08-01 15:40:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner7.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt'
2023-08-01 15:40:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner9.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt'
2023-08-01 15:40:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner2.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt'
2023-08-01 15:40:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner11.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt'
2023-08-01 15:40:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner3.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt'
2023-08-01 15:40:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner13.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt'
2023-08-01 15:40:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner12.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt'
2023-08-01 15:40:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner14.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt'
2023-08-01 15:40:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner6.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt'
2023-08-01 15:40:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt'
2023-08-01 15:40:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner10.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt'
2023-08-01 15:40:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/job_prep_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log'
2023-08-01 15:40:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_922_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:40:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_899_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:40:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_910_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:40:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_900_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:40:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_912_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:40:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_904_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:40:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_916_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:40:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_924_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:40:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_902_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:40:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_928_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:40:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_906_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:40:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_918_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:40:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_926_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:40:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_920_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:40:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_914_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:40:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_908_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:40:55 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner15.txt'
2023-08-01 15:40:55 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner4.txt'
2023-08-01 15:40:55 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner8.txt'
2023-08-01 15:40:55 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner5.txt'
2023-08-01 15:40:55 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner1.txt'
2023-08-01 15:40:55 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner7.txt'
2023-08-01 15:40:55 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner9.txt'
2023-08-01 15:40:55 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner2.txt'
2023-08-01 15:40:55 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner11.txt'
2023-08-01 15:40:55 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner3.txt'
2023-08-01 15:40:55 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner13.txt'
2023-08-01 15:40:55 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner12.txt'
2023-08-01 15:40:55 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner14.txt'
2023-08-01 15:40:55 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner6.txt'
2023-08-01 15:40:55 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner.txt'
2023-08-01 15:40:55 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner10.txt'
2023-08-01 15:40:55 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/job_prep_azureml.log'
2023-08-01 15:40:55 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:40:55 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:40:55 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:40:55 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:40:55 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:40:55 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:40:55 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:40:55 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:40:55 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:40:55 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:40:55 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:40:55 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:40:55 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:40:55 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:40:55 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:40:55 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:41:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner15.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt'
2023-08-01 15:41:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner4.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt'
2023-08-01 15:41:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner8.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt'
2023-08-01 15:41:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner5.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt'
2023-08-01 15:41:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner1.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt'
2023-08-01 15:41:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner7.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt'
2023-08-01 15:41:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner9.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt'
2023-08-01 15:41:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner2.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt'
2023-08-01 15:41:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner11.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt'
2023-08-01 15:41:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner3.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt'
2023-08-01 15:41:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner13.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt'
2023-08-01 15:41:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner12.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt'
2023-08-01 15:41:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner14.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt'
2023-08-01 15:41:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner6.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt'
2023-08-01 15:41:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt'
2023-08-01 15:41:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner10.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt'
2023-08-01 15:41:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/job_prep_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log'
2023-08-01 15:41:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_922_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:41:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_899_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:41:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_910_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:41:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_900_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:41:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_912_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:41:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_904_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:41:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_916_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:41:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_924_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:41:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_902_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:41:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_928_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:41:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_906_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:41:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_918_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:41:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_926_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:41:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_920_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:41:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_914_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:41:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_908_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:41:25 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner15.txt'
2023-08-01 15:41:25 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner4.txt'
2023-08-01 15:41:25 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner8.txt'
2023-08-01 15:41:25 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner5.txt'
2023-08-01 15:41:25 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner1.txt'
2023-08-01 15:41:25 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner7.txt'
2023-08-01 15:41:25 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner9.txt'
2023-08-01 15:41:25 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner2.txt'
2023-08-01 15:41:25 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner11.txt'
2023-08-01 15:41:25 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner3.txt'
2023-08-01 15:41:25 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner13.txt'
2023-08-01 15:41:25 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner12.txt'
2023-08-01 15:41:25 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner14.txt'
2023-08-01 15:41:25 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner6.txt'
2023-08-01 15:41:25 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner.txt'
2023-08-01 15:41:25 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner10.txt'
2023-08-01 15:41:25 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/job_prep_azureml.log'
2023-08-01 15:41:25 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:41:25 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:41:25 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:41:25 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:41:25 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:41:25 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:41:25 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:41:25 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:41:25 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:41:25 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:41:25 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:41:25 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:41:25 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:41:25 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:41:25 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:41:25 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:41:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner15.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt'
2023-08-01 15:41:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner4.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt'
2023-08-01 15:41:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner8.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt'
2023-08-01 15:41:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner5.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt'
2023-08-01 15:41:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner1.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt'
2023-08-01 15:41:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner7.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt'
2023-08-01 15:41:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner9.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt'
2023-08-01 15:41:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner2.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt'
2023-08-01 15:41:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner11.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt'
2023-08-01 15:41:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner3.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt'
2023-08-01 15:41:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner13.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt'
2023-08-01 15:41:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner12.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt'
2023-08-01 15:41:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner14.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt'
2023-08-01 15:41:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner6.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt'
2023-08-01 15:41:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt'
2023-08-01 15:41:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner10.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt'
2023-08-01 15:41:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/job_prep_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log'
2023-08-01 15:41:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_922_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:41:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_899_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:41:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_910_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:41:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_900_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:41:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_912_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:41:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_904_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:41:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_916_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:41:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_924_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:41:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_902_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:41:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_928_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:41:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_906_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:41:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_918_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:41:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_926_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:41:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_920_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:41:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_914_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:41:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_908_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:41:58 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner15.txt'
2023-08-01 15:41:58 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner4.txt'
2023-08-01 15:41:58 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner8.txt'
2023-08-01 15:41:58 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner5.txt'
2023-08-01 15:41:58 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner1.txt'
2023-08-01 15:41:58 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner7.txt'
2023-08-01 15:41:58 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner9.txt'
2023-08-01 15:41:58 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner2.txt'
2023-08-01 15:41:58 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner11.txt'
2023-08-01 15:41:58 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner3.txt'
2023-08-01 15:41:58 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner13.txt'
2023-08-01 15:41:58 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner12.txt'
2023-08-01 15:41:58 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner14.txt'
2023-08-01 15:41:58 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner6.txt'
2023-08-01 15:41:58 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner.txt'
2023-08-01 15:41:58 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner10.txt'
2023-08-01 15:41:58 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/job_prep_azureml.log'
2023-08-01 15:41:58 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:41:58 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:41:58 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:41:58 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:41:58 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:41:58 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:41:58 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:41:58 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:41:58 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:41:58 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:41:58 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:41:58 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:41:58 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:41:58 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:41:58 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:41:58 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:42:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner15.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt'
2023-08-01 15:42:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner4.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt'
2023-08-01 15:42:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner8.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt'
2023-08-01 15:42:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner5.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt'
2023-08-01 15:42:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner1.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt'
2023-08-01 15:42:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner7.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt'
2023-08-01 15:42:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner9.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt'
2023-08-01 15:42:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner2.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt'
2023-08-01 15:42:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner11.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt'
2023-08-01 15:42:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner3.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt'
2023-08-01 15:42:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner13.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt'
2023-08-01 15:42:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner12.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt'
2023-08-01 15:42:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner14.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt'
2023-08-01 15:42:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner6.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt'
2023-08-01 15:42:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt'
2023-08-01 15:42:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner10.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt'
2023-08-01 15:42:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/job_prep_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log'
2023-08-01 15:42:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_922_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:42:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_899_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:42:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_910_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:42:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_900_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:42:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_912_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:42:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_904_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:42:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_916_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:42:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_924_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:42:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_902_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:42:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_928_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:42:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_906_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:42:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_918_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:42:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_926_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:42:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_920_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:42:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_914_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:42:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_908_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:42:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner15.txt'
2023-08-01 15:42:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner4.txt'
2023-08-01 15:42:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner8.txt'
2023-08-01 15:42:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner5.txt'
2023-08-01 15:42:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner1.txt'
2023-08-01 15:42:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner7.txt'
2023-08-01 15:42:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner9.txt'
2023-08-01 15:42:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner2.txt'
2023-08-01 15:42:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner11.txt'
2023-08-01 15:42:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner3.txt'
2023-08-01 15:42:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner13.txt'
2023-08-01 15:42:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner12.txt'
2023-08-01 15:42:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner14.txt'
2023-08-01 15:42:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner6.txt'
2023-08-01 15:42:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner.txt'
2023-08-01 15:42:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner10.txt'
2023-08-01 15:42:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/job_prep_azureml.log'
2023-08-01 15:42:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:42:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:42:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:42:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:42:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:42:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:42:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:42:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:42:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:42:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:42:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:42:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:42:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:42:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:42:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:42:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:42:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner15.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt'
2023-08-01 15:42:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner4.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt'
2023-08-01 15:42:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner8.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt'
2023-08-01 15:42:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner5.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt'
2023-08-01 15:42:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner1.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt'
2023-08-01 15:42:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner7.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt'
2023-08-01 15:42:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner9.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt'
2023-08-01 15:42:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner2.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt'
2023-08-01 15:42:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner11.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt'
2023-08-01 15:42:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner3.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt'
2023-08-01 15:42:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner13.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt'
2023-08-01 15:42:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner12.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt'
2023-08-01 15:42:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner14.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt'
2023-08-01 15:42:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner6.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt'
2023-08-01 15:42:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt'
2023-08-01 15:42:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner10.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt'
2023-08-01 15:42:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/job_prep_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log'
2023-08-01 15:42:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_922_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:42:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_899_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:42:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_910_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:42:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_900_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:42:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_912_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:42:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_904_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:42:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_916_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:42:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_924_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:42:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_902_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:42:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_928_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:42:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_906_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:42:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_918_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:42:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_926_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:42:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_920_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:42:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_914_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:42:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_908_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:43:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner15.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt'
2023-08-01 15:43:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner4.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt'
2023-08-01 15:43:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner8.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt'
2023-08-01 15:43:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner5.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt'
2023-08-01 15:43:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner1.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt'
2023-08-01 15:43:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner7.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt'
2023-08-01 15:43:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner9.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt'
2023-08-01 15:43:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner2.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt'
2023-08-01 15:43:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner11.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt'
2023-08-01 15:43:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner3.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt'
2023-08-01 15:43:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner13.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt'
2023-08-01 15:43:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner12.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt'
2023-08-01 15:43:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner14.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt'
2023-08-01 15:43:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner6.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt'
2023-08-01 15:43:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt'
2023-08-01 15:43:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner10.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt'
2023-08-01 15:43:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/job_prep_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log'
2023-08-01 15:43:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_922_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:43:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_899_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:43:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_910_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:43:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_900_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:43:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_912_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:43:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_904_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:43:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_916_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:43:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_924_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:43:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_902_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:43:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_928_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:43:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_906_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:43:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_918_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:43:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_926_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:43:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_920_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:43:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_914_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:43:01 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_908_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:43:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner15.txt'
2023-08-01 15:43:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner4.txt'
2023-08-01 15:43:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner8.txt'
2023-08-01 15:43:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner5.txt'
2023-08-01 15:43:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner1.txt'
2023-08-01 15:43:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner7.txt'
2023-08-01 15:43:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner9.txt'
2023-08-01 15:43:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner2.txt'
2023-08-01 15:43:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner11.txt'
2023-08-01 15:43:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner3.txt'
2023-08-01 15:43:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner13.txt'
2023-08-01 15:43:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner12.txt'
2023-08-01 15:43:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner14.txt'
2023-08-01 15:43:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner6.txt'
2023-08-01 15:43:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner.txt'
2023-08-01 15:43:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner10.txt'
2023-08-01 15:43:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/job_prep_azureml.log'
2023-08-01 15:43:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:43:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:43:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:43:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:43:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:43:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:43:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:43:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:43:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:43:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:43:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:43:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:43:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:43:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:43:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:43:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:43:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner15.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt'
2023-08-01 15:43:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner4.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt'
2023-08-01 15:43:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner8.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt'
2023-08-01 15:43:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner5.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt'
2023-08-01 15:43:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner1.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt'
2023-08-01 15:43:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner7.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt'
2023-08-01 15:43:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner9.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt'
2023-08-01 15:43:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner2.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt'
2023-08-01 15:43:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner11.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt'
2023-08-01 15:43:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner3.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt'
2023-08-01 15:43:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner13.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt'
2023-08-01 15:43:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner12.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt'
2023-08-01 15:43:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner14.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt'
2023-08-01 15:43:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner6.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt'
2023-08-01 15:43:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt'
2023-08-01 15:43:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner10.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt'
2023-08-01 15:43:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/job_prep_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log'
2023-08-01 15:43:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_922_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:43:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_899_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:43:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_910_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:43:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_900_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:43:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_912_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:43:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_904_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:43:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_916_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:43:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_924_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:43:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_902_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:43:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_928_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:43:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_906_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:43:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_918_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:43:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_926_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:43:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_920_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:43:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_914_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:43:31 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_908_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:43:37 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner15.txt'
2023-08-01 15:43:37 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner4.txt'
2023-08-01 15:43:37 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner8.txt'
2023-08-01 15:43:37 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner5.txt'
2023-08-01 15:43:37 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner1.txt'
2023-08-01 15:43:37 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner7.txt'
2023-08-01 15:43:37 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner9.txt'
2023-08-01 15:43:37 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner2.txt'
2023-08-01 15:43:37 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner11.txt'
2023-08-01 15:43:37 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner3.txt'
2023-08-01 15:43:37 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner13.txt'
2023-08-01 15:43:37 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner12.txt'
2023-08-01 15:43:37 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner14.txt'
2023-08-01 15:43:37 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner6.txt'
2023-08-01 15:43:37 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner.txt'
2023-08-01 15:43:37 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner10.txt'
2023-08-01 15:43:37 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/job_prep_azureml.log'
2023-08-01 15:43:37 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:43:37 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:43:37 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:43:37 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:43:37 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:43:37 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:43:37 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:43:37 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:43:37 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:43:37 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:43:37 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:43:37 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:43:37 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:43:37 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:43:37 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:43:37 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:44:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner15.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt'
2023-08-01 15:44:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner4.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt'
2023-08-01 15:44:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner8.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt'
2023-08-01 15:44:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner5.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt'
2023-08-01 15:44:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner1.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt'
2023-08-01 15:44:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner7.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt'
2023-08-01 15:44:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner9.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt'
2023-08-01 15:44:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner2.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt'
2023-08-01 15:44:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner11.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt'
2023-08-01 15:44:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner3.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt'
2023-08-01 15:44:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner13.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt'
2023-08-01 15:44:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner12.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt'
2023-08-01 15:44:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner14.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt'
2023-08-01 15:44:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner6.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt'
2023-08-01 15:44:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt'
2023-08-01 15:44:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner10.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt'
2023-08-01 15:44:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/job_prep_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log'
2023-08-01 15:44:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_922_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:44:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_899_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:44:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_910_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:44:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_900_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:44:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_912_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:44:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_904_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:44:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_916_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:44:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_924_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:44:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_902_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:44:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_928_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:44:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_906_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:44:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_918_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:44:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_926_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:44:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_920_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:44:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_914_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:44:02 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_908_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:44:11 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner15.txt'
2023-08-01 15:44:11 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner4.txt'
2023-08-01 15:44:11 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner8.txt'
2023-08-01 15:44:11 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner5.txt'
2023-08-01 15:44:11 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner1.txt'
2023-08-01 15:44:11 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner7.txt'
2023-08-01 15:44:11 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner9.txt'
2023-08-01 15:44:11 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner2.txt'
2023-08-01 15:44:11 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner11.txt'
2023-08-01 15:44:11 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner3.txt'
2023-08-01 15:44:11 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner13.txt'
2023-08-01 15:44:11 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner12.txt'
2023-08-01 15:44:11 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner14.txt'
2023-08-01 15:44:11 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner6.txt'
2023-08-01 15:44:11 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner.txt'
2023-08-01 15:44:11 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner10.txt'
2023-08-01 15:44:11 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/job_prep_azureml.log'
2023-08-01 15:44:11 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:44:11 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:44:11 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:44:11 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:44:11 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:44:11 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:44:11 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:44:11 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:44:11 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:44:11 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:44:11 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:44:11 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:44:11 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:44:11 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:44:11 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:44:11 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:44:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner15.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt'
2023-08-01 15:44:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner4.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt'
2023-08-01 15:44:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner8.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt'
2023-08-01 15:44:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner5.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt'
2023-08-01 15:44:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner1.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt'
2023-08-01 15:44:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner7.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt'
2023-08-01 15:44:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner9.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt'
2023-08-01 15:44:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner2.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt'
2023-08-01 15:44:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner11.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt'
2023-08-01 15:44:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner3.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt'
2023-08-01 15:44:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner13.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt'
2023-08-01 15:44:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner12.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt'
2023-08-01 15:44:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner14.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt'
2023-08-01 15:44:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner6.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt'
2023-08-01 15:44:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt'
2023-08-01 15:44:32 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner10.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt'
2023-08-01 15:44:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/job_prep_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log'
2023-08-01 15:44:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_922_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:44:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_899_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:44:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_910_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:44:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_900_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:44:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_912_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:44:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_904_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:44:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_916_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:44:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_924_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:44:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_902_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:44:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_928_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:44:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_906_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:44:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_918_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:44:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_926_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:44:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_920_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:44:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_914_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:44:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_908_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:44:41 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner15.txt'
2023-08-01 15:44:41 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner4.txt'
2023-08-01 15:44:41 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner8.txt'
2023-08-01 15:44:41 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner5.txt'
2023-08-01 15:44:41 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner1.txt'
2023-08-01 15:44:41 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner7.txt'
2023-08-01 15:44:41 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner9.txt'
2023-08-01 15:44:41 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner2.txt'
2023-08-01 15:44:41 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner11.txt'
2023-08-01 15:44:41 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner3.txt'
2023-08-01 15:44:41 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner13.txt'
2023-08-01 15:44:41 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner12.txt'
2023-08-01 15:44:41 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner14.txt'
2023-08-01 15:44:41 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner6.txt'
2023-08-01 15:44:41 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner.txt'
2023-08-01 15:44:41 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner10.txt'
2023-08-01 15:44:41 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/job_prep_azureml.log'
2023-08-01 15:44:41 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:44:41 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:44:41 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:44:41 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:44:41 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:44:41 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:44:41 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:44:41 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:44:41 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:44:41 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:44:41 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:44:41 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:44:41 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:44:41 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:44:41 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:44:41 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:45:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner15.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt'
2023-08-01 15:45:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner4.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt'
2023-08-01 15:45:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner8.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt'
2023-08-01 15:45:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner5.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt'
2023-08-01 15:45:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner1.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt'
2023-08-01 15:45:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner7.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt'
2023-08-01 15:45:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner9.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt'
2023-08-01 15:45:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner2.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt'
2023-08-01 15:45:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner11.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt'
2023-08-01 15:45:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner3.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt'
2023-08-01 15:45:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner13.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt'
2023-08-01 15:45:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner12.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt'
2023-08-01 15:45:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner14.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt'
2023-08-01 15:45:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner6.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt'
2023-08-01 15:45:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt'
2023-08-01 15:45:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner10.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt'
2023-08-01 15:45:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/job_prep_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log'
2023-08-01 15:45:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_922_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:45:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_899_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:45:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_910_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:45:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_900_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:45:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_912_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:45:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_904_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:45:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_916_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:45:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_924_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:45:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_902_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:45:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_928_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:45:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_906_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:45:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_918_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:45:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_926_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:45:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_920_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:45:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_914_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:45:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_908_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:45:14 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner15.txt'
2023-08-01 15:45:14 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner4.txt'
2023-08-01 15:45:14 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner8.txt'
2023-08-01 15:45:14 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner5.txt'
2023-08-01 15:45:14 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner1.txt'
2023-08-01 15:45:14 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner7.txt'
2023-08-01 15:45:14 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner9.txt'
2023-08-01 15:45:14 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner2.txt'
2023-08-01 15:45:14 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner11.txt'
2023-08-01 15:45:14 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner3.txt'
2023-08-01 15:45:14 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner13.txt'
2023-08-01 15:45:14 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner12.txt'
2023-08-01 15:45:14 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner14.txt'
2023-08-01 15:45:14 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner6.txt'
2023-08-01 15:45:14 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner.txt'
2023-08-01 15:45:14 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner10.txt'
2023-08-01 15:45:14 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/job_prep_azureml.log'
2023-08-01 15:45:14 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:45:14 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:45:14 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:45:14 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:45:14 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:45:14 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:45:14 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:45:14 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:45:14 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:45:14 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:45:14 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:45:14 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:45:14 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:45:14 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:45:14 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:45:14 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:45:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner15.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt'
2023-08-01 15:45:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner4.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt'
2023-08-01 15:45:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner8.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt'
2023-08-01 15:45:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner5.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt'
2023-08-01 15:45:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner1.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt'
2023-08-01 15:45:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner7.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt'
2023-08-01 15:45:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner9.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt'
2023-08-01 15:45:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner2.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt'
2023-08-01 15:45:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner11.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt'
2023-08-01 15:45:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner3.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt'
2023-08-01 15:45:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner13.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt'
2023-08-01 15:45:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner12.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt'
2023-08-01 15:45:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner14.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt'
2023-08-01 15:45:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner6.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt'
2023-08-01 15:45:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt'
2023-08-01 15:45:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner10.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt'
2023-08-01 15:45:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/job_prep_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log'
2023-08-01 15:45:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_922_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:45:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_899_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:45:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_910_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:45:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_900_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:45:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_912_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:45:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_904_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:45:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_916_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:45:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_924_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:45:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_902_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:45:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_928_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:45:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_906_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:45:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_918_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:45:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_926_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:45:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_920_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:45:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_914_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:45:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_908_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:45:47 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner15.txt'
2023-08-01 15:45:47 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner4.txt'
2023-08-01 15:45:47 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner8.txt'
2023-08-01 15:45:47 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner5.txt'
2023-08-01 15:45:47 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner1.txt'
2023-08-01 15:45:47 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner7.txt'
2023-08-01 15:45:47 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner9.txt'
2023-08-01 15:45:47 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner2.txt'
2023-08-01 15:45:47 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner11.txt'
2023-08-01 15:45:47 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner3.txt'
2023-08-01 15:45:47 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner13.txt'
2023-08-01 15:45:47 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner12.txt'
2023-08-01 15:45:47 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner14.txt'
2023-08-01 15:45:47 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner6.txt'
2023-08-01 15:45:47 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner.txt'
2023-08-01 15:45:47 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner10.txt'
2023-08-01 15:45:47 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/job_prep_azureml.log'
2023-08-01 15:45:47 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:45:47 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:45:47 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:45:47 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:45:47 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:45:47 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:45:47 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:45:47 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:45:47 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:45:47 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:45:47 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:45:47 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:45:47 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:45:47 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:45:47 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:45:47 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:46:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner15.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt'
2023-08-01 15:46:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner4.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt'
2023-08-01 15:46:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner8.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt'
2023-08-01 15:46:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner5.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt'
2023-08-01 15:46:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner1.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt'
2023-08-01 15:46:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner7.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt'
2023-08-01 15:46:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner9.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt'
2023-08-01 15:46:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner2.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt'
2023-08-01 15:46:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner11.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt'
2023-08-01 15:46:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner3.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt'
2023-08-01 15:46:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner13.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt'
2023-08-01 15:46:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner12.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt'
2023-08-01 15:46:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner14.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt'
2023-08-01 15:46:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner6.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt'
2023-08-01 15:46:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt'
2023-08-01 15:46:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner10.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt'
2023-08-01 15:46:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/job_prep_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log'
2023-08-01 15:46:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_922_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:46:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_899_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:46:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_910_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:46:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_900_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:46:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_912_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:46:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_904_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:46:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_916_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:46:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_924_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:46:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_902_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:46:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_928_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:46:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_906_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:46:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_918_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:46:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_926_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:46:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_920_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:46:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_914_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:46:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_908_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:46:20 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner15.txt'
2023-08-01 15:46:20 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner4.txt'
2023-08-01 15:46:20 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner8.txt'
2023-08-01 15:46:20 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner5.txt'
2023-08-01 15:46:20 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner1.txt'
2023-08-01 15:46:20 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner7.txt'
2023-08-01 15:46:20 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner9.txt'
2023-08-01 15:46:20 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner2.txt'
2023-08-01 15:46:20 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner11.txt'
2023-08-01 15:46:20 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner3.txt'
2023-08-01 15:46:20 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner13.txt'
2023-08-01 15:46:20 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner12.txt'
2023-08-01 15:46:20 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner14.txt'
2023-08-01 15:46:20 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner6.txt'
2023-08-01 15:46:20 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner.txt'
2023-08-01 15:46:20 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner10.txt'
2023-08-01 15:46:20 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/job_prep_azureml.log'
2023-08-01 15:46:20 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:46:20 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:46:20 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:46:20 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:46:20 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:46:20 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:46:20 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:46:20 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:46:20 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:46:20 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:46:20 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:46:20 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:46:20 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:46:20 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:46:20 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:46:20 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:46:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner15.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt'
2023-08-01 15:46:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner4.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt'
2023-08-01 15:46:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner8.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt'
2023-08-01 15:46:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner5.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt'
2023-08-01 15:46:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner1.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt'
2023-08-01 15:46:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner7.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt'
2023-08-01 15:46:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner9.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt'
2023-08-01 15:46:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner2.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt'
2023-08-01 15:46:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner11.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt'
2023-08-01 15:46:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner3.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt'
2023-08-01 15:46:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner13.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt'
2023-08-01 15:46:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner12.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt'
2023-08-01 15:46:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner14.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt'
2023-08-01 15:46:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner6.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt'
2023-08-01 15:46:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt'
2023-08-01 15:46:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner10.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt'
2023-08-01 15:46:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/job_prep_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log'
2023-08-01 15:46:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_922_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:46:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_899_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:46:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_910_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:46:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_900_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:46:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_912_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:46:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_904_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:46:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_916_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:46:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_924_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:46:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_902_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:46:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_928_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:46:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_906_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:46:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_918_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:46:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_926_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:46:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_920_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:46:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_914_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:46:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_908_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:46:50 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner15.txt'
2023-08-01 15:46:50 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner4.txt'
2023-08-01 15:46:50 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner8.txt'
2023-08-01 15:46:50 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner5.txt'
2023-08-01 15:46:50 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner1.txt'
2023-08-01 15:46:50 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner7.txt'
2023-08-01 15:46:50 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner9.txt'
2023-08-01 15:46:50 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner2.txt'
2023-08-01 15:46:50 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner11.txt'
2023-08-01 15:46:50 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner3.txt'
2023-08-01 15:46:50 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner13.txt'
2023-08-01 15:46:50 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner12.txt'
2023-08-01 15:46:50 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner14.txt'
2023-08-01 15:46:50 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner6.txt'
2023-08-01 15:46:50 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner.txt'
2023-08-01 15:46:50 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner10.txt'
2023-08-01 15:46:50 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/job_prep_azureml.log'
2023-08-01 15:46:50 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:46:50 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:46:50 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:46:50 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:46:50 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:46:50 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:46:50 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:46:50 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:46:50 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:46:50 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:46:50 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:46:50 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:46:50 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:46:50 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:46:50 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:46:50 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:47:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner15.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt'
2023-08-01 15:47:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner4.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt'
2023-08-01 15:47:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner8.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt'
2023-08-01 15:47:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner5.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt'
2023-08-01 15:47:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner1.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt'
2023-08-01 15:47:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner7.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt'
2023-08-01 15:47:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner9.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt'
2023-08-01 15:47:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner2.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt'
2023-08-01 15:47:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner11.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt'
2023-08-01 15:47:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner3.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt'
2023-08-01 15:47:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner13.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt'
2023-08-01 15:47:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner12.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt'
2023-08-01 15:47:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner14.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt'
2023-08-01 15:47:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner6.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt'
2023-08-01 15:47:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt'
2023-08-01 15:47:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner10.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt'
2023-08-01 15:47:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/job_prep_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log'
2023-08-01 15:47:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_922_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:47:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_899_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:47:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_910_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:47:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_900_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:47:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_912_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:47:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_904_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:47:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_916_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:47:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_924_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:47:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_902_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:47:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_928_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:47:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_906_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:47:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_918_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:47:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_926_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:47:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_920_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:47:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_914_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:47:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_908_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:47:23 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner15.txt'
2023-08-01 15:47:23 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner4.txt'
2023-08-01 15:47:23 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner8.txt'
2023-08-01 15:47:23 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner5.txt'
2023-08-01 15:47:23 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner1.txt'
2023-08-01 15:47:23 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner7.txt'
2023-08-01 15:47:23 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner9.txt'
2023-08-01 15:47:23 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner2.txt'
2023-08-01 15:47:23 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner11.txt'
2023-08-01 15:47:23 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner3.txt'
2023-08-01 15:47:23 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner13.txt'
2023-08-01 15:47:23 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner12.txt'
2023-08-01 15:47:23 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner14.txt'
2023-08-01 15:47:23 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner6.txt'
2023-08-01 15:47:23 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner.txt'
2023-08-01 15:47:23 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner10.txt'
2023-08-01 15:47:23 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/job_prep_azureml.log'
2023-08-01 15:47:23 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:47:23 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:47:23 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:47:23 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:47:23 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:47:23 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:47:23 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:47:23 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:47:23 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:47:23 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:47:23 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:47:23 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:47:23 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:47:23 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:47:23 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:47:23 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:47:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner15.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt'
2023-08-01 15:47:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner4.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt'
2023-08-01 15:47:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner8.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt'
2023-08-01 15:47:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner5.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt'
2023-08-01 15:47:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner1.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt'
2023-08-01 15:47:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner7.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt'
2023-08-01 15:47:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner9.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt'
2023-08-01 15:47:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner2.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt'
2023-08-01 15:47:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner11.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt'
2023-08-01 15:47:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner3.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt'
2023-08-01 15:47:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner13.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt'
2023-08-01 15:47:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner12.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt'
2023-08-01 15:47:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner14.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt'
2023-08-01 15:47:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner6.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt'
2023-08-01 15:47:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt'
2023-08-01 15:47:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner10.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt'
2023-08-01 15:47:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/job_prep_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log'
2023-08-01 15:47:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_922_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:47:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_899_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:47:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_910_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:47:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_900_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:47:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_912_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:47:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_904_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:47:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_916_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:47:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_924_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:47:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_902_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:47:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_928_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:47:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_906_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:47:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_918_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:47:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_926_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:47:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_920_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:47:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_914_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:47:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_908_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:47:56 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner15.txt'
2023-08-01 15:47:56 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner4.txt'
2023-08-01 15:47:56 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner8.txt'
2023-08-01 15:47:56 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner5.txt'
2023-08-01 15:47:56 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner1.txt'
2023-08-01 15:47:56 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner7.txt'
2023-08-01 15:47:56 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner9.txt'
2023-08-01 15:47:56 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner2.txt'
2023-08-01 15:47:56 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner11.txt'
2023-08-01 15:47:56 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner3.txt'
2023-08-01 15:47:56 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner13.txt'
2023-08-01 15:47:56 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner12.txt'
2023-08-01 15:47:56 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner14.txt'
2023-08-01 15:47:56 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner6.txt'
2023-08-01 15:47:56 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner.txt'
2023-08-01 15:47:56 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner10.txt'
2023-08-01 15:47:56 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/job_prep_azureml.log'
2023-08-01 15:47:56 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:47:56 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:47:56 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:47:56 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:47:56 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:47:56 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:47:56 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:47:56 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:47:56 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:47:56 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:47:56 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:47:56 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:47:56 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:47:56 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:47:56 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:47:56 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:48:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner15.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt'
2023-08-01 15:48:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner4.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt'
2023-08-01 15:48:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner8.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt'
2023-08-01 15:48:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner5.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt'
2023-08-01 15:48:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner1.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt'
2023-08-01 15:48:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner7.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt'
2023-08-01 15:48:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner9.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt'
2023-08-01 15:48:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner2.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt'
2023-08-01 15:48:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner11.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt'
2023-08-01 15:48:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner3.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt'
2023-08-01 15:48:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner13.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt'
2023-08-01 15:48:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner12.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt'
2023-08-01 15:48:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner14.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt'
2023-08-01 15:48:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner6.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt'
2023-08-01 15:48:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt'
2023-08-01 15:48:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner10.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt'
2023-08-01 15:48:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/job_prep_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log'
2023-08-01 15:48:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_922_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:48:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_899_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:48:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_910_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:48:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_900_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:48:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_912_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:48:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_904_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:48:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_916_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:48:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_924_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:48:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_902_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:48:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_928_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:48:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_906_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:48:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_918_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:48:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_926_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:48:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_920_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:48:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_914_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:48:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_908_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:48:29 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner15.txt'
2023-08-01 15:48:29 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner4.txt'
2023-08-01 15:48:29 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner8.txt'
2023-08-01 15:48:29 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner5.txt'
2023-08-01 15:48:29 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner1.txt'
2023-08-01 15:48:29 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner7.txt'
2023-08-01 15:48:29 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner9.txt'
2023-08-01 15:48:29 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner2.txt'
2023-08-01 15:48:29 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner11.txt'
2023-08-01 15:48:29 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner3.txt'
2023-08-01 15:48:29 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner13.txt'
2023-08-01 15:48:29 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner12.txt'
2023-08-01 15:48:29 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner14.txt'
2023-08-01 15:48:29 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner6.txt'
2023-08-01 15:48:29 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner.txt'
2023-08-01 15:48:29 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner10.txt'
2023-08-01 15:48:29 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/job_prep_azureml.log'
2023-08-01 15:48:29 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:48:29 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:48:29 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:48:29 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:48:29 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:48:29 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:48:29 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:48:29 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:48:29 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:48:29 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:48:29 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:48:29 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:48:29 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:48:29 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:48:29 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:48:29 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:48:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner15.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt'
2023-08-01 15:48:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner4.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt'
2023-08-01 15:48:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner8.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt'
2023-08-01 15:48:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner5.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt'
2023-08-01 15:48:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner1.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt'
2023-08-01 15:48:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner7.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt'
2023-08-01 15:48:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner9.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt'
2023-08-01 15:48:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner2.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt'
2023-08-01 15:48:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner11.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt'
2023-08-01 15:48:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner3.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt'
2023-08-01 15:48:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner13.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt'
2023-08-01 15:48:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner12.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt'
2023-08-01 15:48:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner14.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt'
2023-08-01 15:48:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner6.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt'
2023-08-01 15:48:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt'
2023-08-01 15:48:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner10.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt'
2023-08-01 15:48:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/job_prep_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log'
2023-08-01 15:48:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_922_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:48:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_899_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:48:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_910_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:48:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_900_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:48:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_912_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:48:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_904_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:48:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_916_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:48:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_924_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:48:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_902_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:48:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_928_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:48:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_906_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:48:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_918_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:48:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_926_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:48:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_920_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:48:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_914_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:48:35 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_908_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:48:59 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner15.txt'
2023-08-01 15:48:59 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner4.txt'
2023-08-01 15:48:59 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner8.txt'
2023-08-01 15:48:59 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner5.txt'
2023-08-01 15:48:59 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner1.txt'
2023-08-01 15:48:59 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner7.txt'
2023-08-01 15:48:59 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner9.txt'
2023-08-01 15:48:59 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner2.txt'
2023-08-01 15:48:59 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner11.txt'
2023-08-01 15:48:59 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner3.txt'
2023-08-01 15:48:59 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner13.txt'
2023-08-01 15:48:59 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner12.txt'
2023-08-01 15:48:59 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner14.txt'
2023-08-01 15:48:59 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner6.txt'
2023-08-01 15:48:59 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner.txt'
2023-08-01 15:48:59 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner10.txt'
2023-08-01 15:48:59 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/job_prep_azureml.log'
2023-08-01 15:48:59 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:48:59 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:48:59 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:48:59 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:48:59 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:48:59 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:48:59 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:48:59 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:48:59 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:48:59 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:48:59 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:48:59 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:48:59 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:48:59 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:48:59 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:48:59 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:49:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner15.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt'
2023-08-01 15:49:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner4.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt'
2023-08-01 15:49:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner8.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt'
2023-08-01 15:49:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner5.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt'
2023-08-01 15:49:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner1.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt'
2023-08-01 15:49:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner7.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt'
2023-08-01 15:49:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner9.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt'
2023-08-01 15:49:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner2.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt'
2023-08-01 15:49:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner11.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt'
2023-08-01 15:49:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner3.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt'
2023-08-01 15:49:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner13.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt'
2023-08-01 15:49:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner12.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt'
2023-08-01 15:49:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner14.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt'
2023-08-01 15:49:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner6.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt'
2023-08-01 15:49:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt'
2023-08-01 15:49:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner10.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt'
2023-08-01 15:49:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/job_prep_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log'
2023-08-01 15:49:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_922_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:49:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_899_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:49:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_910_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:49:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_900_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:49:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_912_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:49:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_904_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:49:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_916_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:49:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_924_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:49:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_902_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:49:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_928_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:49:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_906_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:49:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_918_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:49:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_926_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:49:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_920_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:49:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_914_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:49:05 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_908_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:49:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner15.txt'
2023-08-01 15:49:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner4.txt'
2023-08-01 15:49:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner8.txt'
2023-08-01 15:49:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner5.txt'
2023-08-01 15:49:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner1.txt'
2023-08-01 15:49:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner7.txt'
2023-08-01 15:49:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner9.txt'
2023-08-01 15:49:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner2.txt'
2023-08-01 15:49:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner11.txt'
2023-08-01 15:49:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner3.txt'
2023-08-01 15:49:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner13.txt'
2023-08-01 15:49:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner12.txt'
2023-08-01 15:49:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner14.txt'
2023-08-01 15:49:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner6.txt'
2023-08-01 15:49:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner.txt'
2023-08-01 15:49:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner10.txt'
2023-08-01 15:49:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/job_prep_azureml.log'
2023-08-01 15:49:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:49:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:49:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:49:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:49:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:49:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:49:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:49:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:49:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:49:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:49:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:49:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:49:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:49:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:49:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:49:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:49:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner15.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt'
2023-08-01 15:49:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner4.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt'
2023-08-01 15:49:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner8.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt'
2023-08-01 15:49:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner5.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt'
2023-08-01 15:49:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner1.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt'
2023-08-01 15:49:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner7.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt'
2023-08-01 15:49:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner9.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt'
2023-08-01 15:49:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner2.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt'
2023-08-01 15:49:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner11.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt'
2023-08-01 15:49:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner3.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt'
2023-08-01 15:49:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner13.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt'
2023-08-01 15:49:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner12.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt'
2023-08-01 15:49:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner14.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt'
2023-08-01 15:49:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner6.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt'
2023-08-01 15:49:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt'
2023-08-01 15:49:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner10.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt'
2023-08-01 15:49:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/job_prep_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log'
2023-08-01 15:49:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_922_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:49:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_899_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:49:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_910_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:49:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_900_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:49:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_912_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:49:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_904_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:49:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_916_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:49:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_924_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:49:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_902_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:49:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_928_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:49:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_906_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:49:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_918_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:49:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_926_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:49:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_920_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:49:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_914_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:49:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_908_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:50:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner15.txt'
2023-08-01 15:50:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner4.txt'
2023-08-01 15:50:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner8.txt'
2023-08-01 15:50:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner5.txt'
2023-08-01 15:50:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner1.txt'
2023-08-01 15:50:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner7.txt'
2023-08-01 15:50:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner9.txt'
2023-08-01 15:50:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner2.txt'
2023-08-01 15:50:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner11.txt'
2023-08-01 15:50:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner3.txt'
2023-08-01 15:50:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner13.txt'
2023-08-01 15:50:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner12.txt'
2023-08-01 15:50:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner14.txt'
2023-08-01 15:50:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner6.txt'
2023-08-01 15:50:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner.txt'
2023-08-01 15:50:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner10.txt'
2023-08-01 15:50:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/job_prep_azureml.log'
2023-08-01 15:50:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:50:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:50:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:50:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:50:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:50:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:50:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:50:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:50:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:50:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:50:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:50:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:50:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:50:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:50:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:50:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:50:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner15.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt'
2023-08-01 15:50:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner4.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt'
2023-08-01 15:50:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner8.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt'
2023-08-01 15:50:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner5.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt'
2023-08-01 15:50:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner1.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt'
2023-08-01 15:50:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner7.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt'
2023-08-01 15:50:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner9.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt'
2023-08-01 15:50:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner2.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt'
2023-08-01 15:50:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner11.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt'
2023-08-01 15:50:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner3.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt'
2023-08-01 15:50:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner13.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt'
2023-08-01 15:50:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner12.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt'
2023-08-01 15:50:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner14.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt'
2023-08-01 15:50:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner6.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt'
2023-08-01 15:50:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt'
2023-08-01 15:50:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner10.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt'
2023-08-01 15:50:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/job_prep_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log'
2023-08-01 15:50:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_922_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:50:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_899_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:50:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_910_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:50:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_900_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:50:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_912_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:50:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_904_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:50:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_916_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:50:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_924_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:50:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_902_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:50:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_928_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:50:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_906_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:50:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_918_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:50:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_926_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:50:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_920_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:50:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_914_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:50:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_908_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:50:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner15.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt'
2023-08-01 15:50:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner4.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt'
2023-08-01 15:50:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner8.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt'
2023-08-01 15:50:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner5.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt'
2023-08-01 15:50:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner1.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt'
2023-08-01 15:50:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner7.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt'
2023-08-01 15:50:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner9.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt'
2023-08-01 15:50:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner2.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt'
2023-08-01 15:50:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner11.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt'
2023-08-01 15:50:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner3.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt'
2023-08-01 15:50:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner13.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt'
2023-08-01 15:50:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner12.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt'
2023-08-01 15:50:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner14.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt'
2023-08-01 15:50:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner6.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt'
2023-08-01 15:50:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt'
2023-08-01 15:50:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner10.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt'
2023-08-01 15:50:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/job_prep_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log'
2023-08-01 15:50:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_922_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:50:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_899_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:50:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_910_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:50:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_900_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:50:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_912_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:50:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_904_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:50:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_916_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:50:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_924_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:50:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_902_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:50:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_928_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:50:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_906_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:50:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_918_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:50:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_926_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:50:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_920_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:50:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_914_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:50:36 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_908_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:50:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner15.txt'
2023-08-01 15:50:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner4.txt'
2023-08-01 15:50:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner8.txt'
2023-08-01 15:50:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner5.txt'
2023-08-01 15:50:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner1.txt'
2023-08-01 15:50:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner7.txt'
2023-08-01 15:50:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner9.txt'
2023-08-01 15:50:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner2.txt'
2023-08-01 15:50:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner11.txt'
2023-08-01 15:50:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner3.txt'
2023-08-01 15:50:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner13.txt'
2023-08-01 15:50:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner12.txt'
2023-08-01 15:50:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner14.txt'
2023-08-01 15:50:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner6.txt'
2023-08-01 15:50:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner.txt'
2023-08-01 15:50:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner10.txt'
2023-08-01 15:50:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/job_prep_azureml.log'
2023-08-01 15:50:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:50:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:50:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:50:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:50:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:50:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:50:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:50:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:50:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:50:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:50:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:50:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:50:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:50:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:50:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:50:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:51:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner15.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt'
2023-08-01 15:51:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner4.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt'
2023-08-01 15:51:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner8.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt'
2023-08-01 15:51:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner5.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt'
2023-08-01 15:51:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner1.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt'
2023-08-01 15:51:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner7.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt'
2023-08-01 15:51:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner9.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt'
2023-08-01 15:51:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner2.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt'
2023-08-01 15:51:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner11.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt'
2023-08-01 15:51:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner3.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt'
2023-08-01 15:51:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner13.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt'
2023-08-01 15:51:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner12.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt'
2023-08-01 15:51:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner14.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt'
2023-08-01 15:51:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner6.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt'
2023-08-01 15:51:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt'
2023-08-01 15:51:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner10.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt'
2023-08-01 15:51:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/job_prep_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log'
2023-08-01 15:51:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_922_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:51:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_899_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:51:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_910_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:51:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_900_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:51:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_912_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:51:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_904_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:51:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_916_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:51:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_924_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:51:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_902_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:51:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_928_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:51:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_906_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:51:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_918_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:51:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_926_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:51:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_920_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:51:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_914_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:51:06 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_908_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:51:12 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner15.txt'
2023-08-01 15:51:12 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner4.txt'
2023-08-01 15:51:12 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner8.txt'
2023-08-01 15:51:12 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner5.txt'
2023-08-01 15:51:12 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner1.txt'
2023-08-01 15:51:12 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner7.txt'
2023-08-01 15:51:12 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner9.txt'
2023-08-01 15:51:12 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner2.txt'
2023-08-01 15:51:12 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner11.txt'
2023-08-01 15:51:12 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner3.txt'
2023-08-01 15:51:12 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner13.txt'
2023-08-01 15:51:12 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner12.txt'
2023-08-01 15:51:12 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner14.txt'
2023-08-01 15:51:12 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner6.txt'
2023-08-01 15:51:12 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner.txt'
2023-08-01 15:51:12 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner10.txt'
2023-08-01 15:51:12 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/job_prep_azureml.log'
2023-08-01 15:51:12 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:51:12 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:51:12 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:51:12 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:51:12 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:51:12 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:51:12 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:51:12 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:51:12 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:51:12 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:51:12 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:51:12 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:51:12 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:51:12 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:51:12 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:51:12 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:51:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner15.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt'
2023-08-01 15:51:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner4.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt'
2023-08-01 15:51:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner8.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt'
2023-08-01 15:51:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner5.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt'
2023-08-01 15:51:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner1.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt'
2023-08-01 15:51:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner7.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt'
2023-08-01 15:51:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner9.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt'
2023-08-01 15:51:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner2.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt'
2023-08-01 15:51:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner11.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt'
2023-08-01 15:51:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner3.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt'
2023-08-01 15:51:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner13.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt'
2023-08-01 15:51:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner12.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt'
2023-08-01 15:51:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner14.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt'
2023-08-01 15:51:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner6.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt'
2023-08-01 15:51:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt'
2023-08-01 15:51:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner10.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt'
2023-08-01 15:51:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/job_prep_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log'
2023-08-01 15:51:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_922_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:51:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_899_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:51:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_910_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:51:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_900_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:51:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_912_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:51:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_904_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:51:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_916_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:51:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_924_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:51:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_902_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:51:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_928_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:51:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_906_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:51:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_918_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:51:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_926_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:51:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_920_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:51:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_914_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:51:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_908_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:51:45 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner15.txt'
2023-08-01 15:51:45 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner4.txt'
2023-08-01 15:51:45 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner8.txt'
2023-08-01 15:51:45 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner5.txt'
2023-08-01 15:51:45 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner1.txt'
2023-08-01 15:51:45 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner7.txt'
2023-08-01 15:51:45 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner9.txt'
2023-08-01 15:51:45 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner2.txt'
2023-08-01 15:51:45 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner11.txt'
2023-08-01 15:51:45 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner3.txt'
2023-08-01 15:51:45 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner13.txt'
2023-08-01 15:51:45 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner12.txt'
2023-08-01 15:51:45 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner14.txt'
2023-08-01 15:51:45 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner6.txt'
2023-08-01 15:51:45 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner.txt'
2023-08-01 15:51:45 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner10.txt'
2023-08-01 15:51:45 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/job_prep_azureml.log'
2023-08-01 15:51:45 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:51:45 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:51:45 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:51:45 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:51:45 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:51:45 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:51:45 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:51:45 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:51:45 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:51:45 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:51:45 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:51:45 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:51:45 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:51:45 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:51:45 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:51:45 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:52:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner15.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt'
2023-08-01 15:52:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner4.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt'
2023-08-01 15:52:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner8.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt'
2023-08-01 15:52:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner5.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt'
2023-08-01 15:52:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner1.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt'
2023-08-01 15:52:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner7.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt'
2023-08-01 15:52:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner9.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt'
2023-08-01 15:52:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner2.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt'
2023-08-01 15:52:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner11.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt'
2023-08-01 15:52:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner3.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt'
2023-08-01 15:52:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner13.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt'
2023-08-01 15:52:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner12.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt'
2023-08-01 15:52:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner14.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt'
2023-08-01 15:52:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner6.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt'
2023-08-01 15:52:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt'
2023-08-01 15:52:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner10.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt'
2023-08-01 15:52:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/job_prep_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log'
2023-08-01 15:52:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_922_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:52:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_899_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:52:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_910_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:52:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_900_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:52:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_912_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:52:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_904_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:52:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_916_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:52:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_924_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:52:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_902_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:52:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_928_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:52:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_906_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:52:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_918_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:52:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_926_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:52:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_920_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:52:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_914_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:52:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_908_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:52:21 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner15.txt'
2023-08-01 15:52:21 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner4.txt'
2023-08-01 15:52:21 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner8.txt'
2023-08-01 15:52:21 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner5.txt'
2023-08-01 15:52:21 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner1.txt'
2023-08-01 15:52:21 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner7.txt'
2023-08-01 15:52:21 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner9.txt'
2023-08-01 15:52:21 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner2.txt'
2023-08-01 15:52:21 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner11.txt'
2023-08-01 15:52:21 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner3.txt'
2023-08-01 15:52:21 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner13.txt'
2023-08-01 15:52:21 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner12.txt'
2023-08-01 15:52:21 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner14.txt'
2023-08-01 15:52:21 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner6.txt'
2023-08-01 15:52:21 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner.txt'
2023-08-01 15:52:21 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner10.txt'
2023-08-01 15:52:21 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/job_prep_azureml.log'
2023-08-01 15:52:21 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:52:21 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:52:21 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:52:21 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:52:21 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:52:21 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:52:21 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:52:21 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:52:21 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:52:21 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:52:21 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:52:21 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:52:21 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:52:21 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:52:21 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:52:21 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:52:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner15.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt'
2023-08-01 15:52:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner4.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt'
2023-08-01 15:52:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner8.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt'
2023-08-01 15:52:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner5.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt'
2023-08-01 15:52:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner1.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt'
2023-08-01 15:52:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner7.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt'
2023-08-01 15:52:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner9.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt'
2023-08-01 15:52:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner2.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt'
2023-08-01 15:52:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner11.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt'
2023-08-01 15:52:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner3.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt'
2023-08-01 15:52:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner13.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt'
2023-08-01 15:52:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner12.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt'
2023-08-01 15:52:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner14.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt'
2023-08-01 15:52:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner6.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt'
2023-08-01 15:52:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt'
2023-08-01 15:52:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner10.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt'
2023-08-01 15:52:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/job_prep_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log'
2023-08-01 15:52:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_922_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:52:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_899_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:52:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_910_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:52:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_900_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:52:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_912_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:52:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_904_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:52:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_916_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:52:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_924_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:52:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_902_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:52:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_928_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:52:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_906_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:52:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_918_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:52:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_926_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:52:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_920_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:52:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_914_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:52:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_908_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:52:54 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner15.txt'
2023-08-01 15:52:54 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner4.txt'
2023-08-01 15:52:54 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner8.txt'
2023-08-01 15:52:54 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner5.txt'
2023-08-01 15:52:54 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner1.txt'
2023-08-01 15:52:54 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner7.txt'
2023-08-01 15:52:54 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner9.txt'
2023-08-01 15:52:54 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner2.txt'
2023-08-01 15:52:54 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner11.txt'
2023-08-01 15:52:54 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner3.txt'
2023-08-01 15:52:54 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner13.txt'
2023-08-01 15:52:54 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner12.txt'
2023-08-01 15:52:54 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner14.txt'
2023-08-01 15:52:54 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner6.txt'
2023-08-01 15:52:54 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner.txt'
2023-08-01 15:52:54 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner10.txt'
2023-08-01 15:52:54 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/job_prep_azureml.log'
2023-08-01 15:52:54 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:52:54 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:52:54 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:52:54 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:52:54 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:52:54 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:52:54 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:52:54 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:52:54 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:52:54 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:52:54 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:52:54 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:52:54 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:52:54 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:52:54 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:52:54 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:53:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner15.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt'
2023-08-01 15:53:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner4.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt'
2023-08-01 15:53:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner8.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt'
2023-08-01 15:53:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner5.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt'
2023-08-01 15:53:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner1.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt'
2023-08-01 15:53:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner7.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt'
2023-08-01 15:53:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner9.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt'
2023-08-01 15:53:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner2.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt'
2023-08-01 15:53:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner11.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt'
2023-08-01 15:53:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner3.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt'
2023-08-01 15:53:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner13.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt'
2023-08-01 15:53:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner12.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt'
2023-08-01 15:53:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner14.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt'
2023-08-01 15:53:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner6.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt'
2023-08-01 15:53:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt'
2023-08-01 15:53:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner10.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt'
2023-08-01 15:53:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/job_prep_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log'
2023-08-01 15:53:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_922_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:53:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_899_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:53:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_910_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:53:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_900_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:53:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_912_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:53:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_904_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:53:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_916_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:53:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_924_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:53:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_902_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:53:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_928_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:53:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_906_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:53:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_918_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:53:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_926_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:53:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_920_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:53:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_914_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:53:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_908_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:53:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner15.txt'
2023-08-01 15:53:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner4.txt'
2023-08-01 15:53:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner8.txt'
2023-08-01 15:53:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner5.txt'
2023-08-01 15:53:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner1.txt'
2023-08-01 15:53:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner7.txt'
2023-08-01 15:53:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner9.txt'
2023-08-01 15:53:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner2.txt'
2023-08-01 15:53:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner11.txt'
2023-08-01 15:53:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner3.txt'
2023-08-01 15:53:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner13.txt'
2023-08-01 15:53:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner12.txt'
2023-08-01 15:53:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner14.txt'
2023-08-01 15:53:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner6.txt'
2023-08-01 15:53:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner.txt'
2023-08-01 15:53:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner10.txt'
2023-08-01 15:53:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/job_prep_azureml.log'
2023-08-01 15:53:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:53:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:53:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:53:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:53:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:53:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:53:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:53:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:53:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:53:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:53:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:53:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:53:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:53:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:53:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:53:27 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:53:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner15.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt'
2023-08-01 15:53:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner4.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt'
2023-08-01 15:53:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner8.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt'
2023-08-01 15:53:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner5.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt'
2023-08-01 15:53:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner1.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt'
2023-08-01 15:53:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner7.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt'
2023-08-01 15:53:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner9.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt'
2023-08-01 15:53:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner2.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt'
2023-08-01 15:53:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner11.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt'
2023-08-01 15:53:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner3.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt'
2023-08-01 15:53:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner13.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt'
2023-08-01 15:53:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner12.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt'
2023-08-01 15:53:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner14.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt'
2023-08-01 15:53:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner6.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt'
2023-08-01 15:53:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt'
2023-08-01 15:53:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner10.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt'
2023-08-01 15:53:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/job_prep_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log'
2023-08-01 15:53:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_922_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:53:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_899_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:53:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_910_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:53:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_900_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:53:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_912_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:53:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_904_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:53:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_916_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:53:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_924_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:53:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_902_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:53:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_928_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:53:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_906_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:53:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_918_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:53:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_926_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:53:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_920_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:53:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_914_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:53:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_908_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:54:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner15.txt'
2023-08-01 15:54:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner4.txt'
2023-08-01 15:54:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner8.txt'
2023-08-01 15:54:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner5.txt'
2023-08-01 15:54:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner1.txt'
2023-08-01 15:54:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner7.txt'
2023-08-01 15:54:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner9.txt'
2023-08-01 15:54:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner2.txt'
2023-08-01 15:54:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner11.txt'
2023-08-01 15:54:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner3.txt'
2023-08-01 15:54:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner13.txt'
2023-08-01 15:54:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner12.txt'
2023-08-01 15:54:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner14.txt'
2023-08-01 15:54:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner6.txt'
2023-08-01 15:54:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner.txt'
2023-08-01 15:54:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner10.txt'
2023-08-01 15:54:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/job_prep_azureml.log'
2023-08-01 15:54:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:54:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:54:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:54:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:54:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:54:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:54:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:54:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:54:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:54:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:54:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:54:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:54:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:54:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:54:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:54:00 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:54:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner15.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt'
2023-08-01 15:54:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner4.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt'
2023-08-01 15:54:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner8.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt'
2023-08-01 15:54:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner5.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt'
2023-08-01 15:54:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner1.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt'
2023-08-01 15:54:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner7.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt'
2023-08-01 15:54:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner9.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt'
2023-08-01 15:54:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner2.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt'
2023-08-01 15:54:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner11.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt'
2023-08-01 15:54:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner3.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt'
2023-08-01 15:54:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner13.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt'
2023-08-01 15:54:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner12.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt'
2023-08-01 15:54:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner14.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt'
2023-08-01 15:54:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner6.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt'
2023-08-01 15:54:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt'
2023-08-01 15:54:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner10.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt'
2023-08-01 15:54:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/job_prep_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log'
2023-08-01 15:54:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_922_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:54:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_899_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:54:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_910_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:54:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_900_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:54:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_912_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:54:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_904_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:54:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_916_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:54:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_924_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:54:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_902_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:54:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_928_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:54:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_906_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:54:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_918_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:54:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_926_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:54:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_920_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:54:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_914_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:54:09 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_908_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:54:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner15.txt'
2023-08-01 15:54:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner4.txt'
2023-08-01 15:54:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner8.txt'
2023-08-01 15:54:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner5.txt'
2023-08-01 15:54:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner1.txt'
2023-08-01 15:54:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner7.txt'
2023-08-01 15:54:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner9.txt'
2023-08-01 15:54:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner2.txt'
2023-08-01 15:54:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner11.txt'
2023-08-01 15:54:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner3.txt'
2023-08-01 15:54:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner13.txt'
2023-08-01 15:54:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner12.txt'
2023-08-01 15:54:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner14.txt'
2023-08-01 15:54:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner6.txt'
2023-08-01 15:54:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner.txt'
2023-08-01 15:54:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner10.txt'
2023-08-01 15:54:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/job_prep_azureml.log'
2023-08-01 15:54:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:54:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:54:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:54:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:54:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:54:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:54:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:54:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:54:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:54:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:54:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:54:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:54:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:54:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:54:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:54:33 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:54:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner15.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt'
2023-08-01 15:54:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner4.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt'
2023-08-01 15:54:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner8.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt'
2023-08-01 15:54:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner5.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt'
2023-08-01 15:54:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner1.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt'
2023-08-01 15:54:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner7.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt'
2023-08-01 15:54:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner9.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt'
2023-08-01 15:54:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner2.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt'
2023-08-01 15:54:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner11.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt'
2023-08-01 15:54:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner3.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt'
2023-08-01 15:54:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner13.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt'
2023-08-01 15:54:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner12.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt'
2023-08-01 15:54:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner14.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt'
2023-08-01 15:54:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner6.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt'
2023-08-01 15:54:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt'
2023-08-01 15:54:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner10.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt'
2023-08-01 15:54:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/job_prep_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log'
2023-08-01 15:54:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_922_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:54:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_899_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:54:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_910_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:54:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_900_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:54:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_912_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:54:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_904_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:54:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_916_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:54:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_924_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:54:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_902_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:54:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_928_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:54:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_906_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:54:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_918_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:54:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_926_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:54:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_920_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:54:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_914_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:54:39 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_908_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:55:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner15.txt'
2023-08-01 15:55:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner4.txt'
2023-08-01 15:55:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner8.txt'
2023-08-01 15:55:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner5.txt'
2023-08-01 15:55:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner1.txt'
2023-08-01 15:55:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner7.txt'
2023-08-01 15:55:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner9.txt'
2023-08-01 15:55:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner2.txt'
2023-08-01 15:55:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner11.txt'
2023-08-01 15:55:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner3.txt'
2023-08-01 15:55:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner13.txt'
2023-08-01 15:55:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner12.txt'
2023-08-01 15:55:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner14.txt'
2023-08-01 15:55:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner6.txt'
2023-08-01 15:55:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner.txt'
2023-08-01 15:55:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner10.txt'
2023-08-01 15:55:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/job_prep_azureml.log'
2023-08-01 15:55:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:55:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:55:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:55:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:55:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:55:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:55:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:55:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:55:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:55:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:55:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:55:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:55:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:55:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:55:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:55:04 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:55:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner15.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt'
2023-08-01 15:55:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner4.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt'
2023-08-01 15:55:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner8.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt'
2023-08-01 15:55:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner5.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt'
2023-08-01 15:55:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner1.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt'
2023-08-01 15:55:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner7.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt'
2023-08-01 15:55:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner9.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt'
2023-08-01 15:55:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner2.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt'
2023-08-01 15:55:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner11.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt'
2023-08-01 15:55:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner3.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt'
2023-08-01 15:55:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner13.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt'
2023-08-01 15:55:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner12.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt'
2023-08-01 15:55:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner14.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt'
2023-08-01 15:55:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner6.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt'
2023-08-01 15:55:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt'
2023-08-01 15:55:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner10.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt'
2023-08-01 15:55:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/job_prep_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log'
2023-08-01 15:55:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_922_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:55:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_899_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:55:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_910_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:55:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_900_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:55:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_912_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:55:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_904_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:55:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_916_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:55:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_924_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:55:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_902_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:55:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_928_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:55:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_906_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:55:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_918_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:55:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_926_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:55:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_920_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:55:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_914_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:55:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_908_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:55:37 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner15.txt'
2023-08-01 15:55:37 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner4.txt'
2023-08-01 15:55:37 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner8.txt'
2023-08-01 15:55:37 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner5.txt'
2023-08-01 15:55:37 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner1.txt'
2023-08-01 15:55:37 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner7.txt'
2023-08-01 15:55:37 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner9.txt'
2023-08-01 15:55:37 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner2.txt'
2023-08-01 15:55:37 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner11.txt'
2023-08-01 15:55:37 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner3.txt'
2023-08-01 15:55:37 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner13.txt'
2023-08-01 15:55:37 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner12.txt'
2023-08-01 15:55:37 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner14.txt'
2023-08-01 15:55:37 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner6.txt'
2023-08-01 15:55:37 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner.txt'
2023-08-01 15:55:37 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner10.txt'
2023-08-01 15:55:37 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/job_prep_azureml.log'
2023-08-01 15:55:37 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:55:37 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:55:37 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:55:37 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:55:37 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:55:37 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:55:37 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:55:37 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:55:37 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:55:37 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:55:37 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:55:37 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:55:37 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:55:37 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:55:37 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:55:37 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:55:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner15.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt'
2023-08-01 15:55:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner4.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt'
2023-08-01 15:55:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner8.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt'
2023-08-01 15:55:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner5.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt'
2023-08-01 15:55:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner1.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt'
2023-08-01 15:55:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner7.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt'
2023-08-01 15:55:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner9.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt'
2023-08-01 15:55:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner2.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt'
2023-08-01 15:55:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner11.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt'
2023-08-01 15:55:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner3.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt'
2023-08-01 15:55:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner13.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt'
2023-08-01 15:55:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner12.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt'
2023-08-01 15:55:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner14.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt'
2023-08-01 15:55:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner6.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt'
2023-08-01 15:55:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt'
2023-08-01 15:55:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner10.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt'
2023-08-01 15:55:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/job_prep_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log'
2023-08-01 15:55:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_922_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:55:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_899_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:55:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_910_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:55:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_900_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:55:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_912_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:55:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_904_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:55:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_916_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:55:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_924_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:55:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_902_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:55:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_928_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:55:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_906_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:55:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_918_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:55:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_926_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:55:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_920_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:55:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_914_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:55:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_908_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:56:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner15.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt'
2023-08-01 15:56:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner4.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt'
2023-08-01 15:56:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner8.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt'
2023-08-01 15:56:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner5.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt'
2023-08-01 15:56:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner1.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt'
2023-08-01 15:56:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner7.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt'
2023-08-01 15:56:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner9.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt'
2023-08-01 15:56:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner2.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt'
2023-08-01 15:56:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner11.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt'
2023-08-01 15:56:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner3.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt'
2023-08-01 15:56:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner13.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt'
2023-08-01 15:56:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner12.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt'
2023-08-01 15:56:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner14.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt'
2023-08-01 15:56:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner6.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt'
2023-08-01 15:56:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt'
2023-08-01 15:56:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner10.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt'
2023-08-01 15:56:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner15.txt'
2023-08-01 15:56:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner4.txt'
2023-08-01 15:56:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner8.txt'
2023-08-01 15:56:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner5.txt'
2023-08-01 15:56:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner1.txt'
2023-08-01 15:56:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner7.txt'
2023-08-01 15:56:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner9.txt'
2023-08-01 15:56:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner2.txt'
2023-08-01 15:56:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner11.txt'
2023-08-01 15:56:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner3.txt'
2023-08-01 15:56:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner13.txt'
2023-08-01 15:56:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner12.txt'
2023-08-01 15:56:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner14.txt'
2023-08-01 15:56:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner6.txt'
2023-08-01 15:56:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner.txt'
2023-08-01 15:56:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner10.txt'
2023-08-01 15:56:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/job_prep_azureml.log'
2023-08-01 15:56:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:56:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:56:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:56:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:56:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:56:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:56:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:56:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:56:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:56:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:56:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:56:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:56:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:56:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:56:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:56:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:56:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/job_prep_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log'
2023-08-01 15:56:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_922_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:56:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_899_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:56:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_910_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:56:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_900_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:56:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_912_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:56:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_904_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:56:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_916_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:56:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_924_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:56:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_902_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:56:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_928_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:56:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_906_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:56:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_918_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:56:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_926_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:56:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_920_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:56:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_914_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:56:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_908_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:56:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner15.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt'
2023-08-01 15:56:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner4.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt'
2023-08-01 15:56:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner8.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt'
2023-08-01 15:56:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner5.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt'
2023-08-01 15:56:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner1.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt'
2023-08-01 15:56:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner7.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt'
2023-08-01 15:56:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner9.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt'
2023-08-01 15:56:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner2.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt'
2023-08-01 15:56:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner11.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt'
2023-08-01 15:56:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner3.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt'
2023-08-01 15:56:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner13.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt'
2023-08-01 15:56:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner12.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt'
2023-08-01 15:56:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner14.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt'
2023-08-01 15:56:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner6.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt'
2023-08-01 15:56:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt'
2023-08-01 15:56:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner10.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt'
2023-08-01 15:56:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/job_prep_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log'
2023-08-01 15:56:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_922_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:56:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_899_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:56:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_910_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:56:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_900_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:56:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_912_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:56:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_904_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:56:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_916_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:56:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_924_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:56:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_902_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:56:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_928_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:56:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_906_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:56:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_918_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:56:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_926_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:56:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_920_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:56:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_914_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:56:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_908_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:56:46 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner15.txt'
2023-08-01 15:56:46 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner4.txt'
2023-08-01 15:56:46 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner8.txt'
2023-08-01 15:56:46 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner5.txt'
2023-08-01 15:56:46 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner1.txt'
2023-08-01 15:56:46 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner7.txt'
2023-08-01 15:56:46 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner9.txt'
2023-08-01 15:56:46 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner2.txt'
2023-08-01 15:56:46 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner11.txt'
2023-08-01 15:56:46 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner3.txt'
2023-08-01 15:56:46 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner13.txt'
2023-08-01 15:56:46 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner12.txt'
2023-08-01 15:56:46 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner14.txt'
2023-08-01 15:56:46 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner6.txt'
2023-08-01 15:56:46 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner.txt'
2023-08-01 15:56:46 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner10.txt'
2023-08-01 15:56:46 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/job_prep_azureml.log'
2023-08-01 15:56:46 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:56:46 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:56:46 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:56:46 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:56:46 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:56:46 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:56:46 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:56:46 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:56:46 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:56:46 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:56:46 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:56:46 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:56:46 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:56:46 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:56:46 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:56:46 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:57:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner15.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt'
2023-08-01 15:57:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner4.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt'
2023-08-01 15:57:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner8.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt'
2023-08-01 15:57:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner5.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt'
2023-08-01 15:57:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner1.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt'
2023-08-01 15:57:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner7.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt'
2023-08-01 15:57:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner9.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt'
2023-08-01 15:57:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner2.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt'
2023-08-01 15:57:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner11.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt'
2023-08-01 15:57:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner3.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt'
2023-08-01 15:57:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner13.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt'
2023-08-01 15:57:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner12.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt'
2023-08-01 15:57:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner14.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt'
2023-08-01 15:57:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner6.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt'
2023-08-01 15:57:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt'
2023-08-01 15:57:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner10.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt'
2023-08-01 15:57:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/job_prep_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log'
2023-08-01 15:57:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_922_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:57:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_899_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:57:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_910_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:57:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_900_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:57:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_912_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:57:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_904_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:57:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_916_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:57:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_924_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:57:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_902_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:57:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_928_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:57:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_906_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:57:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_918_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:57:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_926_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:57:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_920_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:57:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_914_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:57:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_908_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:57:16 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner15.txt'
2023-08-01 15:57:16 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner4.txt'
2023-08-01 15:57:16 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner8.txt'
2023-08-01 15:57:16 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner5.txt'
2023-08-01 15:57:16 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner1.txt'
2023-08-01 15:57:16 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner7.txt'
2023-08-01 15:57:16 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner9.txt'
2023-08-01 15:57:16 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner2.txt'
2023-08-01 15:57:16 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner11.txt'
2023-08-01 15:57:16 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner3.txt'
2023-08-01 15:57:16 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner13.txt'
2023-08-01 15:57:16 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner12.txt'
2023-08-01 15:57:16 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner14.txt'
2023-08-01 15:57:16 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner6.txt'
2023-08-01 15:57:16 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner.txt'
2023-08-01 15:57:16 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner10.txt'
2023-08-01 15:57:16 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/job_prep_azureml.log'
2023-08-01 15:57:16 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:57:16 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:57:16 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:57:16 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:57:16 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:57:16 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:57:16 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:57:16 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:57:16 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:57:16 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:57:16 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:57:16 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:57:16 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:57:16 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:57:16 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:57:16 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:57:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner15.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt'
2023-08-01 15:57:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner4.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt'
2023-08-01 15:57:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner8.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt'
2023-08-01 15:57:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner5.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt'
2023-08-01 15:57:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner1.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt'
2023-08-01 15:57:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner7.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt'
2023-08-01 15:57:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner9.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt'
2023-08-01 15:57:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner2.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt'
2023-08-01 15:57:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner11.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt'
2023-08-01 15:57:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner3.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt'
2023-08-01 15:57:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner13.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt'
2023-08-01 15:57:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner12.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt'
2023-08-01 15:57:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner14.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt'
2023-08-01 15:57:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner6.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt'
2023-08-01 15:57:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt'
2023-08-01 15:57:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner10.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt'
2023-08-01 15:57:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/job_prep_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log'
2023-08-01 15:57:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_922_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:57:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_899_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:57:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_910_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:57:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_900_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:57:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_912_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:57:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_904_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:57:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_916_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:57:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_924_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:57:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_902_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:57:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_928_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:57:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_906_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:57:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_918_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:57:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_926_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:57:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_920_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:57:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_914_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:57:40 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_908_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:57:49 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner15.txt'
2023-08-01 15:57:49 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner4.txt'
2023-08-01 15:57:49 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner8.txt'
2023-08-01 15:57:49 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner5.txt'
2023-08-01 15:57:49 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner1.txt'
2023-08-01 15:57:49 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner7.txt'
2023-08-01 15:57:49 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner9.txt'
2023-08-01 15:57:49 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner2.txt'
2023-08-01 15:57:49 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner11.txt'
2023-08-01 15:57:49 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner3.txt'
2023-08-01 15:57:49 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner13.txt'
2023-08-01 15:57:49 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner12.txt'
2023-08-01 15:57:49 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner14.txt'
2023-08-01 15:57:49 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner6.txt'
2023-08-01 15:57:49 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner.txt'
2023-08-01 15:57:49 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/amlt_code_runner10.txt'
2023-08-01 15:57:49 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/job_prep_azureml.log'
2023-08-01 15:57:49 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:57:49 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:57:49 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:57:49 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:57:49 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:57:49 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:57:49 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:57:49 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:57:49 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:57:49 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:57:49 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:57:49 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:57:49 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:57:49 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:57:49 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:57:49 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log' to '//amlt89bf2dabcbbfe9827a68a32f986e625a/projects/pandaexp/amlt-results/7309096887.94322-fc6f6010-51f4-4e49-af1b-f5681d1bb7ab/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:58:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner15.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner15.txt'
2023-08-01 15:58:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner4.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner4.txt'
2023-08-01 15:58:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner8.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner8.txt'
2023-08-01 15:58:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner5.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner5.txt'
2023-08-01 15:58:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner1.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner1.txt'
2023-08-01 15:58:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner7.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner7.txt'
2023-08-01 15:58:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner9.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner9.txt'
2023-08-01 15:58:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner2.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner2.txt'
2023-08-01 15:58:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner11.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner11.txt'
2023-08-01 15:58:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner3.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner3.txt'
2023-08-01 15:58:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner13.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner13.txt'
2023-08-01 15:58:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner12.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner12.txt'
2023-08-01 15:58:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner14.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner14.txt'
2023-08-01 15:58:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner6.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner6.txt'
2023-08-01 15:58:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner.txt'
2023-08-01 15:58:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/amlt_code_runner10.txt' to '/tmp/amlt_code/outputs/logs/amlt_code_runner10.txt'
2023-08-01 15:58:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/job_prep_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/job_prep_azureml.log'
2023-08-01 15:58:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_922_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_922_azureml.log'
2023-08-01 15:58:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_899_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_899_azureml.log'
2023-08-01 15:58:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_910_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_910_azureml.log'
2023-08-01 15:58:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_900_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_900_azureml.log'
2023-08-01 15:58:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_912_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_912_azureml.log'
2023-08-01 15:58:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_904_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_904_azureml.log'
2023-08-01 15:58:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_916_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_916_azureml.log'
2023-08-01 15:58:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_924_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_924_azureml.log'
2023-08-01 15:58:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_902_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_902_azureml.log'
2023-08-01 15:58:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_928_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_928_azureml.log'
2023-08-01 15:58:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_906_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_906_azureml.log'
2023-08-01 15:58:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_918_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_918_azureml.log'
2023-08-01 15:58:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_926_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_926_azureml.log'
2023-08-01 15:58:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_920_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_920_azureml.log'
2023-08-01 15:58:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_914_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_914_azureml.log'
2023-08-01 15:58:10 [1,0]<stderr>:DEBUG:background_dirsync:Syncing '/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/logs/azureml/worker0_908_azureml.log' to '/tmp/amlt_code/outputs/logs/azureml/worker0_908_azureml.log'
2023-08-01 15:58:19 [1,6]<stderr>:/workspaceblobstore/azureml/pandaexp-72a9c3e7-meet-dolphin-train_certain-webvid-bs8_10_-a55ff3e4/amlt_run.sh: line 28:  2987 Killed                  python main.py --name certain-webvid-bs8_10% --base configs/train.yaml --train --gpus 0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15 --logdir /mnt/model/instruct-p2p/certain-webvid-bs8_10%
2023-08-01 15:58:19 [1,6]<stdout>:
